The Dependence of Iron-rich Metal-poor Star Occurrence on Galactic Environment Supports an Origin in Thermonuclear Supernova Nucleosynthesis

It has been suggested that a class of chemically peculiar metal-poor stars called iron-rich metal-poor (IRMP) stars formed from molecular cores with metal contents dominated by thermonuclear supernova nucleosynthesis. If this interpretation is accurate, then IRMP stars should be more common in environments where thermonuclear supernovae were important contributors to chemical evolution. Conversely, IRMP stars should be less common in environments where thermonuclear supernovae were not important contributors to chemical evolution. At constant $[\text{Fe/H}] \lesssim -1$, the Milky Way's satellite classical dwarf spheroidal (dSph) galaxies and the Magellanic Clouds have lower $[\text{$\alpha$/Fe}]$ than the Milky Way field and globular cluster populations. This difference is thought to demonstrate the importance of thermonuclear supernova nucleosynthesis for the chemical evolution of the Milky Way's satellite classical dSph galaxies and the Magellanic Clouds. We use data from the Sloan Digital Sky Survey (SDSS) Apache Point Observatory Galactic Evolution Experiment (APOGEE) and Gaia to infer the occurrence of IRMP stars in the Milky Way's satellite classical dSph galaxies $\eta_{\text{dSph}}$ and the Magellanic Clouds $\eta_{\text{Mag}}$ as well as in the Milky Way field $\eta_{\text{MWF}}$ and globular cluster populations $\eta_{\text{MWGC}}$. In order of decreasing occurrence, we find $\eta_{\text{dSph}}=0.07_{-0.02}^{+0.02}$, $\eta_{\text{Mag}}=0.037_{-0.006}^{+0.007}$, $\eta_{\text{MWF}}=0.0013_{-0.0005}^{+0.0006}$, and a 1-$\sigma$ upper limit $\eta_{\text{MWGC}}<0.00057$. These occurrences support the inference that IRMP stars formed in environments dominated by thermonuclear supernova nucleosynthesis and that the time lag between the formation of the first and second stellar generations in globular clusters was longer than the thermonuclear supernova delay time.

==> table01.csv <==
,APOGEE_ID,Gaia_DR3_source_id,Gaia_DR2_source_id,IRMP,Environment
0,2M17165079-2422565,4111066558908989184,4111066558908989184,False,Milky_Way
1,2M17150296-2423503,4114045307692005632,4114045307692005632,False,Milky_Way
2,2M19154424-0604209,4211181280154376320,4211181280154376320,False,Milky_Way
3,2M19033822+1745138,4514220364269464832,4514220364269464832,False,Milky_Way
4,2M16574858-2156135,4126283868512500864,4126283868512500864,False,Milky_Way
5,2M18501947+2948368,2041393317228382848,2041393317228382848,False,Milky_Way
6,2M18132084+0112054,4275831399934633984,4275831399934633984,False,Milky_Way
7,2M17571005-3020262,4056215664653907456,4056215664653907456,False,Milky_Way
8,2M17415271-2715374,4060889448072712832,4060889448072712832,False,Milky_Way
9,2M19084424-0618527,4205916204326948736,4205916204326948736,False,Milky_Way
10,2M18350082+2004505,4525610239560113920,4525610239560113920,False,Milky_Way
11,2M19185148-0651238,4210892181619850112,4210892181619850112,False,Milky_Way
12,2M19144218-0555360,4211244437660509440,4211244437660509440,False,Milky_Way
13,2M17443491-2739406,4060628039182823296,4060628039182823296,False,Milky_Way
14,2M16280222+2502537,1302365892400874368,1302365892400874368,False,Milky_Way
15,2M12544039+2726515,3961686290621971968,3961686290621971968,False,Milky_Way
16,2M18191544-1210327,4153617555809001984,4153617555809001984,False,Milky_Way
17,2M17170774-2433207,4111028316517285888,4111028316517285888,False,Milky_Way
18,2M16284614+2515067,1303876758815813760,1303876758815813760,False,Milky_Way
19,2M15294069+2809018,1271065648216694016,1271065648216694016,False,Milky_Way
20,2M18354486-0048092,4271936272609789056,4271936272609789056,False,Milky_Way
21,2M18071975+0634500,4474938829569245952,4474938829569245952,False,Milky_Way
22,2M16301402+2600465,1304214893001357568,1304214893001357568,True,Milky_Way
23,2M16040414+2657435,1316339001562466688,1316339001562466688,False,Milky_Way
24,2M17153146-2452087,4109516380598296448,4109516380598296448,False,Milky_Way
25,2M13460333+1713371,1244561198872843136,1244561198872843136,False,Milky_Way
26,2M17454774-2739573,4060707341455853568,4060707341455853568,False,Milky_Way
27,2M18283046-0001591,4273023449092690048,4273023449092690048,False,Milky_Way
28,2M17325033+3533340,1336097770972898304,1336097770972898304,False,Milky_Way
29,2M17321520+3508260,1335988889258480896,1335988889258480896,False,Milky_Way
30,2M16582606-2142488,4126296100579469056,4126296100579469056,False,Milky_Way
31,2M18125840+0109110,4275829510149813888,4275829510149813888,False,Milky_Way
32,2M15052800+2118325,1261605347090429056,1261605347090429056,False,Milky_Way
33,2M15225226+2932221,1272235970967638656,1272235970967638656,False,Milky_Way
34,2M13461429+1730072,1244621672012386176,1244621672012386176,False,Milky_Way
35,2M18525768+2820342,2040433928912046464,2040433928912046464,False,Milky_Way
36,2M16305612+2716577,1304727986974047872,1304727986974047872,False,Milky_Way
37,2M17323648+3446452,1335921269293311744,1335921269293311744,False,Milky_Way
38,2M16045884+2848524,1317130512495556480,1317130512495556480,False,Milky_Way
39,2M20144571+1903242,1810419635447311744,1810419635447311744,False,Milky_Way
40,2M15031516+2134207,1261856310619455232,1261856310619455232,False,Milky_Way
41,2M17183935-2426459,4111009586106138496,4111009586106138496,False,Milky_Way
42,2M13463959+1912131,1248193091938114432,1248193091937921408,False,Milky_Way
43,2M16275840+2556179,1304129921368534784,1304129921368534784,False,Milky_Way
44,2M18121040+0602227,4471747363936747008,4471747363936747008,False,Milky_Way
45,2M15010501+2153331,1261928844027193600,1261928844027193600,False,Milky_Way
46,2M15000558+2135142,1261542503128981888,1261542503128981888,False,Milky_Way
47,2M15031789+2310156,1262867105403293312,1262867105403062656,False,Milky_Way
48,2M14580109+2103273,1261407331917886592,1261407331917886592,False,Milky_Way
49,2M13462744+1720306,1244566490272556160,1244566490272556160,False,Milky_Way
50,2M15072644+2145432,1261735673578045312,1261735673578045312,False,Milky_Way
51,2M17154956-2405053,4114091212305837440,4114091212305837440,False,Milky_Way
52,2M13453352+1747117,1244645208433181696,1244645208433181696,False,Milky_Way
53,2M17332302+3635212,1336367396136177536,1336367396136177536,False,Milky_Way
54,2M14563708+2149154,1262300547676739200,1262300547676739200,False,Milky_Way
55,2M14560359+2218073,1262402355581638144,1262402355581638144,False,Milky_Way
56,2M16082550+2838006,1316972148461257216,1316972148461257216,False,Milky_Way
57,2M19030648-0409157,4254691055544597504,4254691055544597504,False,Milky_Way
58,2M15002755+2025216,1261127506208589056,1261127506208589056,False,Milky_Way
59,2M15033077+2059304,1261264635924939136,1261264635924939136,False,Milky_Way
60,2M15002304+2241211,1262755608052116736,1262755608052116736,False,Milky_Way
61,2M15000794+2029103,1261140459829957632,1261140459829957632,False,Milky_Way
62,2M15032198+2154592,1261906200959584256,1261906200959584256,False,Milky_Way
63,2M16023999+2809023,1316713694508894336,1316713694508894336,False,Milky_Way
64,2M13522163+2440293,1450160183820844288,1450160183820844288,False,Milky_Way
65,2M13582241+2635398,1450780445817779712,1450780445817779712,False,Milky_Way
66,2M14591990+2040215,1261335004668607488,1261335004668607488,False,Milky_Way
67,2M15023400+2051530,1261258760409682560,1261258760409682560,False,Milky_Way
68,2M15010246+2255565,1262813366772395392,1262813366772395392,False,Milky_Way
69,2M16030643+2728300,1316419953106292224,1316419953106292224,False,Milky_Way
70,2M15543402+2943537,1320857891272956800,1320857891272956800,False,Milky_Way
71,2M17345415+3355426,4602424320887885440,4602424320887885440,False,Milky_Way
72,2M18544747+2959198,2041452935673587456,2041452935673587456,False,Milky_Way
73,2M13585105+2454427,1258063064222893952,1258063064222893952,False,Milky_Way
74,2M16034666+2901048,1317150784741244416,1317150784741244416,False,Milky_Way
75,2M17523300-3027521,4056157596706349696,4056157596706349696,False,Milky_Way
76,2M16123322+2635553,1315696577534814336,1315696577534814336,False,Milky_Way
77,2M15035120+2235309,1262081744863523584,1262081744863523584,False,Milky_Way
78,2M16311579+2625397,1304254475420087168,1304254475420087168,False,Milky_Way
79,2M17464946-2701505,4060813757877043968,4060813757877043968,False,Milky_Way
80,2M17190791-2428389,4111008697105495296,4111008697105495296,False,Milky_Way
81,2M14565958+2146597,1262302334383130496,1262302334383130496,False,Milky_Way
82,2M14594546+2245042,1262803711685845120,1262803711685845120,False,Milky_Way
83,2M17173723-2428138,4111052643215108480,4111052643215108480,False,Milky_Way
84,2M16191735+2730126,1317312786611097088,1317312786611097088,False,Milky_Way
85,2M16021557+2727174,1316602300236997888,1316602300236997888,False,Milky_Way
86,2M16542005+3734448,1351349955755290368,1351349955755290368,False,Milky_Way
87,2M16285956+2656406,1304342745588070272,1304342745588070272,False,Milky_Way
88,2M19152284+2851311,2038284074455400960,2038284074455400960,False,Milky_Way
89,2M13493976+1753033,1244972588020474240,1244972588020474240,False,Milky_Way
90,2M17565532-2950132,4056305932070269568,4056305932070269568,False,Milky_Way
91,2M13581572+2602122,1450722893255972992,1450722893255972992,False,Milky_Way
92,2M16503453+3839174,1352402600699629696,1352402600699629696,False,Milky_Way
93,2M16041705-1109259,4343460436012146176,4343460436012146176,False,Milky_Way
94,2M15590125+2958128,1320434231402939520,1320434231402939520,False,Milky_Way
95,2M17175580-2513178,4110942653334457344,4110942653334457344,False,Milky_Way
96,2M16012895+2922351,1320201139233782272,1320201139233782272,False,Milky_Way
97,2M16510297+3714462,1351423421171769344,1351423421171769344,False,Milky_Way
98,2M17343551+3519378,1336041562737414400,1336041562737414400,False,Milky_Way
99,2M18095784+0618049,4471957267576497792,4471957267576497792,False,Milky_Way
100,2M16505386+3710040,1351417202059122560,1351417202059122560,False,Milky_Way
101,2M15594574+2853207,1319811431081587328,1319811431081587328,False,Milky_Way
102,2M15552437+2824272,1319686052396573824,1319686052396573824,False,Milky_Way
103,2M17330540-2648142,4061583308623805952,4061583308623805952,False,Milky_Way
104,2M14583504+2147598,1262311370994370816,1262311370994370816,False,Milky_Way
105,2M13464580+1846520,1248094582567968128,1248094582567968128,False,Milky_Way
106,2M19105059-0126208,4262251327519665408,4262251327519665408,False,Milky_Way
107,2M15034295+2224510,1261973924004002432,1261973924004002432,False,Milky_Way
108,2M13563485+2517471,1258143569089875712,1258143569089875712,False,Milky_Way
109,2M16025798+2823532,1317096221476563712,1317096221476563712,False,Milky_Way
110,2M16045290+2920415,1317256131698913152,1317256131698913152,False,Milky_Way
111,2M13475863+1737554,1244598479189033472,1244598479189033472,False,Milky_Way
112,2M16030312+2935388,1320187395338459264,1320187395338459264,False,Milky_Way
113,2M15055155+2059500,1261578439119644544,1261578439119644544,False,Milky_Way
114,2M16035810+2935120,1320277624012057088,1320277624011541376,False,Milky_Way
115,2M15565990+2907361,1319994396689058432,1319994396688389632,False,Milky_Way
116,2M21181769+0946422,1743700200408122496,1743700200408122496,False,Milky_Way
117,2M17323698-2623269,4061657937974513408,4061657937974513408,False,Milky_Way
118,2M15020502+3042436,1288080143983745152,1288080143983745152,False,Milky_Way
119,2M17511296-2230288,4070414929613224448,4070414929613224448,False,Milky_Way
120,2M13464096+1852455,1248143235956707968,1248143235956707968,False,Milky_Way
121,2M17294699-2712429,4061462332355297664,4061462332355297664,False,Milky_Way
122,2M18051745+0616429,4474909864310572032,4474909864310572032,False,Milky_Way
123,2M16040855-1208248,4342816019120870912,4342816019120870912,False,Milky_Way
124,2M16033163+2933345,1320186501985258880,1320186501985258880,False,Milky_Way
125,2M15024439+2314054,1262871743967706368,1262871743967706368,False,Milky_Way
126,2M16065064+2726283,1316745786504870016,1316745786504870016,False,Milky_Way
127,2M17544602-2308499,4070131259981153408,4070131259981153408,False,Milky_Way
128,2M14014321+2550085,1258527642245534208,1258527642245534208,False,Milky_Way
129,2M16011129-0944398,4346674377218287104,4346674377218287104,False,Milky_Way
130,2M16083875+2821569,1316952425971222272,1316952425971222272,False,Milky_Way
131,2M21125010+0939475,1743834890581031552,1743834890581031552,False,Milky_Way
132,2M17153901-2445270,4111030275021999488,4111030275021999488,False,Milky_Way
133,2M18370247+0303579,4280063729442919552,4280063729442919552,False,Milky_Way
134,2M17584787-1909250,4143334957415532672,4143334957415532672,False,Milky_Way
135,2M13402445+2158180,1441901099149759232,1441901099149759232,False,Milky_Way
136,2M18082494+0634464,4474936085091615616,4474936085091615616,False,Milky_Way
137,2M17514916-2859341,4057335384106810240,4057335384106810240,False,Milky_Way
138,2M17565316-3002190,4056276721910496384,4056276721910496384,False,Milky_Way
139,2M16464744-2015207,4130395389158453248,4130395389154032128,False,Milky_Way
140,2M16003203-0951080,4346853494532504960,4346853494532504960,False,Milky_Way
141,2M16042285+2847434,1317132264842228992,1317132264842228992,False,Milky_Way
142,2M18360642+0430535,4283789454637837440,4283789454637837440,False,Milky_Way
143,2M16030365-1205445,4342815057048246144,4342815057048246144,False,Milky_Way
144,2M15533853+2819102,1319850910420860544,1319850910420860544,False,Milky_Way
145,2M17312521-2623467,4061655154835690624,4061655154835690624,False,Milky_Way
146,2M13590531+2512219,1258105979536158464,1258105979536158464,False,Milky_Way
147,2M13530057+2447273,1450162138030017152,1450162138030017152,False,Milky_Way
148,2M15023158+2208083,1261962413491576192,1261962413491576192,False,Milky_Way
149,2M14591960+2054005,1261435953580213632,1261435953580213632,False,Milky_Way
150,2M14562343+2159125,1262355729416566784,1262355729416566784,False,Milky_Way
151,2M17542709-2753046,4063479141548487424,4063479141548487424,False,Milky_Way
152,2M14312779+0905443,1176112683033569792,1176112683033569792,False,Milky_Way
153,2M17223139+2616306,4571000553444838528,4571000553444838528,False,Milky_Way
154,2M14555718+2143047,1262298039415839360,1262298039415839360,False,Milky_Way
155,2M14583811+2245079,1262794400196764672,1262794400196764672,False,Milky_Way
156,2M15073662+2148548,1261737769522086528,1261737769522086528,False,Milky_Way
157,2M19142138-0300593,4261023727104263296,4261023727104263296,False,Milky_Way
158,2M13285221+2705512,1449212542236519040,1449212542236519040,False,Milky_Way
159,2M18062707+0644376,4474956735294153728,4474956735294153728,False,Milky_Way
160,2M19415283-0416468,4210355860459150720,4210355860459150720,False,Milky_Way
161,2M15000319+2955500,1270014583818587136,1270014583818587136,False,Milky_Way
162,2M16455378-1939443,4130682911443649792,4130682911443649792,False,Milky_Way
163,2M13435374+1830373,1247763835726409600,1247763835726409600,False,Milky_Way
164,2M17154397+3003160,4599677569042727552,4599677569042727552,False,Milky_Way
165,2M16451894+2204217,4565868269386353920,4565868269386353920,False,Milky_Way
166,2M14592242+2127127,1261516698965468288,1261516698965468288,False,Milky_Way
167,2M15023679+2132224,1261857581929779456,1261857581929779456,False,Milky_Way
168,2M18583877-0423126,4254630685495101696,4254630685495101696,False,Milky_Way
169,2M16020667-1005194,4346644690404195328,4346644690404195328,False,Milky_Way
170,2M13425125+2442197,1444345618439865984,1444345618439865984,False,Milky_Way
171,2M16475068-1917118,4130607629260615680,4130607629260615680,False,Milky_Way
172,2M17522748-2254529,4068701757430997888,4068701757430997888,False,Milky_Way
173,2M15590217-1111325,4346122250580753792,4346122250580753792,False,Milky_Way
174,2M15153937-0133085,4415180067656606080,4415180067656606080,False,Milky_Way
175,2M15083177+3616243,1291686606541280128,1291686606541280128,False,Milky_Way
176,2M16030023-1053060,4343518778848044800,4343518778848044800,False,Milky_Way
177,2M17540310-2849038,4056613417336948096,4056613417336948096,False,Milky_Way
178,2M16214353+2543243,1303397337386719872,1303397337386719872,False,Milky_Way
179,2M18022188-2504503,4065912360781943936,4065912360781943936,False,Milky_Way
180,2M18052204-2536541,4065645183832138752,4065645183832138752,False,Milky_Way
181,2M17340098-1644507,4124435692603207424,4124435692603207424,False,Milky_Way
182,2M15274371+2814156,1271125674679655680,1271125674679655680,False,Milky_Way
183,2M15214338+2858037,1272148838968429312,1272148838968429312,False,Milky_Way
184,2M18572688-0518095,4254135046287165952,4254135046287165952,False,Milky_Way
185,2M16465787-1942113,4130496681665765376,4130496681665765376,False,Milky_Way
186,2M16480593-1930071,4130595255449820288,4130595255449820288,False,Milky_Way
187,2M15592543-1100122,4346143072582237440,4346143072582237440,False,Milky_Way
188,2M15031814+3054476,1288174255303718528,1288174255303718528,False,Milky_Way
189,2M15001652+2148390,1261564527721289600,1261564527721289600,False,Milky_Way
190,2M18355347+0326501,4283143182317561728,4283143182317561728,False,Milky_Way
191,2M14352015+0932068,1176197684731284864,1176197684731284864,False,Milky_Way
192,2M17190740+2843502,4575297925921969920,4575297925921969920,False,Milky_Way
193,2M15023015+3119055,1288251633434606720,1288251633434606720,False,Milky_Way
194,2M18051165-2521220,4065704518723677568,4065704518723677568,False,Milky_Way
195,2M17143334-2419487,4114058433112178432,4114058433112178432,False,Milky_Way
196,2M15513069+2939366,1320798655084671488,1320798655084671488,False,Milky_Way
197,2M17484045-2531452,4067200335575592832,4067200335575592832,False,Milky_Way
198,2M17382569-2122096,4118035431048603904,4118035431048603904,False,Milky_Way
199,2M17323013-2727473,4061255796011481088,4061255796011481088,False,Milky_Way
200,2M18564540-0357560,4255454254077260416,4255454254077260416,False,Milky_Way
201,2M16481285-1918357,4130606426669623040,4130606426669623040,False,Milky_Way
202,2M17261056-2401226,4111258423679338496,4111258423679338496,False,Milky_Way
203,2M17282432-2342466,4111383523137599360,4111383523137599360,False,Milky_Way
204,2M14271446+0832113,1175682670907813760,1175682670907813760,False,Milky_Way
205,2M13413310+2939316,1455204914967809536,1455204914967809536,False,Milky_Way
206,2M17441882+4724473,1362867035114452480,1362867035114452480,False,Milky_Way
207,2M15200173+2823578,1272014080075512320,1272014080075512320,False,Milky_Way
208,2M15302384+4208373,1390751990024597632,1390751990024597632,False,Milky_Way
209,2M17302654-2452092,4110415544948338944,4110415544948338944,False,Milky_Way
210,2M16144196+2452472,1302911250167814656,1302911250167814656,False,Milky_Way
211,2M21040343-0123014,6917143618751569280,6917143618751569280,False,Milky_Way
212,2M15564694+2421449,1218768064835893248,1218768064835893248,False,Milky_Way
213,2M18094711+0632563,4472012689834797696,4472012689834797696,False,Milky_Way
214,2M16563138+3921373,1352143528272068864,1352143528272068864,False,Milky_Way
215,2M18050613-0808491,4170914759160823040,4170914759160823040,False,Milky_Way
216,2M13320630+2909375,1450062327286092544,1450062327286092544,False,Milky_Way
217,2M17354993-2536563,4062082761779412224,4062082761779412224,False,Milky_Way
218,2M16474206-1905348,4130802032355324544,4130802032355324544,False,Milky_Way
219,2M15071884+3223498,1288755484637162880,1288755484637162880,False,Milky_Way
220,2M17465193-2326148,4068762363645044608,4068762363645044608,False,Milky_Way
221,2M17160902-2447357,4111017630638162816,4111017630638162816,False,Milky_Way
222,2M17142460-2513220,4109480307233382784,4109480307233382784,False,Milky_Way
223,2M15131353-0017234,4418898409823370240,4418898409823370240,False,Milky_Way
224,2M17452994-2315385,4068804179439987328,4068804179439987328,False,Milky_Way
225,2M17145692+3118259,1333205303773999872,1333205303773999872,False,Milky_Way
226,2M17284116-2730450,4061433294006394240,4061433294006394240,False,Milky_Way
227,2M20370632+2107516,1817646587923037056,1817646587923037056,False,Milky_Way
228,2M17514773-2340063,4068594378875568896,4068594378875568896,False,Milky_Way
229,2M17283022-2430541,4110465877609713024,4110465877609713024,False,Milky_Way
230,2M17345976-1700450,4124369343942726656,4124369343942726656,False,Milky_Way
231,2M19311203-0457500,4210096169553894400,4210096169553894400,False,Milky_Way
232,2M19423566+1207259,4304695298180315008,4304695298180315008,False,Milky_Way
233,2M16213481+2400581,1302385133854375424,1302385133854375424,False,Milky_Way
234,2M16283740+2318465,1299056839140318464,1299056839140318464,False,Milky_Way
235,2M15574853-1139410,4346009447560481280,4346009447560481280,False,Milky_Way
236,2M17105719+3059171,1309350093339486208,1309350093339486208,False,Milky_Way
237,2M17163835+2920221,4575566408619920512,4575566408619920512,False,Milky_Way
238,2M17591709-2338286,4069130528244596480,4069130528244596480,False,Milky_Way
239,2M21231564+0054080,2691018807351265792,2691018807351265792,False,Milky_Way
240,2M17305534-1650112,4124516850280320000,4124516850280320000,False,Milky_Way
241,2M17154715-2442449,4111030820427053312,4111030820427053312,False,Milky_Way
242,2M17125890-2506136,4109496555025741824,4109496555025741824,False,Milky_Way
243,2M16033974-1123592,4343068219597863680,4343068219597863680,False,Milky_Way
244,2M17354044-1635517,4124430676080880640,4124430676080880640,False,Milky_Way
245,2M21070128-0059353,2689034218927435008,2689034218927435008,False,Milky_Way
246,2M15413763+4217515,1390195293543486080,1390195293543486080,False,Milky_Way
247,2M17125140+3058094,1333357483055183104,1333357483055183104,False,Milky_Way
248,2M15053931+3236421,1288726553737756928,1288726553737756928,False,Milky_Way
249,2M15415447+4234014,1390394580026300928,1390394580026300928,False,Milky_Way
250,2M19164566-0142525,4262752468618797696,4262752468618797696,False,Milky_Way
251,2M18140794-0433223,4173542523235428352,4173542523235428352,False,Milky_Way
252,2M14520788+3810051,1296201411739817984,1296201411739817984,False,Milky_Way
253,2M17502038-2805411,4057641529380975616,4057641529380975616,False,Milky_Way
254,2M17431916+4738486,1362865901243337344,1362865901243337344,False,Milky_Way
255,2M17143171+2813404,4575218417487490688,4575218417487490688,False,Milky_Way
256,2M19072366+3206487,2042887008075470848,2042887008075470848,False,Milky_Way
257,2M16321842+4116300,1357009008960497920,1357009008960497920,False,Milky_Way
258,2M18063434-2609103,4064855253440295424,4064855253440295424,False,Milky_Way
259,2M15505020+2515372,1219830124349204736,1219830124349204736,False,Milky_Way
260,2M17591357-1931370,4119291249479913344,4119291249479913344,False,Milky_Way
261,2M20532909-0127002,6916956186379744256,6916956186379744256,False,Milky_Way
262,2M18300558-1043560,4154939203109528320,4154939203109528320,False,Milky_Way
263,2M15212318-0109507,4415548266613024000,4415548266613024000,False,Milky_Way
264,2M16391895+4128291,1356866072448508160,1356866072448508160,False,Milky_Way
265,2M21011847+0036470,1729438027061712384,1729438027061712384,False,Milky_Way
266,2M13020002+2649543,1460404952133299200,1460404952133299200,False,Milky_Way
267,2M19581054+0409589,4248055434115936256,4248055434115936256,False,Milky_Way
268,2M18045766-1526515,4146708808848292864,4146708808848292864,False,Milky_Way
269,2M17275256-2331313,4111437158689891712,4111437158689891712,False,Milky_Way
270,2M19153468-0125281,4262960482481229696,4262960482481229696,False,Milky_Way
271,2M15294816+4425134,1394536371608359552,1394536371608359552,False,Milky_Way
272,2M12573938+2630186,3958565533024875264,3958565533024875264,False,Milky_Way
273,2M15415381+2555267,1223090584344867072,1223090584344867072,False,Milky_Way
274,2M15075360+3204176,1288639795398334336,1288639795398334336,False,Milky_Way
275,2M15383166+4252290,1390448696614223360,1390448696614223360,False,Milky_Way
276,2M14281839+0926259,1176357221291475072,1176357221291475072,False,Milky_Way
277,2M14365222+0920158,1173176952627655424,1173176952627655424,False,Milky_Way
278,2M17321076-1639422,4124607250751397376,4124607250751397376,False,Milky_Way
279,2M16010648+2404375,1218874133348075136,1218874133348075136,False,Milky_Way
280,2M14364903+0755376,1172712679547133440,1172712679547133440,False,Milky_Way
281,2M13415629+1851061,1247978687170478208,1247978687170478208,False,Milky_Way
282,2M15350167+4351249,1391498283542101376,1391498283542101376,False,Milky_Way
283,2M17380446-2305031,4116722309294953472,4116722309294953472,False,Milky_Way
284,2M18101990-2727479,4062988557554350080,4062988557554350080,False,Milky_Way
285,2M16501521+2054003,4564788209667959296,4564788209667959296,False,Milky_Way
286,2M17195429+2649351,4574091933465437056,4574091933465437056,False,Milky_Way
287,2M18113358-1515315,4146014776501316224,4146014776501316224,False,Milky_Way
288,2M17400417-2306415,4116542573580119296,4116542573580119296,False,Milky_Way
289,2M21235983+0104223,2691118622390946816,2691118622390946816,False,Milky_Way
290,2M13430556+1810501,1247721637671872000,1247721637671872000,False,Milky_Way
291,2M18121460-2737561,4050964160991123072,4050964160991123072,False,Milky_Way
292,2M18105787-2906495,4050536652742140800,4050536652742140800,False,Milky_Way
293,2M15401046+2441152,1221274367232302976,1221274367232302976,False,Milky_Way
294,2M15125613+4137231,1392530621881283456,1392530621881283456,False,Milky_Way
295,2M18043363-2503593,4065725585612024576,4065725585612024576,False,Milky_Way
296,2M15035061+3653483,1294965217072775936,1294965217071014912,False,Milky_Way
297,2M13500435+3301440,1458290934871739264,1458290934871739264,False,Milky_Way
298,2M16593100-2240390,4125904159044820352,4125904159044820352,False,Milky_Way
299,2M16545068-2046102,4127208587840785536,4127208587840785536,False,Milky_Way
300,2M16163940+2330588,1301936223872079360,1301936223872079360,False,Milky_Way
301,2M17483348-2309394,4068866581071855104,4068866581071855104,False,Milky_Way
302,2M17202724+2632549,4574002976102688896,4574002976102688896,False,Milky_Way
303,2M14291116+0925089,1176313687502955136,1176313687502955136,False,Milky_Way
304,2M13385732+1832582,1247898388461846528,1247898388461846528,False,Milky_Way
305,2M18060259-0819133,4158888717605982976,4158888717605982976,False,Milky_Way
306,2M15023272+3222336,1288893748224737920,1288893748224737920,False,Milky_Way
307,2M22404838+0544546,2706230859958581888,2706230859958581888,False,Milky_Way
308,2M15011172+3707573,1295016344363046016,1295016344363046016,False,Milky_Way
309,2M15074886+3707547,1292332676997685504,1292332676997685504,False,Milky_Way
310,2M21010030+0021016,1729395382330334080,1729395382330334080,False,Milky_Way
311,2M13230915+3157296,1469373943359157376,1469373943359157376,False,Milky_Way
312,2M15405394+4256356,1390461925113443200,1390461925113443200,False,Milky_Way
313,2M13355149+2343075,1444556728968398592,1444556728968398592,False,Milky_Way
314,2M16144077+2218455,1205545234920707072,1205545234920707072,False,Milky_Way
315,2M18325563+0243254,4282947782800885760,4282947782800885760,False,Milky_Way
316,2M14325654+0937262,1176235106781273984,1176235106781273984,False,Milky_Way
317,2M16300523+2339480,1299162430913806336,1299162430913806336,False,Milky_Way
318,2M15264680+2908444,1273466809812612480,1273466809812612480,False,Milky_Way
319,2M18113555-2825185,4050851078707281664,4050851078707281664,False,Milky_Way
320,2M19092074+3233362,2043299565455752832,2043299565455752832,False,Milky_Way
321,2M16482764-2010447,4130406556069875712,4130406556069875712,False,Milky_Way
322,2M13041782+2720367,1460516415124272640,1460516415124272640,False,Milky_Way
323,2M17475281-2314427,4068772568488383232,4068772568488383232,False,Milky_Way
324,2M15541570+2613257,1220310164253986816,1220310164251772800,False,Milky_Way
325,2M16074903-1029315,4343595950819788800,4343595950819788800,False,Milky_Way
326,2M15061483+3613394,1291858684407401216,1291858684407401216,False,Milky_Way
327,2M14310124+0755237,1172583628665441280,1172583628665441280,False,Milky_Way
328,2M15420669+2654374,1224002564817750784,1224002564817750784,False,Milky_Way
329,2M15443682+2543528,1222863947511099648,1222863947511099648,False,Milky_Way
330,2M18064828-2611431,4064851916179104384,4064851916179104384,False,Milky_Way
331,2M14353222+0850507,1173123248356510720,1173123248356510720,False,Milky_Way
332,2M13402496+1805087,1247822900116663680,1247822900116663680,False,Milky_Way
333,2M17011662-2126122,4127641524863728384,4127641524863728384,False,Milky_Way
334,2M17155274+2907368,4575557273227408384,4575557273226925696,False,Milky_Way
335,2M14274761+0830042,1175678818321783296,1175678818321783296,False,Milky_Way
336,2M16263941+2832355,1305842238930165120,1305842238930165120,False,Milky_Way
337,2M17491777-2448072,4067307473572987392,4067307473572987392,False,Milky_Way
338,2M16224161+2547161,1303410394087365504,1303410394087365504,False,Milky_Way
339,2M13420661+1903161,1248034281227189504,1248034281227189504,False,Milky_Way
340,2M18034370-2714036,4063148261635133056,4063148261635133056,False,Milky_Way
341,2M13410203+1754541,1247623476195271040,1247623476195271040,False,Milky_Way
342,2M13441695+1858145,1248344858902045568,1248344858902045568,False,Milky_Way
343,2M15054864+3516575,1291527044212365184,1291527044212365184,False,Milky_Way
344,2M17231645+2807299,4598461852780088704,4598461852780088704,False,Milky_Way
345,2M17010101-2236422,4126001190949060480,4126001190949060480,False,Milky_Way
346,2M15354272+4634077,1400950785006036224,1400950785006036224,False,Milky_Way
347,2M17354200-2114099,4118080545387994624,4118080545387994624,False,Milky_Way
348,2M15255460+3139108,1277026891023987712,1277026891023987712,False,Milky_Way
349,2M16452753+2112428,4565596659951734656,4565596659951734656,False,Milky_Way
350,2M16011560+4637225,1398700114767769088,1398700114767769088,False,Milky_Way
351,2M15352417+2927585,1272754017040120832,1272754017040120832,False,Milky_Way
352,2M16343177+2305434,1298903732146148096,1298903732146148096,False,Milky_Way
353,2M17384316-2552168,4061922615419966464,4061922615419966464,False,Milky_Way
354,2M20380206+2204495,1818142536386985088,1818142536386985088,False,Milky_Way
355,2M17475978-2238172,4068947562631898368,4068947562631898368,False,Milky_Way
356,2M21052384+0127248,1729965174167777664,1729965174167777664,False,Milky_Way
357,2M15595995-0950343,4346834046920397440,4346834046920397440,False,Milky_Way
358,2M17245175+2646359,4571113287746794624,4571113287746794624,False,Milky_Way
359,2M16075719+2429233,1206959894068740352,1206959894068740352,False,Milky_Way
360,2M18064591-2512464,4065687510656944896,4065687510656944896,False,Milky_Way
361,2M16075779+2438013,1303040958180856064,1303040958180856064,False,Milky_Way
362,2M13152781+3213358,1466630112091267712,1466630112091267712,False,Milky_Way
363,2M17590584-2124139,4070775294549786496,4070775294549786496,False,Milky_Way
364,2M15432524+2556556,1223064715759315584,1223064715759315584,False,Milky_Way
365,2M21030407-0002082,2690113874921724544,2690113874921724544,False,Milky_Way
366,2M15083062+3136353,1276601380024930560,1276601380024930560,False,Milky_Way
367,2M15093859+3303424,1288802763637220480,1288802763637220480,False,Milky_Way
368,2M15584482+3022182,1320526147999528320,1320526147999528320,False,Milky_Way
369,2M16145892+2519156,1303138574197169664,1303138574197169664,False,Milky_Way
370,2M18010748-2652243,4063972272514163200,4063972272514163200,False,Milky_Way
371,2M16485437+2113193,4565562231494579968,4565562231494100736,False,Milky_Way
372,2M16564014-2048170,4127170349759240448,4127170349759240448,False,Milky_Way
373,2M16444243-2003361,4130458675489824512,4130458675489824512,False,Milky_Way
374,2M13500344+3236131,1458210223846334080,1458210223846334080,False,Milky_Way
375,2M17202394+2750087,4574423264422198912,4574423264422198912,False,Milky_Way
376,2M14290306+0906207,1176285993553812096,1176285993553812096,False,Milky_Way
377,2M20551529-0054163,4227203402244069120,4227203402244069120,False,Milky_Way
378,2M16401989+4247177,1357555947275498368,1357555947275498368,False,Milky_Way
379,2M18144366+0020422,4274881834212740864,4274881834212740864,False,Milky_Way
380,2M17215491+2732385,4574213807457502720,4574213807457502720,False,Milky_Way
381,2M14304968+0727413,1172506456692978944,1172506456692978944,False,Milky_Way
382,2M20515314-0046079,4226903613527350272,4226903613527350272,False,Milky_Way
383,2M16335618-0134555,4358321057210668032,4358321057210668032,False,Milky_Way
384,2M16072325+2224185,1206429276628946432,1206429276628946432,False,Milky_Way
385,2M15241912+3614309,1387146966274902912,1387146966274902912,False,Milky_Way
386,2M15104210+3702421,1292296152595807488,1292296152595807488,False,Milky_Way
387,2M14590997+3125459,1288361893837500416,1288361893837500416,False,Milky_Way
388,2M15452982+2430576,1219720207545958016,1219720207545958016,False,Milky_Way
389,2M15052883+3234140,1288726381939065216,1288726381939065216,False,Milky_Way
390,2M16341082+2429355,1300737962357121024,1300737962357121024,False,Milky_Way
391,2M16081524+2222424,1206417353799702528,1206417353799702528,False,Milky_Way
392,2M21092493+0859011,1743406669457745792,1743406669457745792,False,Milky_Way
393,2M17001291-2215087,4126026788954058368,4126026788954058368,False,Milky_Way
394,2M18140275-0304186,4174553695968877696,4174553695968877696,False,Milky_Way
395,2M15340406+3023304,1273970901534106496,1273970901534106496,False,Milky_Way
396,2M16274615+2758299,1305574301689885696,1305574301689885696,False,Milky_Way
397,2M13372695+2738074,1448740198913346048,1448740198913346048,False,Milky_Way
398,2M15015546+3132349,1288269809736228352,1288269809736228352,False,Milky_Way
399,2M15070588+3142114,1276594267559114368,1276594267559114368,False,Milky_Way
400,2M15372731+4203148,1390319366558816768,1390319366558816768,False,Milky_Way
401,2M18053027-2525313,4065656350748871040,4065656350748871040,False,Milky_Way
402,2M16092566+2211478,1205657247667447296,1205657247667447296,False,Milky_Way
403,2M14353410+0901282,1173138744598521856,1173138744598521856,False,Milky_Way
404,2M18095180-2841235,4050749927989999616,4050749927989999616,False,Milky_Way
405,2M16501074+2034378,4564709147909659520,4564709147909659520,False,Milky_Way
406,2M17131102+3611051,1339895969467807232,1339895969467807232,False,Milky_Way
407,2M16133050+2431238,1302802432876909184,1302802432876909184,False,Milky_Way
408,2M17012983-2233565,4113993626303477504,4113993626303477504,False,Milky_Way
409,2M13271442+2900409,1450009756886080512,1450009756886080512,False,Milky_Way
410,2M15183129-0150003,4415124404880491520,4415124404880491520,False,Milky_Way
411,2M13365674+2553016,1445452899664636032,1445452899664636032,False,Milky_Way
412,2M12574048+2628149,3958565223787229312,3958565223787229312,False,Milky_Way
413,2M16295286-0101313,4359349100582440064,4359349100582440064,False,Milky_Way
414,2M22144953-0110170,2677756734319505152,2677756734319505152,False,Milky_Way
415,2M22192251-0125547,2677512165996902528,2677512165996902528,False,Milky_Way
416,2M16110586+2422444,1302963958007190144,1302963958007190144,False,Milky_Way
417,2M16125711+2358223,1302748522447316480,1302748522447316480,False,Milky_Way
418,2M15051119+2731148,1268766741200037632,1268766741200037632,False,Milky_Way
419,2M16370020-0120147,4382359405051512448,4382359405051512448,False,Milky_Way
420,2M16142983+2441131,1302904172061654784,1302904172061654784,False,Milky_Way
421,2M15055266+2645267,1268435135365176960,1268435135365176960,False,Milky_Way
422,2M22515173+0853119,2713357447653288320,2713357447653288320,False,Milky_Way
423,2M16334259+0030265,4383639099146581760,4383639099146581760,False,Milky_Way
424,2M19141528-0242167,4261085196678699264,4261085196678699264,False,Milky_Way
425,2M19322324-0531582,4208329220009123712,4208329220009123712,False,Milky_Way
426,2M16245606+2518583,1302583698782488704,1302583698782488704,False,Milky_Way
427,2M19073448+1923559,4514857359466387328,4514857359466387328,False,Milky_Way
428,2M16114081+2358434,1302762953537442176,1302762953537442176,False,Milky_Way
429,2M16143669+2218177,1205521801579140864,1205521801579140864,False,Milky_Way
430,2M13441695+1748005,1247645019751110016,1247645019751110016,False,Milky_Way
431,2M18492349+0109540,4278609861517833088,4278609861517833088,False,Milky_Way
432,2M13371399+2741118,1448928284120507136,1448928284120507136,False,Milky_Way
433,2M15371615+4343016,1391314871259028736,1391314871258619520,False,Milky_Way
434,2M16101123+2612525,1315305529352201984,1315305529352201984,False,Milky_Way
435,2M21274865+0631079,1739033804338633088,1739033804338633088,False,Milky_Way
436,2M16220112+2546308,1303399330251751680,1303399330251751680,False,Milky_Way
437,2M22162532-0240132,2675856095327074304,2675856095327074304,False,Milky_Way
438,2M15530333+2431335,1219523257525310208,1219523257525310208,False,Milky_Way
439,2M16113887+2259149,1206554174278117248,1206554174278117248,False,Milky_Way
440,2M16143491+2224157,1205733698085588608,1205733698085588608,False,Milky_Way
441,2M20041982+0806561,4298807138511353984,4298807138511353984,False,Milky_Way
442,2M13444206+3343271,1470575091092598784,1470575091092598784,False,Milky_Way
443,2M15281865+0642411,1162600544121935616,1162600544121935616,False,Milky_Way
444,2M17333623-2548156,4062064830323106048,4062064830323106048,False,Milky_Way
445,2M17351789-1734491,4123560824968281216,4123560824968281216,False,Milky_Way
446,2M16295183+2323096,1299148893176983168,1299148893176983168,False,Milky_Way
447,2M13080523+2629045,1459641616184781824,1459641616184781824,False,Milky_Way
448,2M18101228-0407049,4174359632167012096,4174359632167012096,False,Milky_Way
449,2M17443467-2432517,4068114755682476672,4068114755682476672,False,Milky_Way
450,2M16395321+3757159,1328517943968927872,1328517943968927872,False,Milky_Way
451,2M15530827+2440028,1219573560182294016,1219573560182294016,False,Milky_Way
452,2M13442877+3428467,1470675868205197696,1470675868205197696,False,Milky_Way
453,2M14332892+0829386,1173005531892890368,1173005531892890368,False,Milky_Way
454,2M17201918+2915565,4599382693768252544,4599382693768252544,False,Milky_Way
455,2M16063833+2628574,1315552816388816384,1315552816388816384,False,Milky_Way
456,2M17213954+2923583,4599361218931735552,4599361218931735552,False,Milky_Way
457,2M13274612+3311130,1469561341371914240,1469561341371914240,False,Milky_Way
458,2M18170477-0451288,4173287299100979712,4173287299100979712,False,Milky_Way
459,2M16582842+0934315,4444160514107272064,4444160514107272064,False,Milky_Way
460,2M21115511+1037289,1744704917812612608,1744704917812612608,False,Milky_Way
461,2M16510218-2042165,4127329465400877696,4127329465400877696,False,Milky_Way
462,2M16582974+1042494,4444485385433341312,4444485385433341312,False,Milky_Way
463,2M16051004+3031479,1320393450689727616,1320393450689727616,False,Milky_Way
464,2M17155657+3316068,1334770733453800960,1334770733453800960,False,Milky_Way
465,2M15104812+3710043,1292299107533309824,1292299107533309824,False,Milky_Way
466,2M16233773+2930340,1317989054981280512,1317989054981280512,False,Milky_Way
467,2M20431996+0028400,4228206569166106880,4228206569166106880,False,Milky_Way
468,2M15463964+4431159,1396662792737093504,1396662792737093504,False,Milky_Way
469,2M16542689+0944096,4444308020463361280,4444308020463361280,False,Milky_Way
470,2M13075466+2724043,1460857538606988288,1460857538606988288,False,Milky_Way
471,2M16155387+2347555,1301958832579949568,1301958832579949568,False,Milky_Way
472,2M16182526+2241043,1301623309734711040,1301623309734711040,False,Milky_Way
473,2M16271553+2333176,1299119996636355328,1299119996636355328,False,Milky_Way
474,2M17321083-1923361,4121779547379201664,4121779547379201664,False,Milky_Way
475,2M16593134-2211573,4126073479520956672,4126073479520956672,False,Milky_Way
476,2M15113526+3551140,1291972861817776256,1291972861817776256,False,Milky_Way
477,2M16282719-0050428,4359415208719008512,4359415208719008512,False,Milky_Way
478,2M22114338-0255046,2675798405326428544,2675798405326428544,False,Milky_Way
479,2M18120282-0319466,4174706699885493376,4174706699885493376,False,Milky_Way
480,2M19534333+0341244,4242067012757511936,4242067012757511936,False,Milky_Way
481,2M18271272-0600452,4160952393547423744,4160952393547423744,False,Milky_Way
482,2M15044084+3119104,1288215796227457024,1288215796227457024,False,Milky_Way
483,2M18103440-2931542,4050450959551638144,4050450959551638144,False,Milky_Way
484,2M16055621+2346490,1206899283490112256,1206899283490112256,False,Milky_Way
485,2M13371029+3607038,1472009197852401664,1472009197852401664,False,Milky_Way
486,2M13144875+2724038,1459969201930111616,1459969201930111616,False,Milky_Way
487,2M14313205+1016055,1176508197981826944,1176508197981826944,False,Milky_Way
488,2M13424988+1801018,1247711505844828032,1247711505844828032,False,Milky_Way
489,2M18242489+1635268,4522477627848139264,4522477627848139264,False,Milky_Way
490,2M22003298+1723022,1776038521006498944,1776038521006498944,False,Milky_Way
491,2M17370158+5534079,1421098029914864000,1421098029914864000,False,Milky_Way
492,2M13445773+1812405,1247694119817250176,1247694119817250176,False,Milky_Way
493,2M14364694+0909280,1173170183759142144,1173170183759142144,False,Milky_Way
494,2M16071677+2332135,1206831732244441344,1206831732244441344,False,Milky_Way
495,2M17110486+3527216,1338345653775903360,1338345653775903360,False,Milky_Way
496,2M21111372+1018490,1744689421570349056,1744689421570349056,False,Milky_Way
497,2M17361624-1821103,4123365829058496896,4123365829058496896,False,Milky_Way
498,2M13393889+1836032,1247991091035963520,1247991091035963520,False,Milky_Way
499,2M17105148+2943369,1309070576867596032,1309070576867596032,False,Milky_Way
500,2M15122834+4539451,1587549586254202752,1587549586254202752,False,Milky_Way
501,2M13443853+3758546,1496415916448938880,1496415916447997056,False,Milky_Way
502,2M13023611+2631455,1460345853383333888,1460345853383333888,False,Milky_Way
503,2M17204202+2339512,4570054148811533312,4570054148811533312,False,Milky_Way
504,2M15565921+4730564,1399601168842310400,1399601168842310400,False,Milky_Way
505,2M17004698-2257468,4113883198431103616,4113883198431103616,False,Milky_Way
506,2M13504647+3256579,1458247538522211072,1458247538522211072,False,Milky_Way
507,2M16584132+3353147,1313904201781707520,1313904201781707520,False,Milky_Way
508,2M16094695+2410551,1302965813432975488,1302965813432975488,False,Milky_Way
509,2M16040564+2612185,1315456643481180032,1315456643481180032,False,Milky_Way
510,2M22215611+1347033,2734337332102147840,2734337332102147840,False,Milky_Way
511,2M17023751-2136298,4127620221825468416,4127620221825468416,False,Milky_Way
512,2M13092537+2617572,1459435595193205248,1459435595193205248,False,Milky_Way
513,2M21054408+0037591,2690302814827931392,2690302814827931392,False,Milky_Way
514,2M15143664+4151330,1392516431309394304,1392516431309394304,False,Milky_Way
515,2M15032522+3654009,1294942367846295552,1294942367846295552,False,Milky_Way
516,2M15081361+3547065,1291654896798876288,1291654896798876288,False,Milky_Way
517,2M17154935+3054177,1333180015004966272,1333180015004966272,False,Milky_Way
518,2M13332728+3227326,1469033369632792320,1469033369632792320,False,Milky_Way
519,2M14302345+0944002,1176350589862036224,1176350589862036224,False,Milky_Way
520,2M14282065+0813142,1175606598447042432,1175606598447042432,False,Milky_Way
521,2M14311077+0819280,1175625874260315264,1175625874260315264,False,Milky_Way
522,2M14371241+0902307,1173130429541889024,1173130429541889024,False,Milky_Way
523,2M13420246+1845001,1247972914734429696,1247972914734429696,False,Milky_Way
524,2M15245418+3607002,1375132740157265408,1375132740157265408,False,Milky_Way
525,2M16542450+1120185,4447772238005021184,4447772238005021184,False,Milky_Way
526,2M13435046+2238316,1443450482832266368,1443450482832266368,False,Milky_Way
527,2M19314358-0644020,4208089560833556352,4208089560833556352,False,Milky_Way
528,2M15051665+2714326,1268654316136233472,1268654316136233472,False,Milky_Way
529,2M13214355+2417198,1446514306342391936,1446514306342391936,False,Milky_Way
530,2M18020063-1814495,4143533552374040704,4143533552374040704,False,Milky_Way
531,2M15044081+3626577,1291914003586143104,1291914003586143104,False,Milky_Way
532,2M13320138+3212483,1468648196966184960,1468648192668089728,False,Milky_Way
533,2M13310270+2803397,1449662173773214336,1449662173773214336,False,Milky_Way
534,2M18165052-0309256,4270566869540246016,4270566869540246016,False,Milky_Way
535,2M16081455+4024290,1380027727268782976,1380027727268782976,False,Milky_Way
536,2M16581235+1001164,4444377427135101696,4444377427135101696,False,Milky_Way
537,2M15561994+2946326,1320110635683520768,1320110635683520768,False,Milky_Way
538,2M14313298+0922373,1176138796434753024,1176138796434753024,False,Milky_Way
539,2M20030567+0700037,4249137113044090880,4249137113044090880,False,Milky_Way
540,2M15270097+4315522,1394046397443191040,1394046397443191040,False,Milky_Way
541,2M17322824-2406018,4110572878226128384,4110572878226128384,False,Milky_Way
542,2M14531570+3400238,1292711527473084032,1292711527473084032,False,Milky_Way
543,2M15571574+2357276,1218701372583660416,1218701372583660416,False,Milky_Way
544,2M17143232+2334018,4568779471237280384,4568779471237280384,False,Milky_Way
545,2M13015242+2911180,1464266230811360256,1464266230811360256,False,Milky_Way
546,2M16131045+2334287,1302674477211025920,1302674477211025920,False,Milky_Way
547,2M18125185-0408567,4174324276000027776,4174324276000027776,False,Milky_Way
548,2M17522819-2921497,4056565657340574336,4056565657340574336,False,Milky_Way
549,2M15021791+3555347,1291812367480087168,1291812367480087168,False,Milky_Way
550,2M15080011+3630378,1291880674639954688,1291880674639954688,False,Milky_Way
551,2M15560434+2654056,1220448530920201216,1220448530920201216,False,Milky_Way
552,2M13320919+4009189,1476839318073451008,1476839318073451008,False,Milky_Way
553,2M16330784-0028401,4383412427952617600,4383412427952617600,False,Milky_Way
554,2M13325885+2718504,1448810498938270976,1448810498938270976,False,Milky_Way
555,2M13301994+2210375,1442843449334121856,1442843449334121856,False,Milky_Way
556,2M16140082+2413166,1302781507796217344,1302781507796217344,False,Milky_Way
557,2M15080747+2552067,1265264453068263936,1265264453068263936,False,Milky_Way
558,2M16025791+2320109,1206775068739279872,1206775068739279872,False,Milky_Way
559,2M14442468+1359022,1185636171717034752,1185636171717034752,False,Milky_Way
560,2M15313501+4247431,1391332978840697600,1391332978840697600,False,Milky_Way
561,2M15404888+2549320,1223085950077585280,1223085950077585280,False,Milky_Way
562,2M21054009-0044360,2689804912154342656,2689804912154342656,False,Milky_Way
563,2M13201854+3146498,1463564501874578944,1463564501874578944,False,Milky_Way
564,2M14210467+4801303,1507014761862728960,1507014761862728960,False,Milky_Way
565,2M18124455-2719146,4052474099675496960,4052474099675496960,False,Milky_Way
566,2M17144039+2733185,4575114101321640704,4575114101321640704,False,Milky_Way
567,2M13500482+2427061,1444136852965383808,1444136852965383808,False,Milky_Way
568,2M15183689+3029595,1275541725693508352,1275541725693508352,False,Milky_Way
569,2M18054404-1707390,4144010126276173440,4144010126276173440,False,Milky_Way
570,2M14484801+5338290,1606378830255410560,1606378830255410560,False,Milky_Way
571,2M22433984+0503537,2705381830823463424,2705381830823463424,False,Milky_Way
572,2M15241679+3536331,1375088828411504768,1375088828411504768,False,Milky_Way
573,2M15161092+3613016,1291292745156394368,1291292745156394368,False,Milky_Way
574,2M13554479+3334423,1457994101091010816,1457994101091010816,False,Milky_Way
575,2M15584170+2751116,1316596974478657664,1316596974478657664,False,Milky_Way
576,2M13495806+2522400,1450441349559790208,1450441349559790208,False,Milky_Way
577,2M15141681+2824399,1274688367234582144,1274688367234582144,False,Milky_Way
578,2M17213399+3015540,4599732922581267200,4599732922581267200,False,Milky_Way
579,2M13495429+3252440,1458287430178452224,1458287430178452224,False,Milky_Way
580,2M17575304-2130348,4070779181531571456,4070779181531571456,False,Milky_Way
581,2M14502938+3033169,1283002083885367040,1283002083885367040,False,Milky_Way
582,2M19312227-0806123,4206608278152575360,4206608278152575360,False,Milky_Way
583,2M16105053+2424103,1302964679561604864,1302964679561604864,False,Milky_Way
584,2M16123585+2413156,1302790303889290240,1302790303889290240,False,Milky_Way
585,2M16135851+2427553,1302883109542027136,1302883109542027136,False,Milky_Way
586,2M15075398+2719202,1268552920548349184,1268552920548349184,False,Milky_Way
587,2M18145952-2900001,4050577785686572416,4050577785686572416,False,Milky_Way
588,2M18415955-0316272,4258561233382256128,4258561233382256128,False,Milky_Way
589,2M16112753+5113309,1424628664831063424,1424628664831063424,False,Milky_Way
590,2M21365581+0015359,2687360560366611584,2687360560366611584,False,Milky_Way
591,2M15331476+2825420,1272404337982877440,1272404337982877440,False,Milky_Way
592,2M16273199+3157066,1324475662485414912,1324475662485414912,False,Milky_Way
593,2M16131845+4634466,1386877242328523648,1386877242328523648,False,Milky_Way
594,2M13463301+4210253,1500698136280622208,1500698136280622208,False,Milky_Way
595,2M16244993+3138190,1325194360836617344,1325194360836617344,False,Milky_Way
596,2M16105733+4215034,1381892709443393792,1381892709443393792,False,Milky_Way
597,2M17454260-0501055,4176131048478357504,4176131048478357504,False,Milky_Way
598,2M16394396+4249163,1357571404861995136,1357571404861995136,False,Milky_Way
599,2M16301118-0109073,4359344255860522496,4359344255859316992,False,Milky_Way
600,2M16042159+2531512,1315340610644593920,1315340610644593920,False,Milky_Way
601,2M14403457+1338183,1179653625871024128,1179653625871024128,False,Milky_Way
602,2M18153771-0332412,4174476386559122944,4174476386559122944,False,Milky_Way
603,2M17483856-0106011,4371167201315710976,4371167201315710976,False,Milky_Way
604,2M17164780+2259261,4568502497386780160,4568502497386780160,False,Milky_Way
605,2M17453247-2525591,4067169995921733632,4067169995921733632,False,Milky_Way
606,2M22175076-0311120,2627735419181680768,2627735419181680768,False,Milky_Way
607,2M20375921+0000490,4228129019236453120,4228129019236453120,False,Milky_Way
608,2M16153949+2342080,1301949211853204352,1301949211853204352,False,Milky_Way
609,2M16145894+3308128,1322638550354020608,1322638550354020608,False,Milky_Way
610,2M20090593+0845470,4299276629967713280,4299276629967713280,False,Milky_Way
611,2M15594919+3217527,1323222803345379200,1323222803345379200,False,Milky_Way
612,2M23583719-1920305,2389926928293534208,2389926928293534208,False,Milky_Way
613,2M16153915+4712530,1387001173609203584,1387001173609203584,False,Milky_Way
614,2M18331867-1348270,4104551505900555008,4104551505900555008,False,Milky_Way
615,2M18155672-2133077,4090889966426344448,4090889966426344448,False,Milky_Way
616,2M15260048+3521309,1375020761769751296,1375020761769751296,False,Milky_Way
617,2M16135301+2326433,1301918180712645248,1301918180712645248,False,Milky_Way
618,2M16410332+1956097,4563866711547492096,4563866711547492096,False,Milky_Way
619,2M15071228+3722038,1292352090249867264,1292352090249867264,False,Milky_Way
620,2M16504711+2120508,4564910805214463744,4564910805214463744,False,Milky_Way
621,2M16083591+2432429,1303026080414124928,1303026080414124928,False,Milky_Way
622,2M17095862+3544040,1338367682665131520,1338367682665131520,False,Milky_Way
623,2M21051279+0854126,1744098812027536896,1744098812027536896,False,Milky_Way
624,2M16164275+2348036,1302038650252609024,1302038650252609024,False,Milky_Way
625,2M15034340+2641309,1268421563268479232,1268421563268479232,False,Milky_Way
626,2M16353454-0059223,4383135419742218240,4383135419742218240,False,Milky_Way
627,2M17015716-2238061,4113989644895434752,4113989644895434752,False,Milky_Way
628,2M14551725+3200002,1289208930107205248,1289208930107205248,False,Milky_Way
629,2M16575564+1008517,4444383714967256320,4444383714967256320,False,Milky_Way
630,2M16565269+1031101,4444478272967436544,4444478272967436544,False,Milky_Way
631,2M16535110+1029472,4447421906112826112,4447421906112826112,False,Milky_Way
632,2M13292499+2618000,1448350864422524416,1448350864422524416,False,Milky_Way
633,2M20085453+0836349,4299267142381261184,4299267142381261184,False,Milky_Way
634,2M15143868+4457441,1395353274388008320,1395353274388008320,False,Milky_Way
635,2M17514888-0039504,4371023508893368576,4371023508893368576,False,Milky_Way
636,2M19435164+1048118,4302849458665408640,4302849458665408640,False,Milky_Way
637,2M20002891+0821308,4299049065427415552,4299049065427415552,False,Milky_Way
638,2M20073341+0754035,4250795829403719296,4250795829403719296,False,Milky_Way
639,2M13422187+3408412,1470644429044553984,1470644429044553984,False,Milky_Way
640,2M15073557+3034028,1276111135278924416,1276111135278924416,False,Milky_Way
641,2M15110737+3154152,1276661303408081152,1276661303408081152,False,Milky_Way
642,2M17020601+3509297,1338093491953703424,1338093491953703424,False,Milky_Way
643,2M16100698+2351531,1206682198663510784,1206682198663510784,False,Milky_Way
644,2M15034439+2522065,1264903126059643136,1264903126059643136,False,Milky_Way
645,2M21095668+1038573,1744902138414251264,1744902138414251264,False,Milky_Way
646,2M18054446-2458080,4065744479101659520,4065744479101659520,False,Milky_Way
647,2M15153863+4359134,1395065885240086784,1395065885240086784,False,Milky_Way
648,2M18210677+0039009,4276265054190524160,4276265054190524160,False,Milky_Way
649,2M15012776+3625175,1294834718786316672,1294834718786316672,False,Milky_Way
650,2M16085716+5216064,1427744062308988032,1427744062308988032,False,Milky_Way
651,2M13593613+4231356,1499039969665514624,1499039969665514624,False,Milky_Way
652,2M22145393-0234296,2675914644321207936,2675914644321207936,False,Milky_Way
653,2M17045761+3327492,1337624241006018816,1337624241006018816,False,Milky_Way
654,2M16133238+4634167,1386876348975322240,1386876348975322240,False,Milky_Way
655,2M15394006+4426174,1397344691808122624,1397344691808122624,False,Milky_Way
656,2M16545085+3254400,1313730478944794496,1313730478944794496,False,Milky_Way
657,2M20373317+3249164,1863927334443446144,1863927334443446144,False,Milky_Way
658,2M14475305+3056010,1283087227317093248,1283087227317093248,False,Milky_Way
659,2M16435298+3629238,1328140781417544832,1328140781417544832,False,Milky_Way
660,2M15065591+4510359,1586073118233010944,1586073118233010944,False,Milky_Way
661,2M22571365+0805517,2712280647812703744,2712280647812703744,False,Milky_Way
662,2M15283637+0721344,1162917856306012416,1162917856306012416,False,Milky_Way
663,2M16081889+2849549,1317171091346296320,1317171091346296320,False,Milky_Way
664,2M16183823+2135181,1202432895460152192,1202432895460152192,False,Milky_Way
665,2M15052319+4601390,1586375587010026240,1586375587010026240,False,Milky_Way
666,2M16002911+3140218,1321454135813107072,1321454135813107072,False,Milky_Way
667,2M16055435+3003432,1320321123440436992,1320321123440436992,False,Milky_Way
668,2M16252887+2913090,1317909069806723328,1317909069806723328,False,Milky_Way
669,2M16114929+2220494,1205721466018662784,1205721466018662784,False,Milky_Way
670,2M17022825+3527217,1338872736459683840,1338872736459683840,False,Milky_Way
671,2M16594361-2155105,4126098699572149760,4126098699572149760,False,Milky_Way
672,2M13305572+2518385,1447963806265059200,1447963806265059200,False,Milky_Way
673,2M16115137+2341491,1302737183733581696,1302737183733581696,False,Milky_Way
674,2M15104745+2640444,1265457211200408064,1265457211200408064,False,Milky_Way
675,2M16335881+0045039,4383652568164133376,4383652568164133376,False,Milky_Way
676,2M14480906+1238304,1184529547623360000,1184529547623360000,False,Milky_Way
677,2M15325553+4139131,1390671450797797504,1390671450797797504,False,Milky_Way
678,2M15322471+3710187,1375618037102054272,1375618037102054272,False,Milky_Way
679,2M15094693+3659515,1292291995067447168,1292291995067447168,False,Milky_Way
680,2M17502229+4646387,1350898301290605312,1350898301290605312,False,Milky_Way
681,2M17264790+5443320,1419465839263148160,1419465839263148160,False,Milky_Way
682,2M17144951+2322585,4568762291368443264,4568762291368443264,False,Milky_Way
683,2M16261465+3845333,1332167261718131968,1332167261718131968,False,Milky_Way
684,2M18012512+0212540,4468487685610164352,4468487685610164352,False,Milky_Way
685,2M19145125-1230455,4197981990967248256,4197981990967248256,False,Milky_Way
686,2M18584656+1536581,4507713896806027136,4507713896806027136,False,Milky_Way
687,2M18103428-2310081,4066521735080894848,4066521735080894848,False,Milky_Way
688,2M15592022+2311334,1218394952436260352,1218394952436260352,False,Milky_Way
689,2M17081955+3405203,1337748966856231808,1337748966856231808,False,Milky_Way
690,2M16354685+3953252,1331930969796889984,1331930969796889984,False,Milky_Way
691,2M21592895+1556297,1769608164690707840,1769608164690707840,False,Milky_Way
692,2M16591007-2156224,4126102105502936704,4126102105502936704,False,Milky_Way
693,2M17050182-2213316,4115518000419142528,4115518000419142528,False,Milky_Way
694,2M16552319-2107229,4127135131025770624,4127135131025770624,False,Milky_Way
695,2M19291651-0919046,4206381710038787584,4206381710038787584,False,Milky_Way
696,2M16082716+4651531,1398938640071017728,1398938640071017728,False,Milky_Way
697,2M16111209+2226003,1205679237900083456,1205679237900083456,False,Milky_Way
698,2M18011744-2822112,4062492265526726016,4062492265526726016,False,Milky_Way
699,2M16375924-0104548,4382394211467543808,4382394211466160768,False,Milky_Way
700,2M23532619-1813298,2391038190951644544,2391038190951390336,False,Milky_Way
701,2M15233073+3835593,1388043343129596416,1388043343129596416,False,Milky_Way
702,2M23190881+1051285,2810448855576062464,2810448855576062464,False,Milky_Way
703,2M15240979+3717019,1387346974312507392,1387346974312507392,False,Milky_Way
704,2M17591560+6214279,1436295784575281408,1436295784575281408,False,Milky_Way
705,2M17240477+4739119,1365444664030832896,1365444664030832896,False,Milky_Way
706,2M19021958-0854532,4202904397136055424,4202904397136055424,False,Milky_Way
707,2M18095845-2929264,4050498895753440768,4050498895753440768,False,Milky_Way
708,2M16085262+2219333,1205662813945088896,1205662813945088896,False,Milky_Way
709,2M17004180+3718458,1339649541424521216,1339649541424521216,False,Milky_Way
710,2M15304788+4919453,1594427516818679296,1594427516818679296,False,Milky_Way
711,2M22532423+0805391,2712973889894141056,2712973889894141056,False,Milky_Way
712,2M16315016+0032558,4431590553580381696,4431590553580381696,False,Milky_Way
713,2M17462926-0443553,4176163965109763456,4176163965109763456,False,Milky_Way
714,2M16120244+2212304,1205622819209675136,1205622819209675136,False,Milky_Way
715,2M19312963-0839400,4206573299937888640,4206573299937888640,False,Milky_Way
716,2M13325603+2627593,1448183742950776960,1448183742950776960,False,Milky_Way
717,2M17225270+5510317,1419714088372572032,1419714088372572032,False,Milky_Way
718,2M15335412+4844013,1402208110911906560,1402208110911906560,False,Milky_Way
719,2M16230167+2604527,1303433342095463680,1303433342095463680,False,Milky_Way
720,2M16102042+2600410,1315297828474285824,1315297828474285824,False,Milky_Way
721,2M21284997-0005482,2687752192664582656,2687752192664582656,False,Milky_Way
722,2M14481180+4138284,1488999813597053696,1488999813597053696,False,Milky_Way
723,2M15462248+4347536,1396559129406328704,1396559129406328704,False,Milky_Way
724,2M15043971+4932006,1592204476105790208,1592204476105790208,False,Milky_Way
725,2M18405818+1956479,4524889677178190976,4524889677178190976,False,Milky_Way
726,2M17300293-2323452,4111417749791632512,4111417749791632512,False,Milky_Way
727,2M13580623+3312372,1457926446766229888,1457926446766229888,False,Milky_Way
728,2M19214936-1232462,4187504018801433856,4187504018801433856,False,Milky_Way
729,2M18553484-1101278,4201989848318693376,4201989848318693376,False,Milky_Way
730,2M17181294+4902080,1366246555900869376,1366246555900869376,False,Milky_Way
731,2M18104524-2746545,4050958384194449280,4050958384194449280,False,Milky_Way
732,2M19292216-0808397,4206802788631014144,4206802788631014144,False,Milky_Way
733,2M16202645+4345152,1382393640069400448,1382393640069400448,False,Milky_Way
734,2M13353077+3754280,1475573883268826112,1475573883268826112,False,Milky_Way
735,2M13285551+3940411,1476718440513357440,1476718440513357440,False,Milky_Way
736,2M16425609+4246188,1357382533676141056,1357382533676141056,False,Milky_Way
737,2M16574202+2350168,4572312236456577408,4572312236456577408,False,Milky_Way
738,2M16352502+3832472,1331514804645931904,1331514804645931904,False,Milky_Way
739,2M14492496+3443213,1292972661484584960,1292972661484584960,False,Milky_Way
740,2M18125181-0523370,4173056783923275776,4173056783923275776,False,Milky_Way
741,2M16304803-0100337,4359352639635980544,4359352639635980544,False,Milky_Way
742,2M16362568-0147310,4358274190527341312,4358274190527341312,False,Milky_Way
743,2M16360941+4254106,1357236264270180608,1357236264270180608,False,Milky_Way
744,2M23161405+1257322,2812052531940547584,2812052531940547584,False,Milky_Way
745,2M18125559-0350493,4174438556486878976,4174438556486878976,False,Milky_Way
746,2M17050343+3447519,1338031884942662144,1338031884942662144,False,Milky_Way
747,2M13393106+2147426,1441895154915000064,1441895154915000064,False,Milky_Way
748,2M16155360+2306182,1301850118367588736,1301850118367588736,False,Milky_Way
749,2M15083315+2750450,1268606143783180288,1268606143783180288,False,Milky_Way
750,2M17010319+3516018,1338844149157686912,1338844149157686912,False,Milky_Way
751,2M16271397+2740420,1305191117590889600,1305191117590889600,False,Milky_Way
752,2M14584788+1804480,1188707824952938752,1188707824952938752,False,Milky_Way
753,2M18004232-2925419,4062300057123541248,4062300057123541248,False,Milky_Way
754,2M13574038+3326450,1457979807439891328,1457979807439891328,False,Milky_Way
755,2M15394333+2739270,1224290568144443776,1224290568144443776,False,Milky_Way
756,2M15403709+2818113,1224392925805116800,1224392925805116800,False,Milky_Way
757,2M15590393+4139542,1383482912494910848,1383482912494910848,False,Milky_Way
758,2M17141267+4820457,1366063349776220928,1366063349776220928,False,Milky_Way
759,2M13450393+3437137,1470684286341103360,1470684286341103360,False,Milky_Way
760,2M15205710+3752438,1387609860670111488,1387609860670111488,False,Milky_Way
761,2M17245792+6107211,1438978764746020096,1438978764746020096,False,Milky_Way
762,2M16100960+2442311,1303054530277545600,1303054530277545600,False,Milky_Way
763,2M17024995+1128240,4444999029162091264,4444999029162091264,False,Milky_Way
764,2M13554868+3304401,1457874769721214080,1457874769721214080,False,Milky_Way
765,2M16560680-2053524,4127167910217822336,4127167910217822336,False,Milky_Way
766,2M19245615-0754553,4207517535605680512,4207517535605680512,False,Milky_Way
767,2M15460369+2834414,1224647153509852544,1224647153509852544,False,Milky_Way
768,2M20273827+1812207,1815170522099475200,1815170522099475200,False,Milky_Way
769,2M14301807+4028233,1490900731762869888,1490900731762869888,False,Milky_Way
770,2M16301843+0019433,4431557190274174976,4431557190274174976,False,Milky_Way
771,2M16360133-0135019,4358327654280318208,4358327654280318208,False,Milky_Way
772,2M17442847-2434401,4068114167176182528,4068114167176182528,False,Milky_Way
773,2M16050866+2320472,1206742190766267520,1206742190766267520,False,Milky_Way
774,2M22030787+1633368,1775613529698617600,1775613529698617600,False,Milky_Way
775,2M15102221+4636336,1587857247647789184,1587857247647789184,False,Milky_Way
776,2M17010432+3414142,1337909151957659648,1337909151957659648,False,Milky_Way
777,2M17241022+4900540,1366386400036093312,1366386400036093312,False,Milky_Way
778,2M16331301-0058544,4359172079210478464,4359172079210478464,False,Milky_Way
779,2M23144511+1246174,2812045591273315712,2812045591273315712,False,Milky_Way
780,2M23172466+1119023,2810525379008979968,2810525379008979968,False,Milky_Way
781,2M23191985+1026233,2762358970051802112,2762358970051802112,False,Milky_Way
782,2M13492367+4326306,1502281398664851328,1502281398664851328,False,Milky_Way
783,2M20151667+5449407,2185951337909206400,2185951337909206400,False,Milky_Way
784,2M16002142+4108315,1383266343064320000,1383266343064320000,False,Milky_Way
785,2M17025938+5903260,1436888318263625088,1436888318263625088,False,Milky_Way
786,2M13215863+2428545,1446530180541521152,1446530180541521152,False,Milky_Way
787,2M17193592+5336074,1419302664865359488,1419302664865359488,False,Milky_Way
788,2M16164715+2200479,1205472765941819392,1205472765941819392,False,Milky_Way
789,2M18150283-2102568,4093925138251835520,4093925138251835520,False,Milky_Way
790,2M19333859-0748295,4207016334405390464,4207016334405390464,False,Milky_Way
791,2M18070579-2446038,4065842301272589824,4065842301272589824,False,Milky_Way
792,2M15421571+4525311,1397690664309963008,1397690664309963008,False,Milky_Way
793,2M15160114+3624433,1291350675675296896,1291350675675296896,False,Milky_Way
794,2M17363592-2000165,4118488468587277696,4118488468587277696,False,Milky_Way
795,2M16140887+2450203,1302910150656146176,1302910150656146176,False,Milky_Way
796,2M17072406+3455503,1338223371763932928,1338223371763932928,False,Milky_Way
797,2M16524711+1042581,4447440902751962752,4447440902751962752,False,Milky_Way
798,2M00004819-1939595,2341853840385868288,2341853840385868288,False,Milky_Way
799,2M18081894-2306316,4066581486671082496,4066581486671082496,False,Milky_Way
800,2M15201858+3635542,1387393050721391232,1387393050721391232,False,Milky_Way
801,2M22002078+1653267,1775868749539524992,1775868749539524992,False,Milky_Way
802,2M15042447+2729132,1268673488870268288,1268673488870268288,False,Milky_Way
803,2M15111378+2636100,1265405912111015040,1265405912111015040,False,Milky_Way
804,2M17190953+3304425,1333979428679971840,1333979428679971840,False,Milky_Way
805,2M14201723+4044272,1491848201547022592,1491848201547022592,False,Milky_Way
806,2M21371215+1219456,1766937901919150336,1766937901919150336,False,Milky_Way
807,2M16071823+4159431,1384862524709983360,1384862524709983360,False,Milky_Way
808,2M14495662+1714496,1236249715600326528,1236249715600326528,False,Milky_Way
809,2M13445801+3306304,1458438750465515520,1458438750465515520,False,Milky_Way
810,2M15585435+2721323,1316565226080323584,1316565226080323584,False,Milky_Way
811,2M17382695+5645546,1421406580365938560,1421406580365938560,False,Milky_Way
812,2M18055984-2521444,4065678787663716096,4065678787663716096,False,Milky_Way
813,2M22391728+0524127,2706192170893102464,2706192170893102464,False,Milky_Way
814,2M16305138-0030383,4359404041804380160,4359404041804380160,False,Milky_Way
815,2M14103586+4759478,1507936015168131200,1507936015168131200,False,Milky_Way
816,2M17310851+5953537,1435631202812362624,1435631202811812480,False,Milky_Way
817,2M17040100+5925261,1437107400251266688,1437107400251266688,False,Milky_Way
818,2M18230249-1935349,4093015945276625024,4093015945276625024,False,Milky_Way
819,2M17301495-2337002,4111376277581618304,4111376277581618304,False,Milky_Way
820,2M16542369+3443137,1314947913194644224,1314947913194644224,False,Milky_Way
821,2M22400904+0540376,2706229245050884096,2706229245050884096,False,Milky_Way
822,2M16140350+2258046,1205815749140900992,1205815749140900992,False,Milky_Way
823,2M16155244+2242549,1301822080821048960,1301822080821048960,False,Milky_Way
824,2M16591597+1016001,4444412091813805568,4444412091813805568,False,Milky_Way
825,2M16161120+3023098,1318690272818642304,1318690272818642304,False,Milky_Way
826,2M17072979+3608236,1338535216453434368,1338535216453434368,False,Milky_Way
827,2M17105209+3510150,1338200350739336576,1338200350739336576,False,Milky_Way
828,2M17172068+3253500,1333996471110074752,1333996471110074752,False,Milky_Way
829,2M16125530+3253237,1322793066097488896,1322793066097488896,False,Milky_Way
830,2M15053298+2520096,1264913743218778624,1264913743218778624,False,Milky_Way
831,2M19280507+2516103,2024459395049422208,2024459395049422208,False,Milky_Way
832,2M16311431-0013055,4383481697185080960,4383481697185080960,False,Milky_Way
833,2M15010270+5306434,1594143361782632704,1594143361782632704,False,Milky_Way
834,2M16135488+2412491,1302781370357265152,1302781370357265152,False,Milky_Way
835,2M15524885+4231008,1384195877066253184,1384195877066253184,False,Milky_Way
836,2M17525710-2528206,4067385843804631552,4067385843804631552,False,Milky_Way
837,2M13572764+3302442,1457917685032939904,1457917685032939904,False,Milky_Way
838,2M15413846+2837131,1224780190119363328,1224780190119363328,False,Milky_Way
839,2M20442229-0023390,4227823453786644992,4227823453786644992,False,Milky_Way
840,2M21585288+1714323,1775951522149227008,1775951522149227008,False,Milky_Way
841,2M16071082+2221335,1206423194955255424,1206423194955255424,False,Milky_Way
842,2M13225389+2448532,1446568354210855680,1446568354210855680,False,Milky_Way
843,2M17003462-2250383,4113893643791665536,4113893643791665536,False,Milky_Way
844,2M16550874-2132085,4126278985116026112,4126278985116026112,False,Milky_Way
845,2M13314691+2804210,1449660004814309760,1449660004814309760,False,Milky_Way
846,2M16581742+3323087,1313817993198091904,1313817993198091904,False,Milky_Way
847,2M22271752+6740051,2225085224482103680,2225085224482103680,False,Milky_Way
848,2M15001577+4738561,1587491041556693632,1587491041556693632,False,Milky_Way
849,2M16583413+2522118,4572762589547362560,4572762589547362560,False,Milky_Way
850,2M17032528+2443523,4572846908344860416,4572846908344860416,False,Milky_Way
851,2M16563020+2527003,4572803752511836416,4572803752511836416,False,Milky_Way
852,2M16375773+3924250,1331845375392237184,1331845375392237184,False,Milky_Way
853,2M17194245+3134536,1333271033953576576,1333271033953576576,False,Milky_Way
854,2M16381289+3833148,1331551535206011392,1331551535206011392,False,Milky_Way
855,2M16540933+1056317,4447545463731789184,4447545463731789184,False,Milky_Way
856,2M16151124+2959125,1318650827838874368,1318650827838874368,False,Milky_Way
857,2M15015158+3648045,1294948552599222400,1294948552599222400,False,Milky_Way
858,2M13162158+2659212,1459885020571153920,1459885020571153920,False,Milky_Way
859,2M16135878+2428463,1302883281340719872,1302883281340719872,False,Milky_Way
860,2M15075736+2621214,1265360522896770560,1265360522896770560,False,Milky_Way
861,2M18254276-0603306,4160958067237123712,4160958067237123712,False,Milky_Way
862,2M20302634+1832416,1815584041548235392,1815584041548235392,False,Milky_Way
863,2M16151037+4238516,1381960909227842176,1381960909227842176,False,Milky_Way
864,2M13325708+4026424,1476867802296563584,1476867802296563584,False,Milky_Way
865,2M15042309+4035476,1392761347524145920,1392761347524145920,False,Milky_Way
866,2M14131331+3708226,1484272940094146560,1484272940094146560,False,Milky_Way
867,2M14551907+1746279,1188314582042212864,1188314582042212864,False,Milky_Way
868,2M16111524+5012049,1400331416362173184,1400331416362173184,False,Milky_Way
869,2M14003989+3355077,1481987437673387136,1481987437673387136,False,Milky_Way
870,2M16365076+0018217,4383562511290118144,4383562511290118144,False,Milky_Way
871,2M16033536+3101161,1322110441175256192,1322110441175256192,False,Milky_Way
872,2M16084605+5241000,1427976505939039360,1427976505939039360,False,Milky_Way
873,2M16213903+4758096,1411075878348156544,1411075878348156544,False,Milky_Way
874,2M13591443+3200423,1457520692615262976,1457520692615262976,False,Milky_Way
875,2M13160482+3315354,1466758342634830720,1466758342634830720,False,Milky_Way
876,2M18204674-0850308,4159176308627785984,4159176308627785984,False,Milky_Way
877,2M19504963+2747576,2028384381022259456,2028384381022259456,False,Milky_Way
878,2M15292299+0701426,1162707918304892544,1162707918304892544,False,Milky_Way
879,2M22174737-0139066,2677489759152170112,2677489759152170112,False,Milky_Way
880,2M23580192-2050026,2341643764945523840,2341643764945523840,False,Milky_Way
881,2M16580698+2458519,4572728229808801792,4572728229808801792,False,Milky_Way
882,2M16554235+3231504,1313660556877299072,1313660556877299072,False,Milky_Way
883,2M22113711-0236395,2676019097925900032,2676019097925900032,False,Milky_Way
884,2M16184456+3249349,1328561997449903104,1328561997449903104,False,Milky_Way
885,2M13332875+4022485,1476819801742087168,1476819801742087168,False,Milky_Way
886,2M16153111+2612216,1303634557020726784,1303634557020726784,False,Milky_Way
887,2M18120031-1350169,4147311719145163648,4147311719145163648,False,Milky_Way
888,2M17041378+3243286,1334562410360146304,1334562410360146304,False,Milky_Way
889,2M16132584+2534599,1303207637271337728,1303207637271337728,False,Milky_Way
890,2M16121247+4304002,1385024187279175936,1385024187279175936,False,Milky_Way
891,2M16342447+0031467,4383628481987412992,4383628481987412992,False,Milky_Way
892,2M16004341+2652137,1316281139763223936,1316281139763223936,False,Milky_Way
893,2M14254436+4216574,1492407887327100928,1492407887327100928,False,Milky_Way
894,2M16103953+2409507,1302951622861009024,1302951622861009024,False,Milky_Way
895,2M16122436+2241381,1205783927726290688,1205783927726290688,False,Milky_Way
896,2M20450569+0025055,4228214300107096576,4228214300107096576,False,Milky_Way
897,2M14414385+4134493,1489884301982619648,1489884301982619648,False,Milky_Way
898,2M14125594+4540232,1505933735774322688,1505933735774322688,False,Milky_Way
899,2M13280718+3127198,1468514915540176256,1468514915540176256,False,Milky_Way
900,2M17175159+2258367,4568488306814755456,4568488306814755456,False,Milky_Way
901,2M16260553+4047134,1380954104470520448,1380954104470520448,False,Milky_Way
902,2M16451235+2129513,4565625419052787200,4565625419052787200,False,Milky_Way
903,2M17093941+3303229,1334620890634967168,1334620890634967168,False,Milky_Way
904,2M21581797+4735246,1976022063858804096,1976022063858804096,False,Milky_Way
905,2M15413743+2814596,1224717041217437312,1224717041217437312,False,Milky_Way
906,2M13483883+3833081,1496536347330442368,1496536347330442368,False,Milky_Way
907,2M14330873+4722490,1495151100118736128,1495151100118736128,False,Milky_Way
908,2M22560056+0921022,2714842063228937344,2714842063228937344,False,Milky_Way
909,2M22151200-0156039,2676161450321881344,2676161450321881344,False,Milky_Way
910,2M14432231+1135593,1178363933091383424,1178363933091383424,False,Milky_Way
911,2M15463220+2716044,1223656459173238016,1223656459173238016,False,Milky_Way
912,2M16174411+3213587,1319513325991318656,1319513325991318656,False,Milky_Way
913,2M21295443+1211025,1745949148367788672,1745949148367788672,False,Milky_Way
914,2M15553421+2652551,1220459594755969152,1220459594755969152,False,Milky_Way
915,2M22341156+4425220,1982129232470453504,1982129232470453504,False,Milky_Way
916,2M17412895-0456084,4176284670869563264,4176284670869563264,False,Milky_Way
917,2M17005864+3243023,1313536861818890368,1313536861818890368,False,Milky_Way
918,2M15312271+0803056,1164475417606285184,1164475417606285184,False,Milky_Way
919,2M17070241+3307435,1334592234613179264,1334592234613179264,False,Milky_Way
920,2M17490099-0507245,4175378093475921152,4175378093475921152,False,Milky_Way
921,2M23170098+1227568,2811973092225462784,2811973092225462784,False,Milky_Way
922,2M13580031+4430490,1502667361606165760,1502667361606165760,False,Milky_Way
923,2M15570962+4238394,1384399595954615552,1384399595954615552,False,Milky_Way
924,2M17071724+2405176,4571812989458892032,4571812989458892032,False,Milky_Way
925,2M13135769+2721265,1459965387999140864,1459965387999140864,False,Milky_Way
926,2M14524638+1645566,1188145635208614912,1188145635208614912,False,Milky_Way
927,2M13434835+1931084,1248424779653537152,1248424779653537152,False,Milky_Way
928,2M15341849+2814295,1272382863146360960,1272382863146360960,False,Milky_Way
929,2M15002962+4336044,1585692343612393984,1585692343612393984,False,Milky_Way
930,2M14410823+4223420,1490063071404892544,1490063071404892544,False,Milky_Way
931,2M16032794+2159592,1206064200112311808,1206064200112311808,False,Milky_Way
932,2M16302208-0148254,4358979114920667392,4358979114920667392,False,Milky_Way
933,2M15580311+2810290,1319620322217052672,1319620322217052672,False,Milky_Way
934,2M13540164+3137296,1457159193806808832,1457159193806808832,False,Milky_Way
935,2M14431883+1311000,1178815969809321856,1178815969809321856,False,Milky_Way
936,2M18035677-2851248,4062427325587661952,4062427325587661952,False,Milky_Way
937,2M13544533+3357434,1458769119349288448,1458769119349288448,False,Milky_Way
938,2M13593064+3241036,1457695618046140800,1457695618046140800,False,Milky_Way
939,2M13392970+2725086,1448677354951926272,1448677354951926272,False,Milky_Way
940,2M20403227+0055509,4231287774408342272,4231287774408342272,False,Milky_Way
941,2M13353071+3842168,1475820483111394304,1475820483111394304,False,Milky_Way
942,2M14485990+3034350,1282993558374065920,1282993558374065920,False,Milky_Way
943,2M16260942+4503246,1406617320042137344,1406617320042137344,False,Milky_Way
944,2M23140855+1213168,2811953713332895744,2811953713332895744,False,Milky_Way
945,2M16194655+2945500,1318222155742594432,1318222155742594432,False,Milky_Way
946,2M17455294-0537442,4175250756283879168,4175250756283879168,False,Milky_Way
947,2M16351100+4521326,1406460025455598592,1406460025455598592,False,Milky_Way
948,2M16225946+4412398,1382523176283005312,1382523176283005312,False,Milky_Way
949,2M23152484+1216037,2811948250134539520,2811948250134539520,False,Milky_Way
950,2M19244694-1130045,4187698121268713728,4187698121268713728,False,Milky_Way
951,2M16180864+4911495,1423261864501972992,1423261864501972992,False,Milky_Way
952,2M17132079+5704013,1433010718710200576,1433010718710200576,False,Milky_Way
953,2M14301137+4129585,1491572464648692608,1491572464648692608,False,Milky_Way
954,2M15155068+4428424,1395280947138657408,1395280947138657408,False,Milky_Way
955,2M15302518+2713377,1270799016647072768,1270799016647072768,False,Milky_Way
956,2M21342280+1001569,1742347633601726848,1742347633601726848,False,Milky_Way
957,2M13323211+4032431,1476883848294360832,1476883848294360832,False,Milky_Way
958,2M15505257+2756175,1223770877101987712,1223770877101987712,False,Milky_Way
959,2M18031902-1647547,4144264697623800320,4144264697623800320,False,Milky_Way
960,2M13345503+3935521,1476001868169965696,1476001868169965696,False,Milky_Way
961,2M22473760+0505476,2705412166177024384,2705412166177024384,False,Milky_Way
962,2M14105715+5311566,1608195567062392064,1608195567062392064,False,Milky_Way
963,2M13045974+2805090,1461139116662515968,1461139116662515968,False,Milky_Way
964,2M14522361+3436009,1292791791821999872,1292791791821999872,False,Milky_Way
965,2M17320456-2431569,4110520788841114368,4110520788841114368,False,Milky_Way
966,2M13162585+2632441,1447856088485340544,1447856088485340544,False,Milky_Way
967,2M13553890+3241208,1457789626290005632,1457789626289559680,False,Milky_Way
968,2M16190198+2849021,1317728646821026560,1317728646821026560,False,Milky_Way
969,2M17064986+3428034,1337819610478373120,1337819610478373120,False,Milky_Way
970,2M16112681+3123283,1322003135712781184,1322003135712781184,False,Milky_Way
971,2M16190459+2912335,1317755825374147072,1317755825374147072,False,Milky_Way
972,2M14314305+4115184,1491365447224735744,1491365447224735744,False,Milky_Way
973,2M14454685+1345491,1184867849312359168,1184867849312359168,False,Milky_Way
974,2M15570667+2617224,1220347272771066752,1220347272771066752,False,Milky_Way
975,2M16134251+3808380,1378779064312759680,1378779064312759680,False,Milky_Way
976,2M19150299-1255284,4185942888398870144,4185942888398870144,False,Milky_Way
977,2M14481691+1229382,1184478828353956096,1184478828353956096,False,Milky_Way
978,2M16223680+4028213,1380561952480522880,1380561952480522880,False,Milky_Way
979,2M15392180+3031481,1273285042500334336,1273285042500334336,False,Milky_Way
980,2M15130072+3258524,1278278478853742464,1278278478853742464,False,Milky_Way
981,2M19204112-1131467,4199650980895394176,4199650980895394176,False,Milky_Way
982,2M23561507-1841515,2390209159183914496,2390209159183914496,False,Milky_Way
983,2M15113133+2638295,1265429860848654976,1265429860848654976,False,Milky_Way
984,2M15314530+0614068,4429124898754312448,4429124898754312448,False,Milky_Way
985,2M14440977+1411479,1185690906780239104,1185690906780239104,False,Milky_Way
986,2M15260937+0754423,1163016189580985472,1163016189580985472,False,Milky_Way
987,2M13125133+2631124,1459763593255709312,1459763593255709312,False,Milky_Way
988,2M14442569+1132297,1178317852386622080,1178317852386622080,False,Milky_Way
989,2M16480444+6330070,1631760815664839296,1631760815664839296,False,Milky_Way
990,2M18063601-1728458,4143940857040120192,4143940857040120192,False,Milky_Way
991,2M15121710+3305252,1290292361374212096,1290292361374212096,False,Milky_Way
992,2M15481488+4350427,1396573560496417536,1396573560496417536,False,Milky_Way
993,2M23225147+1111210,2762807502076506880,2762807502076506880,False,Milky_Way
994,2M13070969+2827443,1460992366220769152,1460992366218456832,False,Milky_Way
995,2M14423899+1403556,1185684584588330240,1185684584588330240,False,Milky_Way
996,2M15292974+0625158,1162529007146599808,1162529007146599808,False,Milky_Way
997,2M15001364+2633311,1268242961348355328,1268242961348355328,False,Milky_Way
998,2M15041124+2531345,1264912437548743040,1264912437548743040,False,Milky_Way
999,2M15065218+2753432,1268791853872999296,1268791853872999296,False,Milky_Way
1000,2M18044230+6024059,2158666647623867520,2158666647623867520,False,Milky_Way
1001,2M17110730+3127080,1333432662162890624,1333432662162890624,False,Milky_Way
1002,2M21340499+1150237,1742886875335664256,1742886875335664256,False,Milky_Way
1003,2M23190813+1108597,2810879868429792768,2810879868429792768,False,Milky_Way
1004,2M17593153+0356512,4469706773427972352,4469706773427972352,False,Milky_Way
1005,2M16191789+3250380,1325560571224868096,1325560571224868096,False,Milky_Way
1006,2M14454186+4057428,1489611932336553216,1489611932336553216,False,Milky_Way
1007,2M16280267+4851182,1411033409712283392,1411033409712283392,False,Milky_Way
1008,2M14123140+4137251,1498180804409187840,1498180804409187840,False,Milky_Way
1009,2M13585147+4757507,1509582018435245696,1509582014138104192,False,Milky_Way
1010,2M16544746+1048569,4447528249502807296,4447528249502807296,False,Milky_Way
1011,2M16584672+1111276,4447884250751785856,4447884250751785856,False,Milky_Way
1012,2M16062683+3044276,1321892119398039552,1321892119398039552,False,Milky_Way
1013,2M21034475+2941341,1852399809713940224,1852399809713940224,False,Milky_Way
1014,2M17415973-0527035,4176040514868807168,4176040514868807168,False,Milky_Way
1015,2M16015767+4439221,1386288625651148544,1386288625651148544,False,Milky_Way
1016,2M16575452+1109121,4447889198554351232,4447889198554351232,False,Milky_Way
1017,2M23200284+1102498,2810827744706698240,2810827744706698240,False,Milky_Way
1018,2M23223536+1108199,2762805509211657216,2762805509211657216,False,Milky_Way
1019,2M15571923+5447368,1597350534121073408,1597350534121073408,False,Milky_Way
1020,2M15240984+3542086,1375090164145076352,1375090164145076352,False,Milky_Way
1021,2M22433927+0435008,2705287062369736960,2705287062369736960,False,Milky_Way
1022,2M21385713-0111188,2686585434733403776,2686585434733403776,False,Milky_Way
1023,2M16055055+2254389,1206506517320891264,1206506517320891264,False,Milky_Way
1024,2M14444451+1132547,1178319162352280064,1178319162352280064,False,Milky_Way
1025,2M21295155+1128069,1745758318670925568,1745758318670925568,False,Milky_Way
1026,2M22145029-0107001,2677768932026624000,2677768932026624000,False,Milky_Way
1027,2M16362803+3940337,1331866403552107008,1331866403552107008,False,Milky_Way
1028,2M16041957+4020390,1380181766271537152,1380181766271537152,False,Milky_Way
1029,2M17382710+3627276,1342129588683385984,1342129588683385984,False,Milky_Way
1030,2M16364633+4009147,1355943513473394048,1355943513473394048,False,Milky_Way
1031,2M17063078+6000010,1437140523039091200,1437140523039091200,False,Milky_Way
1032,2M17415958-0657149,4168994775637031040,4168994775637031040,False,Milky_Way
1033,2M17450738-0445426,4176188055586020608,4176188055586020608,False,Milky_Way
1034,2M22420242+0644141,2706590086727956224,2706590086727956224,False,Milky_Way
1035,2M14082694+4630584,1506227683336235648,1506227683336235648,False,Milky_Way
1036,2M15295570+4047240,1390524219318781568,1390524219318781568,False,Milky_Way
1037,2M17461227-0429136,4176223480476831872,4176223480476831872,False,Milky_Way
1038,2M15023933+5238025,1593931293477055616,1593931293477055616,False,Milky_Way
1039,2M20481218-0031009,4227137191028902144,4227137191028902144,False,Milky_Way
1040,2M16241540+4245280,1381439813731963264,1381439813731963264,False,Milky_Way
1041,2M15530753+4237178,1384202916516460672,1384202916516460672,False,Milky_Way
1042,2M03301309+7039041,542896446177041408,542896446177041408,False,Milky_Way
1043,2M15482036+5531280,1598426303169841792,1598426303169841792,False,Milky_Way
1044,2M16142750+4629306,1386685205750879488,1386685205750879488,False,Milky_Way
1045,2M14502084+4007505,1488658140358586496,1488658140358586496,False,Milky_Way
1046,2M19212301-1253516,4185806686391331968,4185806686391331968,False,Milky_Way
1047,2M16141565+2235124,1205741222868306176,1205741222868306176,False,Milky_Way
1048,2M15030809+2614471,1268023196461923712,1268023196461923712,False,Milky_Way
1049,2M15252821+4111402,1390771265837752576,1390771265837752576,False,Milky_Way
1050,2M15275895+4226412,1390940934225697024,1390940934225697024,False,Milky_Way
1051,2M21380584+4252312,1967660071769035392,1967660071769035392,False,Milky_Way
1052,2M15320585+4124002,1390638946485250816,1390638946485250816,False,Milky_Way
1053,2M15211081+3928067,1388882579738861696,1388882579738861696,False,Milky_Way
1054,2M14393874+1150104,1178561776464939008,1178561776464939008,False,Milky_Way
1055,2M15255218+3517078,1375019009423166336,1375019009423166336,False,Milky_Way
1056,2M16120720+3757369,1378749858535099520,1378749858535099520,False,Milky_Way
1057,2M21261537-0024200,2687626225567929088,2687626225567929088,False,Milky_Way
1058,2M16054704+3936129,1379891701360046848,1379891701360046848,False,Milky_Way
1059,2M15212387+3904169,1388820800929242880,1388820800929242880,False,Milky_Way
1060,2M14142586+4633146,1506088045359108096,1506088045359108096,False,Milky_Way
1061,2M00283470+6916599,530105518174984192,530105518174984192,False,Milky_Way
1062,2M12534754+2909090,1464087147853905280,1464087147853905280,False,Milky_Way
1063,2M18084634-0918001,4158208360430110592,4158208360430110592,False,Milky_Way
1064,2M15122550+3202027,1276684874188683264,1276684874188683264,False,Milky_Way
1065,2M23180846+1228428,2811226008433994368,2811226008433994368,False,Milky_Way
1066,2M15563661+2716483,1316551722702988928,1316551722702988928,False,Milky_Way
1067,2M13404259+4217062,1501414502465903104,1501414502465903104,False,Milky_Way
1068,2M17061378+3400476,1337741029756548224,1337741029756548224,False,Milky_Way
1069,2M18523071+1216241,4504428045001023488,4504428045001023488,False,Milky_Way
1070,2M17133076+2326275,4568683882445299456,4568683882445299456,False,Milky_Way
1071,2M15482978+2722568,1223632819673341568,1223632819673341568,False,Milky_Way
1072,2M16245098+3040181,1318345850800704384,1318345850800704384,False,Milky_Way
1073,2M17465517-0633593,4174928358861152512,4174928358861152512,False,Milky_Way
1074,2M15120404+3138417,1276639416254712320,1276639416254712320,False,Milky_Way
1075,2M16552244+1011144,4444442882436835456,4444442882436835456,False,Milky_Way
1076,2M16565311+0935308,4444257992684336896,4444257992684336896,False,Milky_Way
1077,2M18211956+0104171,4276488633010228352,4276488633010228352,False,Milky_Way
1078,2M15303547+4043484,1389778299462483200,1389778299462483200,False,Milky_Way
1079,2M13253455+3209532,1469362153671874816,1469362153671874816,False,Milky_Way
1080,2M15155781+3258048,1278242499911318528,1278242499911318528,False,Milky_Way
1081,2M15223256+4325458,1394196175839038336,1394196175839038336,False,Milky_Way
1082,2M22473569+0559575,2711543047309016192,2711543047309016192,False,Milky_Way
1083,2M15180557+3159072,1277939382595713152,1277939382595713152,False,Milky_Way
1084,2M15123732+3425356,1290525457838842880,1290525457838842880,False,Milky_Way
1085,2M13501865+2357507,1251953009387910272,1251953009387910272,False,Milky_Way
1086,2M13333624+3800010,1475587214847274752,1475587214847274752,False,Milky_Way
1087,2M21560295+6941554,2223474920984278528,2223474920984278528,False,Milky_Way
1088,2M21341532-0051286,2686834405397989120,2686834405397989120,False,Milky_Way
1089,2M13480879+4219467,1500533656213123840,1500533656213123840,False,Milky_Way
1090,2M15595169+4641248,1398710255186141696,1398710255186141696,False,Milky_Way
1091,2M17025067+1004400,4444563515181251584,4444563515181251584,False,Milky_Way
1092,2M17590312-0215423,4178419308278332032,4178419308278332032,False,Milky_Way
1093,2M18550578-0833561,4203866542907538432,4203866542907538432,False,Milky_Way
1094,2M15223707+3444559,1278911316514924416,1278911316514924416,False,Milky_Way
1095,2M15251321+0605437,1162177025986825856,1162177025986825856,False,Milky_Way
1096,2M16111257+3217448,1322472214860646016,1322472214860646016,False,Milky_Way
1097,2M19234161-1321401,4185717832107994112,4185717832107994112,False,Milky_Way
1098,2M21343149-0056169,2686829972991744000,2686829972991744000,False,Milky_Way
1099,2M16562642+1117155,4447944139776728320,4447944135479162112,False,Milky_Way
1100,2M18162051-2052276,4090954532758775296,4090954532758775296,False,Milky_Way
1101,2M16240151+3200208,1325265554214512512,1325265554214512512,False,Milky_Way
1102,2M16413214+4223330,1357345558301798016,1357345558301798016,False,Milky_Way
1103,2M13114701+2811335,1460255624709463680,1460255624709463680,False,Milky_Way
1104,2M15193794+2821445,1272012293369123200,1272012293369123200,False,Milky_Way
1105,2M16594496+1158464,4448092230248951040,4448092230248951040,False,Milky_Way
1106,2M16060972+5123516,1403682349846671744,1403682349846671744,False,Milky_Way
1107,2M17561821+6148154,1436267510806785792,1436267510806785792,False,Milky_Way
1108,2M15465677+2755125,1224465081255487616,1224465081255487616,False,Milky_Way
1109,2M13155202+3737010,1474779829714728192,1474779829714728192,False,Milky_Way
1110,2M17212244+4933180,1366635198901757440,1366635198901757440,False,Milky_Way
1111,2M14515915+1816194,1236438110045959168,1236438110045959168,False,Milky_Way
1112,2M17595533+0348246,4469689765357426688,4469689765357426688,False,Milky_Way
1113,2M14581943+1753259,1188680650694659968,1188680650694659968,False,Milky_Way
1114,2M23434923+3126454,2868606462271302528,2868606462271302528,False,Milky_Way
1115,2M15542379+4620556,1397983340561433472,1397983340561433472,False,Milky_Way
1116,2M16551170+1122392,4447585905144127360,4447585905144127360,False,Milky_Way
1117,2M16564817+0945170,4444273660725046016,4444273660725046016,False,Milky_Way
1118,2M17012324+1154104,4448038697776422656,4448038697776422656,False,Milky_Way
1119,2M16564864+1018366,4444447692800167680,4444447692800167680,False,Milky_Way
1120,2M16574609+0956433,4444371001864203264,4444371001864203264,False,Milky_Way
1121,2M16120415+2339234,1302689836014103808,1302689836014103808,False,Milky_Way
1122,2M15135703+3242090,1278212164558659712,1278212164558659712,False,Milky_Way
1123,2M15222749+4107530,1389327022955151360,1389327022955151360,False,Milky_Way
1124,2M18085710-0858257,4158604626972949632,4158604626972949632,False,Milky_Way
1125,2M16260502+2716107,1305143533650413312,1305143533650413312,False,Milky_Way
1126,2M15174536+2929315,1275149131323932800,1275149131323932800,False,Milky_Way
1127,2M16561757+1019026,4444450682097428992,4444450682097428992,False,Milky_Way
1128,2M16104075+2853094,1316996475155915264,1316996475155915264,False,Milky_Way
1129,2M15011770+3131452,1288269015164343808,1288269019462253312,False,Milky_Way
1130,2M13342266+3927498,1475999119391416448,1475999119390892544,False,Milky_Way
1131,2M18200710+0132580,4276570168669475712,4276570168669475712,False,Milky_Way
1132,2M15535831+4333280,1384674061544656384,1384674061544656384,False,Milky_Way
1133,2M16553581+3733052,1351340712985669760,1351340712985669760,False,Milky_Way
1134,2M14194062+3703559,1484122173858648704,1484122173858648704,False,Milky_Way
1135,2M16142243+4714267,1387042645812971392,1387042645812971392,False,Milky_Way
1136,2M18564919+1242402,4505912106491413120,4505912106491413120,False,Milky_Way
1137,2M14423995+1410268,1185699290556410112,1185699290556410112,False,Milky_Way
1138,2M17113482+3113333,1333379228472729088,1333379228472729088,False,Milky_Way
1139,2M15405071+4532212,1397736362762004352,1397736362762004352,False,Milky_Way
1140,2M15573537+4254108,1384406948938634496,1384406948938634496,False,Milky_Way
1141,2M20413846+0021453,4228247968353884928,4228247968353884928,False,Milky_Way
1142,2M17331205+6010126,1435644117777737088,1435644117777737088,False,Milky_Way
1143,2M14195487+3741228,1484525282308648064,1484525282308648064,False,Milky_Way
1144,2M16075750+3032229,1321836113024463104,1321836113024463104,False,Milky_Way
1145,2M15071258+3000465,1275870410952415232,1275870410952415232,False,Milky_Way
1146,2M14540725+3207070,1289238548201701888,1289238548201701888,False,Milky_Way
1147,2M17021415+1121169,4444990611026194688,4444990611026194688,False,Milky_Way
1148,2M16101362+5231176,1427772306013900544,1427772306013900544,False,Milky_Way
1149,2M16125105+5005161,1424286201318364160,1424286201318364160,False,Milky_Way
1150,2M14484495+1716084,1236246863741994624,1236246863741994624,False,Milky_Way
1151,2M15374756+2919372,1272920971008514944,1272920971008514944,False,Milky_Way
1152,2M16261398+3842375,1332165681170163584,1332165681170163584,False,Milky_Way
1153,2M16015642+4539469,1398409401317253504,1398409401317253504,False,Milky_Way
1154,2M14515317+3248491,1289495760903603712,1289495760903603712,False,Milky_Way
1155,2M20512882+5510484,2183065394765608064,2183065394765608064,False,Milky_Way
1156,2M16061728+5211500,1403920806430750208,1403920806430750208,False,Milky_Way
1157,2M22400627+4339148,1982155758187549184,1982155758187549184,False,Milky_Way
1158,2M17030646+3633427,1339345560818930816,1339345560818930816,False,Milky_Way
1159,2M21325686-0107294,2686730471484441344,2686730471484441344,False,Milky_Way
1160,2M13435099+4206471,1500656011241378560,1500656011241378560,False,Milky_Way
1161,2M16014989+4026168,1383174705641941632,1383174705641941632,False,Milky_Way
1162,2M14594738+1653115,1187260665787284224,1187260665787284224,False,Milky_Way
1163,2M15412142+4430345,1397355446406229888,1397355446406229888,False,Milky_Way
1164,2M17241282+2212360,4567468200543784576,4567468200543784576,False,Milky_Way
1165,2M22423313+0631545,2706566348444123776,2706566348444123776,False,Milky_Way
1166,2M21590906+1621215,1775825769802508544,1775825769802508544,False,Milky_Way
1167,2M15561756+4703281,1399521278154516992,1399521282449634816,False,Milky_Way
1168,2M16535206+1125359,4447788490161444992,4447788490161444992,False,Milky_Way
1169,2M16552323+1156254,4448182871237980672,4448182871237980672,False,Milky_Way
1170,2M16591094+1123088,4447922974177162496,4447922974177162496,False,Milky_Way
1171,2M13575419+3425416,1482815610447092480,1482815610447092480,False,Milky_Way
1172,2M16555882+3250486,1313703403470915456,1313703403470915456,False,Milky_Way
1173,2M15235819+3654241,1387321479386619904,1387321479386619904,False,Milky_Way
1174,2M14550670+4917040,1590826100841894912,1590826100841894912,False,Milky_Way
1175,2M23051508+4636109,1936217337745511296,1936217337745511296,False,Milky_Way
1176,2M14431320+4718390,1590945122975315840,1590945122975315840,False,Milky_Way
1177,2M13222004+4813492,1552949230935789696,1552949230935174784,False,Milky_Way
1178,2M18085040+0325413,4470133590101851648,4470133590101851648,False,Milky_Way
1179,2M16562103+1002085,4444424431257264896,4444424431257264896,False,Milky_Way
1180,2M17003572+1151324,4448039625489403392,4448039625489403392,False,Milky_Way
1181,2M14092572+4123100,1498124072184185088,1498124072184185088,False,Milky_Way
1182,2M16554859+1105245,4447564739545223936,4447564739545223936,False,Milky_Way
1183,2M16170021+2826107,1317624365015004672,1317624365015004672,False,Milky_Way
1184,2M15085395+3024282,1275907450746762752,1275907450746762752,False,Milky_Way
1185,2M04385408+4816204,257496247318447744,257496247318447744,False,Milky_Way
1186,2M15155303+3613540,1291339852357703552,1291339852357703552,False,Milky_Way
1187,2M15235811+3711434,1387346218398261888,1387346218398261888,False,Milky_Way
1188,2M13500350+2431542,1444138124275721728,1444138124275721728,False,Milky_Way
1189,2M18415226+1943357,4524694896133742976,4524694896133742976,False,Milky_Way
1190,2M14200733+3828386,1484636569205398784,1484636569205398784,False,Milky_Way
1191,2M17043274+3543163,1338508213997441792,1338508209698137216,False,Milky_Way
1192,2M17222282+2318565,4569267379522691840,4569267379522691840,False,Milky_Way
1193,2M16094368+4623284,1386901294145343104,1386901294145343104,False,Milky_Way
1194,2M16164586+4652131,1386790587068417152,1386790587068417152,False,Milky_Way
1195,2M16561700+1122016,4447958021110207872,4447958021110207872,False,Milky_Way
1196,2M16214509+5127152,1424472289365761792,1424472289365761792,False,Milky_Way
1197,2M13252308+3310108,1469734308294362240,1469734308294362240,False,Milky_Way
1198,2M23204546+1226275,2811259543538806016,2811259543538806016,False,Milky_Way
1199,2M15001016+4849064,1592056316914377728,1592056316914377728,False,Milky_Way
1200,2M00245136+7533246,539558981710260992,539558981710260992,False,Milky_Way
1201,2M00472257+1752599,2782823389705453056,2782823389705453056,False,Milky_Way
1202,2M16132606+2952322,1318564894133206400,1318564894133206400,False,Milky_Way
1203,2M17024280+1020554,4444589735958265856,4444589735958265856,False,Milky_Way
1204,2M15480765+3725203,1376100310390077952,1376100310390077952,False,Milky_Way
1205,2M00581447+6719438,526642022190202624,526642022190202624,False,Milky_Way
1206,2M14552696+3647436,1293635701356150656,1293635701356150656,False,Milky_Way
1207,2M16064809+5150593,1403713509833310848,1403713509833310848,False,Milky_Way
1208,2M17023667+1005095,4444564408533915520,4444564408533915520,False,Milky_Way
1209,2M16563200+1024306,4444453671394674816,4444453671394674816,False,Milky_Way
1210,2M13444265+4135559,1500572379638254208,1500572379638254208,False,Milky_Way
1211,2M14441356+4810318,1591096408903388928,1591096408903388928,False,Milky_Way
1212,2M19005744-0848358,4202943640292696576,4202943640292696576,False,Milky_Way
1213,2M21275474+0029106,2687977897490920192,2687977897490920192,False,Milky_Way
1214,2M15170390+3054125,1275613228309104896,1275613228309104896,False,Milky_Way
1215,2M18151190-2127537,4090894914229179008,4090894914229179008,False,Milky_Way
1216,2M21394696+1200125,1766770501273657216,1766770501273657216,False,Milky_Way
1217,2M13362538+3809253,1475606353221615360,1475606353221615360,False,Milky_Way
1218,2M16071043+2935184,1317287536499749504,1317287536499749504,False,Milky_Way
1219,2M15215465+3445399,1278913721696625280,1278913721696625280,False,Milky_Way
1220,2M15015560+4159121,1393119238558998400,1393119238558998400,False,Milky_Way
1221,2M14534136+4304352,1489555135688520576,1489555135688520576,False,Milky_Way
1222,2M13233152+4931144,1553492149161159424,1553492149161159424,False,Milky_Way
1223,2M15444172+3926570,1377620797532189184,1377620797532189184,False,Milky_Way
1224,2M15020710+3748188,1295251536772094464,1295251536772094464,False,Milky_Way
1225,2M17321663-2348485,4110628467890803328,4110628467890803328,False,Milky_Way
1226,2M14482936+1650237,1186695894767643776,1186695894767643776,False,Milky_Way
1227,2M14534478+1631431,1187947757475377536,1187947757475377536,False,Milky_Way
1228,2M14571988+1751501,1188677244785792128,1188677244785792128,False,Milky_Way
1229,2M15121030+2917231,1274997020763976960,1274997020763976960,False,Milky_Way
1230,2M17512187+4657270,1350923727497028736,1350923727497028736,False,Milky_Way
1231,2M00083061-0000000,2545859044573571456,2545859044573571456,False,Milky_Way
1232,2M16582560+3900584,1352078558303082368,1352078558303082368,False,Milky_Way
1233,2M14515291+4618088,1589951057088615424,1589951057088615424,False,Milky_Way
1234,2M15132311+3155225,1276673741633434880,1276673741633434880,False,Milky_Way
1235,2M16003000+4241598,1383684775958173056,1383684775958173056,False,Milky_Way
1236,2M23161858+1259530,2812147261739072896,2812147261739072896,False,Milky_Way
1237,2M14550892+1751391,1188362853179021056,1188362853179021056,False,Milky_Way
1238,2M22372402+4531577,1983301552383415296,1983301552383415296,False,Milky_Way
1239,2M17452678-0541519,4175244812049400320,4175244812049400320,False,Milky_Way
1240,2M16032627+4401043,1386056903575531264,1386056903575531264,False,Milky_Way
1241,2M03114928+3951106,238810528236022400,238810528236022400,False,Milky_Way
1242,2M17023889-2147548,4126066848099601152,4126066848099601152,False,Milky_Way
1243,2M16084556+2348031,1206864305276499584,1206864305276499584,False,Milky_Way
1244,2M15423466+4447233,1397364899630569728,1397364899630569728,False,Milky_Way
1245,2M20400776+0007390,4228146130385862784,4228146130385862784,False,Milky_Way
1246,2M13421226+3048148,1456417775076850304,1456417775076850304,False,Milky_Way
1247,2M15570872+4720183,1399551244142447488,1399551244142447488,False,Milky_Way
1248,2M15074649+4150146,1392964722815616768,1392964722815616768,False,Milky_Way
1249,2M14192222+3743535,1484573007985240576,1484573007985240576,False,Milky_Way
1250,2M14042373+4004384,1497675888053184640,1497675888053184640,False,Milky_Way
1251,2M17205021+2413405,4570140872791325056,4570140872791325056,False,Milky_Way
1252,2M00083555-0005021,2545834069339253248,2545834069339253248,False,Milky_Way
1253,2M14493452+1711078,1236247757095226368,1236247757095226368,False,Milky_Way
1254,2M14554798+4148048,1489222499061310592,1489222499061310592,False,Milky_Way
1255,2M15153684+3501283,1290941622990210176,1290941622990210176,False,Milky_Way
1256,2M15280976+3828426,1387805745538933376,1387805745538933376,False,Milky_Way
1257,2M13481995+4216537,1500532522341757312,1500532522341757312,False,Milky_Way
1258,2M13575604+4228213,1499048147284614912,1499048147284614912,False,Milky_Way
1259,2M13264876+3300388,1469551823724345856,1469551823724345856,False,Milky_Way
1260,2M20250336+1740260,1815048403287959808,1815048403287959808,False,Milky_Way
1261,2M23164522+1047442,2810470983247815424,2810470983247815424,False,Milky_Way
1262,2M16113210+3938541,1379188769833142144,1379188769833142144,False,Milky_Way
1263,2M15215169+3854089,1388815165932141312,1388815165932141312,False,Milky_Way
1264,2M20213743+1706272,1809001368514795264,1809001368514795264,False,Milky_Way
1265,2M20353487+5911209,2194388406024287616,2194388406024287616,False,Milky_Way
1266,2M13485492+2455467,1444232647915912832,1444232647915912832,False,Milky_Way
1267,2M15291763+4837426,1402159698040927232,1402159698040927232,False,Milky_Way
1268,2M21403530+5851400,2179363545277797376,2179363545277797376,False,Milky_Way
1269,2M13144882+4659497,1554316851602292096,1554316851602292096,False,Milky_Way
1270,2M23564626+1555511,2772359131387187456,2772359131387187456,False,Milky_Way
1271,2M15402155+2905107,1272869706278892800,1272869706278892800,False,Milky_Way
1272,2M20455506+6416532,2197148317648578048,2197148317648578048,False,Milky_Way
1273,2M15261154+4514298,1394809286714162176,1394809286714162176,False,Milky_Way
1274,2M14514363+1550040,1186385145293919488,1186385145293919488,False,Milky_Way
1275,2M17290287+5434283,1419405847159834368,1419405847159834368,False,Milky_Way
1276,2M17510919+4742167,1363026872322374400,1363026872322374400,False,Milky_Way
1277,2M16210568+4719480,1410836734569488128,1410836734569488128,False,Milky_Way
1278,2M16580135+0944304,4444354234311664128,4444354234311664128,False,Milky_Way
1279,2M22200170+5347471,2004765531200745984,2004765531200745984,False,Milky_Way
1280,2M16535814+1152546,4448223106491674368,4448223106491674368,False,Milky_Way
1281,2M14512852+4730248,1590430001777327488,1590430001777327488,False,Milky_Way
1282,2M17135496+4708135,1365754455728007168,1365754455728007168,False,Milky_Way
1283,2M16184311+2257064,1301654405298101504,1301654405298101504,False,Milky_Way
1284,2M14412234+1159013,1178590810443853568,1178590810443853568,False,Milky_Way
1285,2M13524952+3918094,1496914476251392512,1496914476251392512,False,Milky_Way
1286,2M17552665+6216109,1436353925548955136,1436353925548955136,False,Milky_Way
1287,2M17580491+6210574,1436340662689950208,1436340662689950208,False,Milky_Way
1288,2M17515740+4722189,1362957779183586048,1362957779183586048,False,Milky_Way
1289,2M16093730+3027157,1318841696185558656,1318841696185558656,False,Milky_Way
1290,2M17173861+6117086,1437720476767589376,1437720476767589376,False,Milky_Way
1291,2M12533207+4924003,1555420555117778176,1555420555117778176,False,Milky_Way
1292,2M17164940+3138138,1333330746881869568,1333330746881869568,False,Milky_Way
1293,2M16524704-2118351,4127092348847666560,4127092348847666560,False,Milky_Way
1294,2M16531861+1107098,4447739321375353856,4447739321375353856,False,Milky_Way
1295,2M16585867+1052306,4444866572370376320,4444866572370376320,False,Milky_Way
1296,2M04013723+3819062,226432157612052864,226432157612052864,False,Milky_Way
1297,2M13411583+5710299,1658805022136092672,1658805022136092672,False,Milky_Way
1298,2M14555974+4231362,1489467415276398080,1489467415276398080,False,Milky_Way
1299,2M20572062+5400165,2182713276168450688,2182713276168450688,False,Milky_Way
1300,2M22444800+0529342,2705493156375851264,2705493156375851264,False,Milky_Way
1301,2M01080926+0128513,2538211533180968192,2538211533180968192,False,Milky_Way
1302,2M13155217+4532066,1550812192648604160,1550812192648604160,False,Milky_Way
1303,2M21012452+3612092,1871282895438765952,1871282895438765952,False,Milky_Way
1304,2M17014740+1125446,4445003839525510144,4445003839525510144,False,Milky_Way
1305,2M16142177+3015267,1318674192461009280,1318674192461009280,False,Milky_Way
1306,2M14561626+3206229,1289204806938592768,1289204806938592768,False,Milky_Way
1307,2M14501586+4552581,1589822006207122816,1589822006207122816,False,Milky_Way
1308,2M10532144+4750589,832217606580606592,832217606580606592,False,Milky_Way
1309,2M12120113+3700199,4030387453617329792,4030387453617329792,False,Milky_Way
1310,2M15454424+3821274,1376393055360606720,1376393055360606720,False,Milky_Way
1311,2M17472865+6118530,1436193190692538496,1436193190692538496,False,Milky_Way
1312,2M14464496+1305229,1184769133783297536,1184769133783297536,False,Milky_Way
1313,2M16210830+3155207,1319270162123113216,1319270162123113216,False,Milky_Way
1314,2M16130984+2549089,1303227153602753408,1303227153602753408,False,Milky_Way
1315,2M14174036+5402168,1608653651093921280,1608653651093921280,False,Milky_Way
1316,2M14530873+1611041,1187898485610541696,1187898485610541696,False,Milky_Way
1317,2M16252982+3828593,1332155923004373120,1332155923004373120,False,Milky_Way
1318,2M15205897+3629472,1387206580421044608,1387206580421044608,False,Milky_Way
1319,2M14485520+4506294,1586769968086881920,1586769968086881920,False,Milky_Way
1320,2M00442623+3207346,360796120656172288,360796120656172288,False,Milky_Way
1321,2M00434892+1740594,2782759373217546112,2782759373217546112,False,Milky_Way
1322,2M11461657+5451092,841636298062141312,841636298062141312,False,Milky_Way
1323,2M15380886+4429010,1397541543045419008,1397541543045419008,False,Milky_Way
1324,2M14343689+4547291,1494716655586763648,1494716655586351744,False,Milky_Way
1325,2M17381352+7431408,1655678629542283136,1655678629542283136,False,Milky_Way
1326,2M23404444+8011469,2283211898819098112,2283211898819098112,False,Milky_Way
1327,2M17263041+5440368,1419462712526948992,1419462712526948992,False,Milky_Way
1328,2M16150885+4137594,1381693281226305152,1381693281226305152,False,Milky_Way
1329,2M15122999+3324155,1290324281571170432,1290324281571170432,False,Milky_Way
1330,2M22444892+0536208,2706250853031012224,2706250853031012224,False,Milky_Way
1331,2M01554925+1329192,2575752639724212992,2575752639724212992,False,Milky_Way
1332,2M17372541+3541342,1336067951016534912,1336067951016534912,False,Milky_Way
1333,2M16570848+2542458,1306222051478301696,1306222051478301696,False,Milky_Way
1334,2M14093103+4614166,1506020734631761920,1506020734631761920,False,Milky_Way
1335,2M20292360+1654436,1811911707072021120,1811911707072021120,False,Milky_Way
1336,2M08091912+7836416,1138870162617445760,1138870162617445760,False,Milky_Way
1337,2M14130915+4511429,1505148615752865408,1505148615752865408,False,Milky_Way
1338,2M17490541+4649211,1362911737134068864,1362911737134068864,False,Milky_Way
1339,2M16260128+4940324,1423325537393448448,1423325537393448448,False,Milky_Way
1340,2M16204859+4831331,1411160265865728128,1411160265865728128,False,Milky_Way
1341,2M01565056+5720077,505326340022133632,505326340022133632,False,Milky_Way
1342,2M15314450+4330377,1391437844762291456,1391437844762291456,False,Milky_Way
1343,2M13061372+4804238,1554664292979073920,1554664292979073920,False,Milky_Way
1344,2M04292725+4218257,252272467572395264,252272467572395264,False,Milky_Way
1345,2M16311945+3805443,1331302564542188672,1331302564542188672,False,Milky_Way
1346,2M13230129+7040581,1685468110390217728,1685468110390217728,False,Milky_Way
1347,2M13333995+7223577,1687539246699465728,1687539246699465728,False,Milky_Way
1348,2M17052862+3625015,1339307593307930752,1339307593307930752,False,Milky_Way
1349,2M16181286+4843362,1423167512660430336,1423167512660430336,False,Milky_Way
1350,2M17233485+2326362,4569290675425263360,4569290675425263360,False,Milky_Way
1351,2M16530000+3658576,1351214891919742464,1351214891919742464,False,Milky_Way
1352,2M04202194+6845071,496804712582653056,496804712582653056,False,Milky_Way
1353,2M17024344+1116337,4444986350418587520,4444986350418587520,False,Milky_Way
1354,2M15485425+3826110,1376733899668866176,1376733899668866176,False,Milky_Way
1355,2M14455120+5140239,1605554054799311360,1605554054799311360,False,Milky_Way
1356,2M14515461+4628484,1589954634798128128,1589954634798128128,False,Milky_Way
1357,2M14332035+4601075,1494734896311048192,1494734896311048192,False,Milky_Way
1358,2M13405933+5436182,1561876646877380992,1561876646877380992,False,Milky_Way
1359,2M14521944+1804266,1236431650415131392,1236431650415131392,False,Milky_Way
1360,2M14552819+1748195,1188314685121428096,1188314685121428096,False,Milky_Way
1361,2M11164213+5217219,839286298117121920,839286298117121920,False,Milky_Way
1362,2M12003642+4526038,1539516600456844032,1539516600456844032,False,Milky_Way
1363,2M00455484+0128589,2549471799263906304,2549471799263906304,False,Milky_Way
1364,2M14582162+4117544,1297000687973088256,1297000687973088256,False,Milky_Way
1365,2M14442119+4758464,1591067649802389632,1591067649802389632,False,Milky_Way
1366,2M13061443+4904448,1554828605542916224,1554828605542916224,False,Milky_Way
1367,2M14115041+5232157,1608138701695454336,1608138701695454336,False,Milky_Way
1368,2M00361137+0111448,2544194216465823616,2544194216465823616,False,Milky_Way
1369,2M12555744+4425319,1530206760629084928,1530206760629084928,False,Milky_Way
1370,2M13204634+7108217,1687730355564237312,1687730355564237312,False,Milky_Way
1371,2M14364017+5027180,1603937227247087232,1603937227247087232,False,Milky_Way
1372,2M13262389+4943210,1553507542324004992,1553507542324004992,False,Milky_Way
1373,2M01050730+0321362,2539765551132320000,2539765551132320000,False,Milky_Way
1374,2M15522330+4242321,1384213430596397312,1384213430596397312,False,Milky_Way
1375,2M07511306+5307174,984290441342650752,984290441342650752,False,Milky_Way
1376,2M16035371+3859509,1379493192819067648,1379493192819067648,False,Milky_Way
1377,2M15565605+4308522,1384425606276630016,1384425606276630016,False,Milky_Way
1378,2M14042015+4720442,1509324320396737408,1509324320396737408,False,Milky_Way
1379,2M14080222+4133082,1498328276406265216,1498328276406265216,False,Milky_Way
1380,2M13230922+4904316,1553101612078630784,1553101612078630784,False,Milky_Way
1381,2M16571950+1136249,4447991075178519040,4447991075178519040,False,Milky_Way
1382,2M21073660+2915464,1852151324387167744,1852151324387167744,False,Milky_Way
1383,2M01094162+0238220,2538747746962458624,2538747746962458624,False,Milky_Way
1384,2M20414992+2048092,1817405382559710208,1817405382559710208,False,Milky_Way
1385,2M13264670+4822043,1552866149087776128,1552866149087776128,False,Milky_Way
1386,2M22440658+0519536,2705396227553849344,2705396227553849344,False,Milky_Way
1387,2M14523540+4231032,1489503286843171072,1489503286843171072,False,Milky_Way
1388,2M14534570+4945274,1592398368110634624,1592398368108193920,False,Milky_Way
1389,2M13151548+3245300,1466706386414333568,1466706386414333568,False,Milky_Way
1390,2M01592057+1454488,78149438211622528,78149438211622528,False,Milky_Way
1391,2M14574348+5135342,1593405967437452416,1593405967435997184,False,Milky_Way
1392,2M03295082+6313389,487648701302054528,487648701302054528,False,Milky_Way
1393,2M11343591+5107097,791868824080457984,791868824080457984,False,Milky_Way
1394,2M02304328+1012350,23588067764468352,23588067764468352,False,Milky_Way
1395,2M15013710+4219357,1585303219575296768,1585303219575296768,False,Milky_Way
1396,2M22000654+7000191,2223506531944069376,2223506531944069376,False,Milky_Way
1397,2M23520489-0053483,2641621525190513920,2641621525190513920,False,Milky_Way
1398,2M15185410+3501008,1290895202983717248,1290895202983717248,False,Milky_Way
1399,2M13061632+3434479,1468055938154206336,1468055938154206336,False,Milky_Way
1400,2M22294637+5821483,2008004417575571200,2008004417575571200,False,Milky_Way
1401,2M11581805+5347046,792607184794294784,792607184794294784,False,Milky_Way
1402,2M11024698+4254434,778860192774249472,778860192774249472,False,Milky_Way
1403,2M14044566+4006282,1497664514979786880,1497664514979786880,False,Milky_Way
1404,2M13445663+4050055,1500337908783860096,1500337908783860096,False,Milky_Way
1405,2M16183092+5218465,1424798436297851136,1424798436297851136,False,Milky_Way
1406,2M13242123+3713383,1476055194484279168,1476055194484279168,False,Milky_Way
1407,2M17300442+5955505,1435634222173503744,1435634222173503744,False,Milky_Way
1408,2M16183639+4857460,1423243142740705408,1423243142740705408,False,Milky_Way
1409,2M14203842+5212476,1607931031436045184,1607931031436045184,False,Milky_Way
1410,2M00400030+0101367,2543390232947773824,2543390232947773824,False,Milky_Way
1411,2M16164258+5136417,1424694218915927808,1424694218915927808,False,Milky_Way
1412,2M00063066+0000048,2545891896778892672,2545891896778892672,False,Milky_Way
1413,2M14551445+1646242,1188041009805277312,1188041009805277312,False,Milky_Way
1414,2M15032492+4032594,1296730379911452416,1296730379911452416,False,Milky_Way
1415,2M17454031+6126391,1436189273682486656,1436189273682486656,False,Milky_Way
1416,2M17175116+6204200,1438585350037772928,1438585350037772928,False,Milky_Way
1417,2M17380150+3521049,4602657898389492224,4602657898389492224,False,Milky_Way
1418,2M16200376+5048299,1424415222135985792,1424415222135985792,False,Milky_Way
1419,2M11553431+5456326,840936665069529216,840936665069529216,False,Milky_Way
1420,2M11021259+5014174,833042579603298816,833042579603298816,False,Milky_Way
1421,2M14505238+4856510,1590849190586012544,1590849190586012544,False,Milky_Way
1422,2M01535394+5648529,504925533673795072,504925533673795072,False,Milky_Way
1423,2M14510602+8516499,1727259069894378368,1727259069894378368,False,Milky_Way
1424,2M10535373+4914167,832531448430581888,832531448430581888,False,Milky_Way
1425,2M16231275+5126223,1424831387287048960,1424831387287048960,False,Milky_Way
1426,2M07381307+6537565,1089589364265908608,1089589364265908608,False,Milky_Way
1427,2M08074200+5124347,935448897886866432,935448897886866432,False,Milky_Way
1428,2M00052400+0059515,2546218383013240192,2546218383013240192,False,Milky_Way
1429,2M01262518+1719099,2593218347571748864,2593218347571748864,False,Milky_Way
1430,2M00470237+0326459,2550940338777398144,2550940338777398144,False,Milky_Way
1431,2M13573157+3816552,1495884749252304128,1495884749252304128,False,Milky_Way
1432,2M15344228+4215131,1391065041601054080,1391065041601054080,False,Milky_Way
1433,2M16444105+4043584,1355846515932139008,1355846515932139008,False,Milky_Way
1434,2M14523718+4159006,1489350523446743808,1489350523446743808,False,Milky_Way
1435,2M13193744+4529459,1550638298012347776,1550638298012347776,False,Milky_Way
1436,2M14470751+4444351,1490682100747413376,1490682100747413376,False,Milky_Way
1437,2M14514177+4618458,1589927868561937024,1589927868561937024,False,Milky_Way
1438,2M00375599+6224337,430692418442381696,430692418442381696,False,Milky_Way
1439,2M16094298+4343574,1385298957810779520,1385298957810779520,False,Milky_Way
1440,2M22495712+2522135,1882786913787909248,1882786913787909248,False,Milky_Way
1441,2M14250742+4931344,1508325448442847616,1508325448442847616,False,Milky_Way
1442,2M00023067+7358420,537996988004250240,537996988004250240,False,Milky_Way
1443,2M16170879+5241497,1427824876413089152,1427824876413089152,False,Milky_Way
1444,2M16075753+5116292,1403624999147371648,1403624999147371648,False,Milky_Way
1445,2M12255956+4128278,1534898853483105024,1534898853483105024,False,Milky_Way
1446,2M14042660+5353494,1609200795568128384,1609200795568128384,False,Milky_Way
1447,2M17284836+5839342,1434706032496404096,1434706032496404096,False,Milky_Way
1448,2M14534566+4249009,1489536100393362560,1489536100393362560,False,Milky_Way
1449,2M13105608+3153249,1466185492780596992,1466185492780596992,False,Milky_Way
1450,2M13571148+3814074,1495882756387476736,1495882756387476736,False,Milky_Way
1451,2M21223515+4521276,1971661675625224192,1971661675625224192,False,Milky_Way
1452,2M13045061+3620330,1516304466886086528,1516304466886086528,False,Milky_Way
1453,2M14572619+4301560,1585563460233811456,1585563460233811456,False,Milky_Way
1454,2M17392113+3514309,4608608867635606528,4608608867635606528,False,Milky_Way
1455,2M16153422+5036396,1424324374987632384,1424324374987632384,False,Milky_Way
1456,2M14272350+5306371,1605365630290451968,1605365630290451968,False,Milky_Way
1457,2M03090296+3906366,142688301157733504,142688301157733504,False,Milky_Way
1458,2M17365169+3401589,4602253587347989632,4602253587347989632,False,Milky_Way
1459,2M17391818+3523165,4608613884157425280,4608613884157425280,False,Milky_Way
1460,2M16180485+5139360,1424698140221517312,1424698140221517312,False,Milky_Way
1461,2M07381529+6711254,1096005048974772224,1096005048974772224,False,Milky_Way
1462,2M14100514+5448201,1609179183292162048,1609179183292162048,False,Milky_Way
1463,2M12493067+4200300,1528274162783914112,1528274162783914112,False,Milky_Way
1464,2M02022399-0311462,2492673712928169344,2492673712928169344,False,Milky_Way
1465,2M11501044+5615047,842011850002483200,842011850002483200,False,Milky_Way
1466,2M11032044+4511135,782329671651770368,782329671651770368,False,Milky_Way
1467,2M22464234+0542567,2705529023647191808,2705529023647191808,False,Milky_Way
1468,2M00101695+0052255,2546350427487589120,2546350427487589120,False,Milky_Way
1469,2M17280361+5438244,1419453401037859456,1419453401037859456,False,Milky_Way
1470,2M12513121+5701487,1576803032620550016,1576803032620550016,False,Milky_Way
1471,2M01210138+1718308,2593358878901503872,2593358878901503872,False,Milky_Way
1472,2M23124524+5223581,1995246268753802624,1995246268753802624,False,Milky_Way
1473,2M14111995+5435058,1609161419307453568,1609161419307453568,False,Milky_Way
1474,2M11013772+5020034,833058526817343872,833058526817343872,False,Milky_Way
1475,2M11503654+5407268,840616123070439552,840616123070439552,False,Milky_Way
1476,2M22451547+4424154,1934255705923213952,1934255701623670656,False,Milky_Way
1477,2M01034664+0302260,2539378252456862976,2539378252456862976,False,Milky_Way
1478,2M16251429+4524436,1409640908298675200,1409640908298675200,False,Milky_Way
1479,2M14004919+4551581,1508756353921427328,1508756353921427328,False,Milky_Way
1480,2M15531608+5602145,1598420599453319424,1598420599453319424,False,Milky_Way
1481,2M14072397+5238347,1512828395234663168,1512828395234663168,False,Milky_Way
1482,2M02121851+4923143,358212680650499200,358212680650499200,False,Milky_Way
1483,2M00403348+1745129,2782587888058655104,2782587888058655104,False,Milky_Way
1484,2M11344124+5314269,841082728317714048,841082728317714048,False,Milky_Way
1485,2M16173897+5159341,1424720474051490176,1424720474051490176,False,Milky_Way
1486,2M00273211+6001477,428533080683517312,428533080683517312,False,Milky_Way
1487,2M03093442+3906196,142685410644470016,142685410644470016,False,Milky_Way
1488,2M18480608+1316201,4505488111629892224,4505488111629892224,False,Milky_Way
1489,2M16300425+4032177,1332932281292698496,1332932281292698496,False,Milky_Way
1490,2M08371384+5447345,1030647432117609344,1030647432117609344,False,Milky_Way
1491,2M16171140+5055586,1424474870641849856,1424474870641849856,False,Milky_Way
1492,2M16204967+5027038,1423642162382788736,1423642162382788736,False,Milky_Way
1493,2M16190992+5138018,1424532491923182208,1424532491923182208,False,Milky_Way
1494,2M16001049+5350499,1405097215152790528,1405097215152790528,False,Milky_Way
1495,2M13144723+4523504,1550765188525719040,1550765188525719040,False,Milky_Way
1496,2M14314473+5231138,1605103053169747328,1605103053169747328,False,Milky_Way
1497,2M11360582+4930166,790693205631830016,790693205631830016,False,Milky_Way
1498,2M14262061+5006025,1604433755529825280,1604433755529825280,False,Milky_Way
1499,2M14012683+4428225,1499672738608801536,1499672738608801536,False,Milky_Way
1500,2M13175142+4645095,1551317040284375552,1551317040284375552,False,Milky_Way
1501,2M14302372+5400030,1605524612799787008,1605524612799787008,False,Milky_Way
1502,2M03054255+3941490,142960945681719680,142960945681719680,False,Milky_Way
1503,2M12515570+5638586,1576787639457780480,1576787639457780480,False,Milky_Way
1504,2M13382320+5504004,1562093937862769024,1562093937862769024,False,Milky_Way
1505,2M17293311+5300183,1416027357165558528,1416027357165558528,False,Milky_Way
1506,2M11061571+5048520,839096804159838208,839096804159838208,False,Milky_Way
1507,2M16175812+5058200,1424429825024840960,1424429825024840960,False,Milky_Way
1508,2M00044180-0005553,2545986313044102784,2545986313044102784,False,Milky_Way
1509,2M13072211+3356087,1467743608132509312,1467743608132509312,False,Milky_Way
1510,2M08593133+5822054,1037628403241901056,1037628403241901056,False,Milky_Way
1511,2M12554876+5050510,1555978179311251200,1555978179311251200,False,Milky_Way
1512,2M22444449+0546167,2706258279029708672,2706258279029708672,False,Milky_Way
1513,2M14075384+5426028,1609147709771810432,1609147709771810432,False,Milky_Way
1514,2M11084286+5113474,839134668591480960,839134668591480960,False,Milky_Way
1515,2M23474598-0100488,2641708219106050944,2641708219106050944,False,Milky_Way
1516,2M11151886+4336349,784009824202672512,784009824202672512,False,Milky_Way
1517,2M01444172+3153483,303705594291466368,303705594291466368,False,Milky_Way
1518,2M21582128+3951291,1959230768950502272,1959230768950502272,False,Milky_Way
1519,2M00175311+6816598,528867742960107264,528867742960107264,False,Milky_Way
1520,2M13333226+3845225,1475833127495074048,1475833127495074048,False,Milky_Way
1521,2M13254166+7054250,1686970593029421824,1686970593029421824,False,Milky_Way
1522,2M13495784+4431349,1502442438462016256,1502442438462016256,False,Milky_Way
1523,2M17355933+3415215,4602459196022425472,4602459196022425472,False,Milky_Way
1524,2M14353945+4940190,1603506321768402560,1603506321768402560,False,Milky_Way
1525,2M11293182+5010384,790257081770347392,790257081769997312,False,Milky_Way
1526,2M19152201-1247265,4185952131168727680,4185952131168727680,False,Milky_Way
1527,2M21353911+0033066,2688131627255342592,2688131627255342592,False,Milky_Way
1528,2M15203575+4326465,1394204658398003584,1394204658398003584,False,Milky_Way
1529,2M13075564+3502029,1468093493348280704,1468093493348280704,False,Milky_Way
1530,2M00425633+1657083,2782295830282548480,2782295830282548480,False,Milky_Way
1531,2M00205053-1423148,2416947941941974656,2416947941941974656,False,Milky_Way
1532,2M12293913+4049244,1534640369466839040,1534640369466839040,False,Milky_Way
1533,2M22461181+0444513,2705301837057099520,2705301837057099520,False,Milky_Way
1534,2M03124832+4048459,239151789157622784,239151789157622784,False,Milky_Way
1535,2M01302854+1744569,2593619119559960704,2593619119559960704,False,Milky_Way
1536,2M04344362+5728405,278344259088275456,278344259088275456,False,Milky_Way
1537,2M23445557-0008387,2642701284264237824,2642701284264237824,False,Milky_Way
1538,2M13191238+4658319,1551370641476322816,1551370641476322816,False,Milky_Way
1539,2M23581225+1604435,2772365728457048192,2772365728457048192,False,Milky_Way
1540,2M21580154+3806484,1949982570491421952,1949982570491421952,False,Milky_Way
1541,2M22173713+5109355,2000943113384186496,2000943113384186496,False,Milky_Way
1542,2M22472234+4442164,1934288897429588992,1934288897429588992,False,Milky_Way
1543,2M08065370+7936041,1138985714417402368,1138985714417402368,False,Milky_Way
1544,2M14321293+5141316,1604996881578257408,1604996881578257408,False,Milky_Way
1545,2M14004956+3638536,1483661478486301568,1483661478486301568,False,Milky_Way
1546,2M14322009+5123509,1604972142566664576,1604972142566664576,False,Milky_Way
1547,2M23341347+4836321,1943374849204611200,1943374849204611200,False,Milky_Way
1548,2M13262597+7128300,1687017528432075776,1687017528432075776,False,Milky_Way
1549,2M13082769+5801201,1566637257347070848,1566637257347070848,False,Milky_Way
1550,2M01405921+3305191,317523706673724800,317523706673724800,False,Milky_Way
1551,2M17221919+6006470,1434388063181617536,1434388063181617536,False,Milky_Way
1552,2M13181768+4700049,1551419844621642496,1551419844621642496,False,Milky_Way
1553,2M12270770+3923085,1532292637263560320,1532292637263560320,False,Milky_Way
1554,2M00430368+1914142,2795203615756299136,2795203615756299136,False,Milky_Way
1555,2M04034344+3624366,219458951790584192,219458951790584192,False,Milky_Way
1556,2M17225162+5703167,1432863899547549568,1432863899547549568,False,Milky_Way
1557,2M13595766+5319153,1513140931414783872,1513140931414783872,False,Milky_Way
1558,2M00524566-1259001,2373240533671904896,2373240533671904896,False,Milky_Way
1559,2M13301972+7137197,1687099132810752768,1687099132810752768,False,Milky_Way
1560,2M14004518+3907326,1496031808932444416,1496031808932444416,False,Milky_Way
1561,2M01271266+1801037,2593820158389232000,2593820158389232000,False,Milky_Way
1562,2M15211477+3845191,1388437518047952000,1388437518047952000,False,Milky_Way
1563,2M12261039+4613054,1541911302422641408,1541911302422641408,False,Milky_Way
1564,2M16230811+5101136,1423694079947506688,1423694079947506688,False,Milky_Way
1565,2M08581244+5557243,1036171790853094272,1036171790853094272,False,Milky_Way
1566,2M12241589+4004195,1533127780769389568,1533127780769389568,False,Milky_Way
1567,2M23594481+1626355,2772497876009420928,2772497876009420928,False,Milky_Way
1568,2M13400083+5600407,1562531577849795200,1562531577849795200,False,Milky_Way
1569,2M02020817+1427371,77883429412769536,77883429412769536,False,Milky_Way
1570,2M13255654+3736301,1476090516295328000,1476090516295328000,False,Milky_Way
1571,2M23350463+4837206,1943328669716268928,1943328669716268928,False,Milky_Way
1572,2M12320277+5611152,1571579940071095936,1571579940071095936,False,Milky_Way
1573,2M13092009+5756364,1566624200646487296,1566624200646487296,False,Milky_Way
1574,2M13062839+5619590,1564838078367228288,1564838078367228288,False,Milky_Way
1575,2M13063877+5607473,1564834161357047808,1564834161357047808,False,Milky_Way
1576,2M02044555-0236074,2494224608438800128,2494224608438800128,False,Milky_Way
1577,2M11530984+5216016,792229124594006784,792229124594006784,False,Milky_Way
1578,2M12320522+3624566,1519492913167009024,1519492913167009024,False,Milky_Way
1579,2M11572617+4547041,773410536406628480,773410536406628480,False,Milky_Way
1580,2M13030096+5815371,1578572490426256640,1578572490426256640,False,Milky_Way
1581,2M13113095+5643221,1566409452281892736,1566409452281892736,False,Milky_Way
1582,2M23543462+1527573,2770831463059332224,2770831463059332224,False,Milky_Way
1583,2M16130066+5239118,1427858548957051264,1427858548956643968,False,Milky_Way
1584,2M15405040+5744124,1602034831612650624,1602034831612650624,False,Milky_Way
1585,2M23594898+1540149,2772105728315896960,2772105728315896960,False,Milky_Way
1586,2M08055418+5447177,1032897032908491392,1032897032908491392,False,Milky_Way
1587,2M12102541+4231473,1537459139323251840,1537459139323251840,False,Milky_Way
1588,2M14380881+4944312,1603484125377459840,1603484125377459840,False,Milky_Way
1589,2M15452968+3914068,1377567746096115456,1377567746096115456,False,Milky_Way
1590,2M11563914+4442452,773088138981490816,773088138981490816,False,Milky_Way
1591,2M00442563+0341100,2551060082465776000,2551060082465776000,False,Milky_Way
1592,2M13014077+5758151,1578585547126856960,1578585547126856960,False,Milky_Way
1593,2M13352813+5300533,1560175702389436416,1560175702389436416,False,Milky_Way
1594,2M14325866+4849228,1603361907787890688,1603361907787890688,False,Milky_Way
1595,2M01284039+1625439,2592341487048452096,2592341487048452096,False,Milky_Way
1596,2M12220961+4547089,1544791095174573056,1544791095174573056,False,Milky_Way
1597,2M01234204+1606342,2592973328277424512,2592973328277424512,False,Milky_Way
1598,2M15414397+3813558,1377134916471450624,1377134916471450624,False,Milky_Way
1599,2M10480465+5147472,836821811522677120,836821811522677120,False,Milky_Way
1600,2M00373172+1720548,2782501885633509632,2782501885633509632,False,Milky_Way
1601,2M13482501+5231538,1560630934563008896,1560630934563008896,False,Milky_Way
1602,2M14200850+8548458,1727535150391799680,1727535150391799680,False,Milky_Way
1603,2M23553710+1518405,2770768309860265216,2770768309860265216,False,Milky_Way
1604,2M12552772+4422573,1530208512975721216,1530208512975721216,False,Milky_Way
1605,2M12071560+4622126,1539803504272415232,1539803504272415232,False,Milky_Way
1606,2M14244047+4646262,1506694632180271744,1506694632180271744,False,Milky_Way
1607,2M02352036+1100475,25166107468452736,25166107468452736,False,Milky_Way
1608,2M00200757-1435560,2416915261534895232,2416915261534895232,False,Milky_Way
1609,2M15422709+5550031,1598578070134157824,1598578070134157824,False,Milky_Way
1610,2M08560384+5044207,1016834782934934144,1016834782934934144,False,Milky_Way
1611,2M11450144+5454538,841686257121731712,841686257121731712,False,Milky_Way
1612,2M11015145+4557392,783174508902026240,783174508902026240,False,Milky_Way
1613,2M12532393+4209164,1528103085645763456,1528103085645763456,False,Milky_Way
1614,2M12011363+4454410,1539475574929262336,1539475574929262336,False,Milky_Way
1615,2M12320821+4525044,1541618248214252288,1541618248214252288,False,Milky_Way
1616,2M13120573+7305109,1688203523521455488,1688203523521455488,False,Milky_Way
1617,2M11534167+5442597,840927525379147904,840927525379147904,False,Milky_Way
1618,2M12542658+5655241,1577122608250364032,1577122608250364032,False,Milky_Way
1619,2M13020596+5610320,1576836017968961024,1576836017968961024,False,Milky_Way
1620,2M13093688+5803189,1566626811986607232,1566626811986607232,False,Milky_Way
1621,2M09334164+5021047,1018410584959367808,1018410584959367808,False,Milky_Way
1622,2M16431886+8701446,1727924652385584512,1727924652385584512,False,Milky_Way
1623,2M11000776+4630029,783425712959288576,783425712959288576,False,Milky_Way
1624,2M00505017-1308003,2376214300308134784,2376214300308134784,False,Milky_Way
1625,2M00424711+1734212,2782754670228636800,2782754670228636800,False,Milky_Way
1626,2M00460410+1901322,2783151559566603136,2783151559566603136,False,Milky_Way
1627,2M11515210+4342016,769957898096199296,769957898096199296,False,Milky_Way
1628,2M13480237+5159183,1560581216021625984,1560581216021625984,False,Milky_Way
1629,2M09023039+5522061,1035893786210085760,1035893786210085760,False,Milky_Way
1630,2M00414118+0338225,2551094064246939008,2551094064246939008,False,Milky_Way
1631,2M01243365+1639063,2593067748838472192,2593067748838472192,False,Milky_Way
1632,2M12290256+4414032,1535634671576026624,1535634671576026624,False,Milky_Way
1633,2M13254995+3728464,1475315394957235712,1475315394957235712,False,Milky_Way
1634,2M13001474+4211301,1527725162883912320,1527725162883912320,False,Milky_Way
1635,2M07461053+4912159,933897280821665280,933897280821665280,False,Milky_Way
1636,2M02444136+0918371,21556410794411392,21556410794411392,False,Milky_Way
1637,2M13151797+7131052,1687800689948775168,1687800689948775168,False,Milky_Way
1638,2M11460421+5404344,840838396217925248,840838396217925248,False,Milky_Way
1639,2M11561287+5323462,792522350600300288,792522350600300288,False,Milky_Way
1640,2M01575383+1423113,77826800268622720,77826800268622720,False,Milky_Way
1641,2M00433772+1828599,2783013124180713600,2783013124180713600,False,Milky_Way
1642,2M11222588+5212080,839466755463764224,839466755463346560,False,Milky_Way
1643,2M13371556+5716385,1565749676585352064,1565749676585352064,False,Milky_Way
1644,2M18050929+7413021,2267400925907181824,2267400925907181824,False,Milky_Way
1645,2M12143943+4534373,1539038209819717376,1539038209819717376,False,Milky_Way
1646,2M00473607+0213443,2549913257478182784,2549913257478182784,False,Milky_Way
1647,2M12554741+4149386,1528034434888573568,1528034434888573568,False,Milky_Way
1648,2M02340918+0931367,23301816784093184,23301816784093184,False,Milky_Way
1649,2M12110257+5146400,1548700580567415168,1548700580567415168,False,Milky_Way
1650,2M17290076+5606542,1422017973253572992,1422017973253572992,False,Milky_Way
1651,2M11535660+5335248,792584503070940288,792584503070940288,False,Milky_Way
1652,2M12332085+5726313,1577762150356672256,1577762150356672256,False,Milky_Way
1653,2M17234867+5716093,1432901390317906176,1432901390317906176,False,Milky_Way
1654,2M16153887+5027053,1424319530264424320,1424319530264424320,False,Milky_Way
1655,2M00045625+0135229,2738777469293158144,2738777469293158144,False,Milky_Way
1656,2M11384384+4916305,790500864117567232,790500864117567232,False,Milky_Way
1657,2M02145899+1247569,73858598379816576,73858598379816576,False,Milky_Way
1658,2M07424958+6639354,1095744292920462336,1095744292920462336,False,Milky_Way
1659,2M16383636+8524292,1724637353136509184,1724637353136509184,False,Milky_Way
1660,2M01462793+3208291,305202201415632640,305202201415632640,False,Milky_Way
1661,2M01085982+7417260,535776867869298816,535776867869298816,False,Milky_Way
1662,2M14251976+4547356,1506503347220360576,1506503347220360576,False,Milky_Way
1663,2M13475114+4252009,1502238414632158848,1502238414632158848,False,Milky_Way
1664,2M12505363+4435328,1530402714216936064,1530402714216936064,False,Milky_Way
1665,2M07583525+5447189,1080888653876958592,1080888653876958592,False,Milky_Way
1666,2M00434091+1850561,2783168876874654848,2783168876874654848,False,Milky_Way
1667,2M11042900+4718486,783564560657867904,783564560657867904,False,Milky_Way
1668,2M12204095+4650121,1544987942115721728,1544987942115721728,False,Milky_Way
1669,2M07525854+5321332,984672487273728640,984672487273728640,False,Milky_Way
1670,2M00131905-1331116,2418035290222307840,2418035290222307840,False,Milky_Way
1671,2M11323115+4954213,790024775579754112,790024775579754112,False,Milky_Way
1672,2M11314806+5206590,840204184167310208,840204184167310208,False,Milky_Way
1673,2M11042358+4725201,783577789157139712,783577789157139712,False,Milky_Way
1674,2M12132783+4553018,1539062124197593344,1539062124197593344,False,Milky_Way
1675,2M07370627+6508117,1089550812639575424,1089550812639575424,False,Milky_Way
1676,2M08221422+5145103,1028350380528646016,1028350380528646016,False,Milky_Way
1677,2M12151870+5101011,1547543035341627648,1547543035341627648,False,Milky_Way
1678,2M11055147+4325079,778897580464573312,778897580464573312,False,Milky_Way
1679,2M13095184+4535074,1553815165062061952,1553815165062061952,False,Milky_Way
1680,2M12562258+4108503,1527249074348390656,1527249074348390656,False,Milky_Way
1681,2M07432263+6503556,1089512948207816576,1089512948207816576,False,Milky_Way
1682,2M04242466+5436065,275526550087372928,275526550087372928,False,Milky_Way
1683,2M11505161+5408336,840621826787008000,840621826787008000,False,Milky_Way
1684,2M11462060+4923478,787547644605369088,787547644605369088,False,Milky_Way
1685,2M19320380+4323436,2125888900335815680,2125888900335815680,False,Milky_Way
1686,2M00025279+1459270,2769008129181982592,2769008129181982592,False,Milky_Way
1687,2M23544537+1530329,2770833181046286720,2770833181046286720,False,Milky_Way
1688,2M11140685+5303128,842426434606493312,842426434606493312,False,Milky_Way
1689,2M02490478+0728160,20279912154397440,20279912154397440,False,Milky_Way
1690,2M02135761+1401539,74269296037442944,74269296037442944,False,Milky_Way
1691,2M11220124+5309490,839759740951501952,839759740951501952,False,Milky_Way
1692,2M12000693+5356336,1549203057380169344,1549203057380169344,False,Milky_Way
1693,2M07451282+6444076,1088736315040626432,1088736315040626432,False,Milky_Way
1694,2M13400516+5452365,1561897915555399936,1561897915555399936,False,Milky_Way
1695,2M08500987+5416386,1029972022741524224,1029972022741524224,False,Milky_Way
1696,2M00110806+8047243,565176984161105920,565176984161105920,False,Milky_Way
1697,2M12100167+4416411,1539167230636918144,1539167230636918144,False,Milky_Way
1698,2M07585761+5211571,936097708530500096,936097708530500096,False,Milky_Way
1699,2M12094374+4515343,1539314633914706432,1539314633914706432,False,Milky_Way
1700,2M01372201+3133358,303811731523344128,303811731523344128,False,Milky_Way
1701,2M05385863+4611516,209546613946494080,209546613946494080,False,Milky_Way
1702,2M08234072+5721349,1034900240015187200,1034900240015187200,False,Milky_Way
1703,2M14140376+4755055,1507899284607885184,1507899284607885184,False,Milky_Way
1704,2M07315724+6606159,1089850876234626816,1089850876234626816,False,Milky_Way
1705,2M13002945+5051336,1557414759972331264,1557414759972331264,False,Milky_Way
1706,2M07473206+6459100,1094748272824312448,1094748272824312448,False,Milky_Way
1707,2M13114949+4912486,1556285351075530112,1556285351075530112,False,Milky_Way
1708,2M12555808+4330443,1528615836021991680,1528615836021991680,False,Milky_Way
1709,2M11285599+5405396,839914497212923136,839914497212923136,False,Milky_Way
1710,2M14180136+4644424,1506834407596200704,1506834407596200704,False,Milky_Way
1711,2M01441279+3104434,303597326756252032,303597322462810752,False,Milky_Way
1712,2M01241544+1819543,2786041316642488448,2786041316642488448,False,Milky_Way
1713,2M11510302+4438328,773223825588200576,773223825588200576,False,Milky_Way
1714,2M13352129+3701468,1472111589873076096,1472111589872646656,False,Milky_Way
1715,2M13191038+7034407,1686190111572582912,1686190111572582912,False,Milky_Way
1716,2M11384844+5049127,791624496277953280,791624496277953280,False,Milky_Way
1717,2M11155638+4714026,788641280723926016,788641280723926016,False,Milky_Way
1718,2M14181562+4651580,1506860143038459520,1506860143038459520,False,Milky_Way
1719,2M13034808+4848106,1555472403963368320,1555472403960996352,False,Milky_Way
1720,2M20571218+6244412,2196019016127573632,2196019016127573632,False,Milky_Way
1721,2M12144549+3544543,4029374081853445760,4029374081853445760,False,Milky_Way
1722,2M07494513+6449344,1094736521793773440,1094736521793773440,False,Milky_Way
1723,2M12124592+3543321,4029411186075901312,4029411186075901312,False,Milky_Way
1724,2M02342199+0901224,23128987300185088,23128987300185088,False,Milky_Way
1725,2M02480488+0942287,21585272974673024,21585272974673024,False,Milky_Way
1726,2M12250070+3836102,1532149700752205952,1532149700752205952,False,Milky_Way
1727,2M14010892+3804517,1495902100920232704,1495902100920232704,False,Milky_Way
1728,2M13361698+7141256,1687077108218430336,1687077108218430336,False,Milky_Way
1729,2M09292353+5011281,1018085305612914176,1018085305612914176,False,Milky_Way
1730,2M11421392+5514064,841530740649760128,841530740649760128,False,Milky_Way
1731,2M10594835+4346581,781641205573517312,781641205573517312,False,Milky_Way
1732,2M09330678+4854066,825764538477884672,825764538477884672,False,Milky_Way
1733,2M09344924+5022530,1018430139946743296,1018430139946743296,False,Milky_Way
1734,2M16444130+8609079,1724732525315822976,1724732525315822976,False,Milky_Way
1735,2M12273786+3708399,1531411928449991680,1531411928449991680,False,Milky_Way
1736,2M12210128+4432523,1538612252142975104,1538612252142975104,False,Milky_Way
1737,2M13180796+7212103,1687940912041026560,1687940912041026560,False,Milky_Way
1738,2M13035599+4904053,1555494634713483264,1555494634713483264,False,Milky_Way
1739,2M14463721+5009532,1591908570039814528,1591908565742934016,False,Milky_Way
1740,2M11380256+4839171,790417919709230336,790417919709230336,False,Milky_Way
1741,2M07582075+5455305,1080896213019397888,1080896213019397888,False,Milky_Way
1742,2M13091105+7305427,1688228640490203008,1688228640490203008,False,Milky_Way
1743,2M02495167+0804112,20383197527898624,20383197527898624,False,Milky_Way
1744,2M07493980+6645020,1096085691279812480,1096085691279812480,False,Milky_Way
1745,2M14514972+8509431,1727254912365969920,1727254912365969920,False,Milky_Way
1746,2M13094479+7252396,1688171912562147456,1688171912562147456,False,Milky_Way
1747,2M12161251+4557062,1539028073696852608,1539028073696852608,False,Milky_Way
1748,2M14475249+5233153,1605746881651025024,1605746881651025024,False,Milky_Way
1749,2M07515063+5159005,984085073186598784,984085073186598784,False,Milky_Way
1750,2M12531771+4250141,1528520796985224960,1528520796985224960,False,Milky_Way
1751,2M11471086+5047079,791246023761262080,791246023761262080,False,Milky_Way
1752,2M23431690+7945142,2282987121707270656,2282987121707270656,False,Milky_Way
1753,2M12133026+4634334,1545107582724840704,1545107582724840704,False,Milky_Way
1754,2M21580932+4605194,1975118024780481920,1975118024780481920,False,Milky_Way
1755,2M14424814+4653219,1590157219815089664,1590157219814664320,False,Milky_Way
1756,2M14154190+4359156,1504479975244358528,1504479975243877504,False,Milky_Way
1757,2M14321756+4752210,1507174156689203200,1507174156689203200,False,Milky_Way
1758,2M21590233+6837074,2223168122881172736,2223168122881172736,False,Milky_Way
1759,2M16011172-1203145,4342923462018686080,4342923462018686080,False,Milky_Way
1760,2M17502129-2328164,4068654130461917440,4068654130461917440,False,Milky_Way
1761,2M13170530+7033108,1686197361477378176,1686197361477378176,False,Milky_Way
1762,2M15554589+5416558,1597311256644035968,1597311256644035968,False,Milky_Way
1763,2M14101638+5356296,1609074935846017792,1609074935846017792,False,Milky_Way
1764,2M13014141+3439093,1516051716651343360,1516051716651343360,False,Milky_Way
1765,2M08233544+8011139,1139110062310859008,1139110062310859008,False,Milky_Way
1766,2M01571128+4942462,357672064526414336,357672064526414336,False,Milky_Way
1767,2M17170804+5835282,1433952076758113664,1433952076758113664,False,Milky_Way
1768,2M13274565+5614189,1565269774120384512,1565269774120384512,False,Milky_Way
1769,2M17482995-2305299,4068869497301335808,4068869497301335808,False,Milky_Way
1770,2M15091068+3244484,1288787817151020544,1288787817151020544,False,Milky_Way
1771,2M14544530+4620023,1586937952849297024,1586937952849297024,False,Milky_Way
1772,2M23544492+1630123,2773200876257681152,2773200876257681152,False,Milky_Way
1773,2M14441441+4535317,1493784819481688064,1493784819481688064,False,Milky_Way
1774,2M14502298+4533272,1586811921327471488,1586811921327471488,False,Milky_Way
1775,2M05291180+4357095,195761791853371008,195761791853371008,False,Milky_Way
1776,2M14492493+4555503,1589834066475302656,1589834066475302656,False,Milky_Way
1777,2M14432569+4532399,1493965517346055296,1493965517346055296,False,Milky_Way
1778,2M14543859+4641310,1587332883680512384,1587332883680512384,False,Milky_Way
1779,2M14550564+4648236,1587339618189229952,1587339618189229952,False,Milky_Way
1780,2M14505303+4716047,1590050670266809600,1590050670266809600,False,Milky_Way
1781,2M14561438+4602556,1587255230671721088,1587255230671721088,False,Milky_Way
1782,2M22330828+4456226,1982907995940582784,1982907995940582784,False,Milky_Way
1783,2M14362669+0750263,1172710484819478016,1172710484819478016,False,Milky_Way
1784,2M14505562+4729442,1590617399790870528,1590617399790870528,False,Milky_Way
1785,2M14362849+5128107,1604240314499317760,1604240314499317760,False,Milky_Way
1786,2M13290041+5635225,1565653744196098432,1565653744196098432,False,Milky_Way
1787,2M20014754+0706482,4297191474892797952,4297191474892797952,False,Milky_Way
1788,2M18104057-2818509,4050868086778198784,4050868086778198784,False,Milky_Way
1789,2M13043810+5730208,1578516071735836928,1578516071735836928,False,Milky_Way
1790,2M14241095+5015346,1604482585014730752,1604482585014730752,False,Milky_Way
1791,2M01222022+1714058,2593345199430421760,2593345199430421760,False,Milky_Way
1792,2M12335637+4526178,1541944322132710912,1541944322132710912,False,Milky_Way
1793,2M15091034+2528346,1265238923782610432,1265238923782610432,False,Milky_Way
1794,2M17265293+5725497,1432896305076657664,1432896305076657664,False,Milky_Way
1795,2M13541008+5307511,1561080119422215168,1561080119422215168,False,Milky_Way
1796,2M11584435+5518120,840973326910307840,840973326910307840,False,Milky_Way
1797,2M00470705+1749093,2782820847084815744,2782820847084815744,False,Milky_Way
1798,2M11443615+5235325,792066877909789696,792066877909789696,False,Milky_Way
1799,2M01442984+1445069,2588281402923981696,2588281402923981696,False,Milky_Way
1800,2M12145609+4432503,1538471647797838080,1538471647797838080,False,Milky_Way
1801,2M22120017-0100126,2677033500481850624,2677033500481850624,False,Milky_Way
1802,2M17195168+5728401,1432942862522328192,1432942862522328192,False,Milky_Way
1803,2M14503361+4921331,1591615309672292224,1591615309672292224,False,Milky_Way
1804,2M16395451+3856297,1331585993728475264,1331585993728475264,False,Milky_Way
1805,2M00300340-0038517,2543453489226675712,2543453489226675712,False,Milky_Way
1806,2M16155384+5037224,1424324615505799808,1424324615505799808,False,Milky_Way
1807,2M14020120+3811093,1483898590744019584,1483898590744019584,False,Milky_Way
1808,2M14144056+5157115,1607877460308516352,1607877460308516352,False,Milky_Way
1809,2M22490958+2439354,1876535915306204800,1876535915306204800,False,Milky_Way
1810,2M12283243+4438226,1541653501306053888,1541653501306053888,False,Milky_Way
1811,2M02044956-0303237,2492644885107719296,2492644885107719296,False,Milky_Way
1812,2M00403256+3319432,361876528269437568,361876528269437568,False,Milky_Way
1813,2M12033025+5256212,1549064690714380160,1549064690714380160,False,Milky_Way
1814,2M12532593+4219516,1528481042767964416,1528481042767964416,False,Milky_Way
1815,2M16141359+2342493,1302679287574489856,1302679287574489856,False,Milky_Way
1816,2M13401696+5535039,1562504090059076992,1562504090059076992,False,Milky_Way
1817,2M17185562+2308562,4568520020853246208,4568520020853246208,False,Milky_Way
1818,2M15410952+3014067,1273071638461821952,1273071638461821952,False,Milky_Way
1819,2M14502312+4635415,1589994457734937856,1589994457734937856,False,Milky_Way
1820,2M00503320+0201150,2549713833556570112,2549713833556570112,False,Milky_Way
1821,2M13002076+4304339,1529324368187654016,1529324368187654016,False,Milky_Way
1822,2M14195010+4040407,1491841948076293376,1491841948076293376,False,Milky_Way
1823,2M14442263+1350570,1185628234617443200,1185628234617443200,False,Milky_Way
1824,2M16384932+4122543,1356863770346040960,1356863770346040960,False,Milky_Way
1825,2M09024226+5429198,1023812283724446080,1023812283724446080,False,Milky_Way
1826,2M07430852+6650124,1095770406321613952,1095770406321613952,False,Milky_Way
1827,2M14121149+5311160,1608193161880718336,1608193161880718336,False,Milky_Way
1828,2M13270393+3215104,1469445205456236928,1469445205456236928,False,Milky_Way
1829,2M14112316+5415243,1609086343279147008,1609086343279147008,False,Milky_Way
1830,2M00321139+3848207,379069179276427904,379069179276427904,False,Milky_Way
1831,2M14540261+4542550,1586849201645027840,1586849201645027840,False,Milky_Way
1832,2M16000592+3048238,1320641115683369728,1320641115683369728,False,Milky_Way
1833,2M14572373+3051396,1288314477398457472,1288314477398457472,False,Milky_Way
1834,2M22453673+0519334,2705474739556060800,2705474739556060800,False,Milky_Way
1835,2M14052126+5342344,1609194816973682176,1609194816973682176,False,Milky_Way
1836,2M14134180+5314443,1608187733042071680,1608187733042071680,False,Milky_Way
1837,2M17555249-0216160,4178453942895322240,4178453942895322240,False,Milky_Way
1838,2M15175802+3515046,1290960830084007808,1290960830084007808,False,Milky_Way
1839,2M17225820+2146568,4567378659065549056,4567378659065549056,False,Milky_Way
1840,2M12200587+5622567,1574456399927982976,1574456399927982976,False,Milky_Way
1841,2M07505755+6537551,1094885952297103104,1094885952297103104,False,Milky_Way
1842,2M14221609+4245100,1492666547437694464,1492666547437694464,False,Milky_Way
1843,2M14521988+4521079,1586744644959730560,1586744644959730560,False,Milky_Way
1844,2M08020050+4843225,933259632796487296,933259632796487296,False,Milky_Way
1845,2M02460071+0757123,20554309024968192,20554309024968192,False,Milky_Way
1846,2M08010197+4923017,933352404089979776,933352404089979776,False,Milky_Way
1847,2M10513866+4513031,782891242919831552,782891242919831552,False,Milky_Way
1848,2M15475946+5447525,1597500136422190848,1597500136422190848,False,Milky_Way
1849,2M02205896-0413326,2489844188473612288,2489844188473612288,False,Milky_Way
1850,2M10480109+4403381,781278160582600576,781278160582600576,False,Milky_Way
1851,2M02351785-0035268,2497198409434886400,2497198409434886400,False,Milky_Way
1852,2M10534879+4328542,781715280874177664,781715280874177664,False,Milky_Way
1853,2M09545291+4224415,807909358699792640,807909358699792640,False,Milky_Way
1854,2M10533467+4329218,781762220572194304,781762220572194304,False,Milky_Way
1855,2M09504143+4209340,807712447336068608,807712447336068608,False,Milky_Way
1856,2M02065711+5031048,358515149427391104,358515149427391104,False,Milky_Way
1857,2M10514779+4316095,781730639677231232,781730639677231232,False,Milky_Way
1858,2M14190194+5213545,1607851797880308736,1607851797880308736,False,Milky_Way
1859,2M12095645+4325497,1537613036591191552,1537613036591191552,False,Milky_Way
1860,2M02030598+1433480,77879336308341760,77879336308341760,False,Milky_Way
1861,2M07585148+4744563,933110747754747264,933110747754747264,False,Milky_Way
1862,2M13432095+5320179,1560912753136887296,1560912753136887296,False,Milky_Way
1863,2M12274498+5713471,1574785669301232768,1574785669301232768,False,Milky_Way
1864,2M14411645+4948297,1591839232087142784,1591839232087142784,False,Milky_Way
1865,2M00454380+0412320,2551207932419905920,2551207932419905920,False,Milky_Way
1866,2M09581141+4423081,808355180601605120,808355180601605120,False,Milky_Way
1867,2M10013420+4345558,808093771712305664,808093771712305664,False,Milky_Way
1868,2M07213624+3932269,948149356699828608,948149356699828608,False,Milky_Way
1869,2M07275597+3918228,900245142609545344,900245142609545344,False,Milky_Way
1870,2M05105625+3347388,181761233558716672,181761233558716672,False,Milky_Way
1871,2M11325577+4834204,788954332302771072,788954332301639552,False,Milky_Way
1872,2M09555401+4239006,807930116278476800,807930116278476800,False,Milky_Way
1873,2M08105967+4448207,929046888354430720,929046888354430720,False,Milky_Way
1874,2M07325566+4016173,900403442220325632,900403442220325632,False,Milky_Way
1875,2M07270354+3900593,899848906106702080,899848906106702080,False,Milky_Way
1876,2M07593320+4511493,932250487281200768,932250487281200768,False,Milky_Way
1877,2M02444970+0118164,2499315583498060544,2499315583498060544,False,Milky_Way
1878,2M08131512+4439320,928285231738293504,928285231738293504,False,Milky_Way
1879,2M10000057+4504085,821907417327520512,821907417327520512,False,Milky_Way
1880,2M10063946+4548298,810027159829976576,810027159829976576,False,Milky_Way
1881,2M07382317+4436404,926920604665974656,926920604665974656,False,Milky_Way
1882,2M07430260+4540417,927083057508398464,927083057508398464,False,Milky_Way
1883,2M10080325+4537265,809985580250707456,809985580250707456,False,Milky_Way
1884,2M07344648+3930186,899539397880253696,899539397880253696,False,Milky_Way
1885,2M10072666+4516263,809953733069157504,809953728773243136,False,Milky_Way
1886,2M02264899-0835066,5176447318471812608,5176447318471812608,False,Milky_Way
1887,2M07472074+3918061,920312849020801792,920312849020801792,False,Milky_Way
1888,2M03152630+0226417,3268830962524022528,3268830962524022528,True,Milky_Way
1889,2M07444316+4008444,923433155644885248,923433155644885248,False,Milky_Way
1890,2M03571599+4659368,246587614502224000,246587614502224000,False,Milky_Way
1891,2M07494499+3940145,920711284546707200,920711284546707200,False,Milky_Way
1892,2M09071605+4041500,816313205245164672,816313205245164672,False,Milky_Way
1893,2M02302932-1007396,5175296576474252160,5175296576474252160,False,Milky_Way
1894,2M03223285+0105232,3267500278576500736,3267500278576500736,False,Milky_Way
1895,2M11073290+5210142,842280538860587904,842280538860587904,False,Milky_Way
1896,2M03303852+0028156,3264262590494647424,3264262590494647424,False,Milky_Way
1897,2M07475718+4606456,927247778094335872,927247778094335872,False,Milky_Way
1898,2M03112339-0025296,3265641279291812352,3265641279291812352,False,Milky_Way
1899,2M08140322+3417027,902740522904958720,902740522904958720,False,Milky_Way
1900,2M09041739+4202155,816627111518343552,816627111518343552,False,Milky_Way
1901,2M11092098+5241254,842312497714211968,842312497714211968,False,Milky_Way
1902,2M03312770+0039048,3264642441697485056,3264642441697485056,False,Milky_Way
1903,2M03174034+0221444,3268718022063886336,3268718022063886336,False,Milky_Way
1904,2M08331358+4610505,918465257168281472,918465257168281472,False,Milky_Way
1905,2M07354598+4252271,925227013161904384,925227013161904384,False,Milky_Way
1906,2M09045488+3820144,719016940267162624,719016940267162624,False,Milky_Way
1907,2M09373295+3755506,800606338045683328,800606338045683328,False,Milky_Way
1908,2M03170448+0200183,3268600236880824704,3268600236880824704,False,Milky_Way
1909,2M07524794+3832185,919292635372327552,919292635372327552,False,Milky_Way
1910,2M11095186+5224111,842290335682966656,842290335682966656,False,Milky_Way
1911,2M01463970-1733503,5142067273498701696,5142067273498701696,False,Milky_Way
1912,2M08582603+4141597,912725600313526016,912725600313526016,False,Milky_Way
1913,2M03152025+0134345,3268559142633726592,3268559142633726592,False,Milky_Way
1914,2M07423873+3846525,920240109454690560,920240109454690560,False,Milky_Way
1915,2M07523361+3730511,919165233758940672,919165233758940672,False,Milky_Way
1916,2M11191713+5044586,838532033139839616,838532033139839616,False,Milky_Way
1917,2M07372527+3343069,892763348236103808,892763348236103808,False,Milky_Way
1918,2M02261784-0917148,5176339458957511424,5176339458957511424,False,Milky_Way
1919,2M09091692+3758521,716026715315909376,716026715315909376,False,Milky_Way
1920,2M08102296+4552104,929516585978055296,929516585978055296,False,Milky_Way
1921,2M07402737+4033174,923679656703770240,923679656703770240,False,Milky_Way
1922,2M02073817+1455017,77621573846686080,77621573846686080,False,Milky_Way
1923,2M06402782+3540227,942046689209053824,942046689209053824,False,Milky_Way
1924,2M09145196+3329016,701947709441351936,701947709441351936,False,Milky_Way
1925,2M09014988+3731187,718592872375851264,718592872375851264,False,Milky_Way
1926,2M07401734+3617566,895727837743304576,895727837743304576,False,Milky_Way
1927,2M05540439+4104421,192049398219874688,192049398219874688,False,Milky_Way
1928,2M01424899-1749257,5140754074362498048,5140754074362498048,False,Milky_Way
1929,2M10224179+3636524,753188382972144384,753188382972144384,False,Milky_Way
1930,2M08082375+4232582,922052791811579648,922052791811579648,False,Milky_Way
1931,2M06294842+3455343,942426982792997632,942426982792997632,False,Milky_Way
1932,2M09115684+3736483,715947477462705536,715947477462705536,False,Milky_Way
1933,2M02283244-0821300,5176548537965653120,5176548537965653120,False,Milky_Way
1934,2M11073073+5153381,842226323490453376,842226323490453376,False,Milky_Way
1935,2M11080811+5217450,842285903276746624,842285903276746624,False,Milky_Way
1936,2M08091272+3406023,902407680119469056,902407680119469056,False,Milky_Way
1937,2M09492333+4451185,820576939539024768,820576939539024768,False,Milky_Way
1938,2M10471517+4344570,781077087389301376,781077087389301376,False,Milky_Way
1939,2M10553167+4435313,782662273919523456,782662273919523456,False,Milky_Way
1940,2M10243897+3715007,755479528981564416,755479528981564416,False,Milky_Way
1941,2M07422571+3131124,880132845850389632,880132845850389632,False,Milky_Way
1942,2M10194128+4422337,809104841373995392,809104841373995392,False,Milky_Way
1943,2M11092053+5031315,838901159809010048,838901159809010048,False,Milky_Way
1944,2M23485038+0007057,2643051925394762240,2643051925394762240,False,Milky_Way
1945,2M10220963+3708202,753985528902489216,753985528902489216,False,Milky_Way
1946,2M01301391+0207076,2558587476508131072,2558587476508131072,False,Milky_Way
1947,2M03262086+0051427,3267513575795221888,3267513575795221888,False,Milky_Way
1948,2M10220851+3626574,753179659894098176,753179659894098176,False,Milky_Way
1949,2M10594365+4140365,778215092981950976,778215092981950976,False,Milky_Way
1950,2M02452900-0100541,2497639347957300096,2497639347957300096,False,Milky_Way
1951,2M07544931+4300396,925642727339591936,925642727339591936,False,Milky_Way
1952,2M03045641+0019020,3266682065831077248,3266682065831077248,False,Milky_Way
1953,2M10121503+4409538,808862192901442816,808862192899809664,False,Milky_Way
1954,2M04454246+3443040,174024382549084672,174024382549084672,False,Milky_Way
1955,2M08095670+3343233,902376859434209280,902376859434209280,False,Milky_Way
1956,2M06281905+1713132,3369685345913571456,3369685345913571456,False,Milky_Way
1957,2M11001613+4320550,781558982719620864,781558982719620864,False,Milky_Way
1958,2M07430227+3028216,879928366751842560,879928366751842560,False,Milky_Way
1959,2M12393638+4424389,1540718710264213120,1540718710264213120,False,Milky_Way
1960,2M02101001+1230044,73646770592729472,73646770592729472,False,Milky_Way
1961,2M10370576+4324353,828858804726764672,828858804726764672,False,Milky_Way
1962,2M11091119+5307461,842617680909921408,842617680909921408,False,Milky_Way
1963,2M03064369+0046387,3266725672634677888,3266725672634677888,False,Milky_Way
1964,2M09371957+4841209,825919981934400896,825919981934400896,False,Milky_Way
1965,2M07310419+3813589,899006925014320768,899006925014320768,False,Milky_Way
1966,2M03140322+0052116,3266947980141992704,3266947980141992704,False,Milky_Way
1967,2M07322986+4526375,973601917010872448,973601917010872448,False,Milky_Way
1968,2M09341699+3614584,798855537578324992,798855537577732352,False,Milky_Way
1969,2M08060834+4140436,921863366574059648,921863366574059648,False,Milky_Way
1970,2M06420598+3404316,938752311854476800,938752311854476800,False,Milky_Way
1971,2M09491888+3201060,793274382192849664,793274382192849664,False,Milky_Way
1972,2M07503238+4047303,920921325627200512,920921325627200512,False,Milky_Way
1973,2M07403966+4005399,923563623867448064,923563623867448064,False,Milky_Way
1974,2M09375643+3549349,798045094427668352,798045094427668352,False,Milky_Way
1975,2M10014813+3401056,747027819322000768,747027819322000768,False,Milky_Way
1976,2M09440696+4740536,824847133463304064,824847133463304064,False,Milky_Way
1977,2M10294882+4347595,829072002596735744,829072002596735744,False,Milky_Way
1978,2M12404331+4445012,1541115427804806784,1541115427804806784,False,Milky_Way
1979,2M07462105+3136434,881597773296350080,881597773296350080,False,Milky_Way
1980,2M08054070+3331573,905272938701640320,905272938701640320,False,Milky_Way
1981,2M10533571+4151462,778370429063534080,778370429063534080,False,Milky_Way
1982,2M12092991+3551013,4029802994467286656,4029802994467286656,False,Milky_Way
1983,2M03122347-0002477,3266044456461847680,3266044456461847680,False,Milky_Way
1984,2M08060950+3944515,921145179322279424,921145179322279424,False,Milky_Way
1985,2M08030939+2945388,876503117449157376,876503117449157376,False,Milky_Way
1986,2M07461742+4828201,933768603601209728,933768603601209728,False,Milky_Way
1987,2M08085540+4821293,934500083775626112,934500083775626112,False,Milky_Way
1988,2M02042304+1444575,78260802419321856,78260802419321856,False,Milky_Way
1989,2M06325534+1644505,3357424077575955200,3357424077575955200,False,Milky_Way
1990,2M03044329-0042386,3266310022879636480,3266310022879636480,False,Milky_Way
1991,2M02060468+1412208,77427402669559808,77427402669559808,False,Milky_Way
1992,2M08293084+5424404,1032076281837715200,1032076281837715200,False,Milky_Way
1993,2M13553460+5154447,1512586090360308608,1512586090360308608,False,Milky_Way
1994,2M10583468+4720007,831561782259029888,831561782259029888,False,Milky_Way
1995,2M08110054+3149388,901881769963891840,901881769963891840,False,Milky_Way
1996,2M06503729+1613175,3358029874123154688,3358029874123154688,False,Milky_Way
1997,2M08001648+4645005,932496945388597504,932496945388597504,False,Milky_Way
1998,2M08222676+4647392,930420934292149888,930420934292149888,False,Milky_Way
1999,2M09150013+4238159,816231360348098048,816231360348098048,False,Milky_Way
2000,2M08045116+4240002,922725933445773824,922725933445773824,False,Milky_Way
2001,2M03214985-0036251,3262798526337890304,3262798526337890304,False,Milky_Way
2002,2M02043178+1318158,76796940125834880,76796940125834880,False,Milky_Way
2003,2M02082713+1435526,77469566364113792,77469566364113792,False,Milky_Way
2004,2M07421707+3028422,879930673149607936,879930673149607936,False,Milky_Way
2005,2M03235953+2126247,61282624901794176,61282624901794176,False,Milky_Way
2006,2M12195903+5536597,1574314803446439808,1574314803446439808,False,Milky_Way
2007,2M12364724+4502213,1541167276649998464,1541167276649998464,False,Milky_Way
2008,2M02100306+1503149,77601095442642304,77601095442642304,False,Milky_Way
2009,2M07591707+3337350,881505002002011904,881505002002011904,False,Milky_Way
2010,2M02053461+1458240,78289217922968576,78289217922968576,False,Milky_Way
2011,2M02105908+1443046,77369201568301696,77369201568301696,False,Milky_Way
2012,2M07593850+4450506,923235522725000448,923235522725000448,False,Milky_Way
2013,2M03462162-0730082,3243084248492618112,3243084248492618112,False,Milky_Way
2014,2M10590038+4104365,778056759011969024,778056759011969024,False,Milky_Way
2015,2M08594391+4309599,1008942896491080320,1008942896491080320,False,Milky_Way
2016,2M03044595+0111254,189871914442624,189871914442624,False,Milky_Way
2017,2M07493630+3423019,882531636624996736,882531636624996736,False,Milky_Way
2018,2M10322718+4232354,828717448761457024,828717448761457024,False,Milky_Way
2019,2M08045015+2423092,680962739750276864,680962739750276864,False,Milky_Way
2020,2M13492837+5336215,1560967282041765504,1560967282041765504,False,Milky_Way
2021,2M14463198+4700218,1590217418076435712,1590217418076435712,False,Milky_Way
2022,2M10043343+4548111,810037532174588800,810037532174588800,False,Milky_Way
2023,2M08351099+2351109,666387235655482240,666387235655482240,False,Milky_Way
2024,2M09100344+4227023,816917489963243520,816917489963243520,False,Milky_Way
2025,2M09230710+4413401,817908454881857536,817908454881857536,False,Milky_Way
2026,2M10532191+1638441,3981722244337830144,3981722244337830144,False,Milky_Way
2027,2M08083125+3927107,909107756085024256,909107756085024256,False,Milky_Way
2028,2M08440190+2941167,706057409027219712,706057409027219712,False,Milky_Way
2029,2M09150173+2930206,698723391591757824,698723391591757824,False,Milky_Way
2030,2M10343096+2823340,729198383579162112,729198383579162112,False,Milky_Way
2031,2M03560175-0506399,3245391264406648448,3245391264406648448,False,Milky_Way
2032,2M09501442+4531309,821380231565852544,821380231565852544,False,Milky_Way
2033,2M08540792+2809457,692962431699313536,692962431699313536,False,Milky_Way
2034,2M09134363+3412579,714043157683465856,714043157683465856,False,Milky_Way
2035,2M08022136+4721210,932892361553603840,932892361553603840,False,Milky_Way
2036,2M11414579+2752279,4018273893495755904,4018273893495755904,False,Milky_Way
2037,2M11340364+2733504,4018602437018993536,4018602437018993536,False,Milky_Way
2038,2M04033079-0607060,3197348168254100736,3197348168254100736,False,Milky_Way
2039,2M08033343+2646009,682265214352831104,682265214352831104,False,Milky_Way
2040,2M07535040+3341199,882209273559527552,882209273559527552,False,Milky_Way
2041,2M03380390+0042553,3263941743553452160,3263941743553452160,False,Milky_Way
2042,2M11193441+4957223,837876105735633280,837876105735014144,False,Milky_Way
2043,2M09252958+4322550,817626606243771904,817626601947842688,False,Milky_Way
2044,2M09345403+3722301,799068808473272576,799068808473272576,False,Milky_Way
2045,2M09422004+3821054,800682131331235200,800682131331235200,False,Milky_Way
2046,2M08175518+2427097,679229084791642368,679229084791642368,False,Milky_Way
2047,2M10302548+2856119,729455841098944512,729455841098944512,False,Milky_Way
2048,2M10490070+1458315,3885384031944491136,3885384031944491136,False,Milky_Way
2049,2M10542577+1549581,3981422318181686784,3981422318181686784,False,Milky_Way
2050,2M07400298+3953195,923367459825292416,923367459825292416,False,Milky_Way
2051,2M07580146+2113519,673882675142543744,673882675142543744,False,Milky_Way
2052,2M04485553+4937311,259178603185549440,259178603185549440,False,Milky_Way
2053,2M08174970+2441210,679305118595698944,679305118595698944,False,Milky_Way
2054,2M03420588+0043325,3269896835968626432,3269896835968626432,False,Milky_Way
2055,2M08192463+2536067,679468606527463936,679468606527463936,False,Milky_Way
2056,2M09472494+3251520,793561457808309888,793561457808309888,False,Milky_Way
2057,2M08355979+2214214,665616134407806720,665616134407806720,False,Milky_Way
2058,2M10544679+1515509,3981328722254428416,3981328722254428416,False,Milky_Way
2059,2M10390707+4308139,780792790619011712,780792790619011712,False,Milky_Way
2060,2M10124666+4624575,810408381126766592,810408381126766592,False,Milky_Way
2061,2M09243485+2751275,695287692633476864,695287692633476864,False,Milky_Way
2062,2M03442895-1017539,5116028158093670144,5116028158093670144,False,Milky_Way
2063,2M09062469+3605036,715384183912172672,715384183912172672,False,Milky_Way
2064,2M03153772-0058496,3265319294183541248,3265319294183541248,False,Milky_Way
2065,2M02060862+1321564,76812195849703424,76812195849703424,False,Milky_Way
2066,2M11382433+4607087,785983314431136256,785983314431136256,False,Milky_Way
2067,2M08021261+3818048,919449766752192128,919449766752192128,False,Milky_Way
2068,2M07452001+3806184,919962139170885760,919962139170885760,False,Milky_Way
2069,2M10325785+2907309,729296235818647808,729296235818647808,False,Milky_Way
2070,2M08021245+4015592,921329519319225728,921329519319225728,False,Milky_Way
2071,2M03293388-0019459,3264053859379193984,3264053859379193984,False,Milky_Way
2072,2M09291978+2831038,696165687027890816,696165687027890816,False,Milky_Way
2073,2M10572720+1552142,3981750861704867584,3981750861704867584,False,Milky_Way
2074,2M10445849+1907204,3986541438162148352,3986541438162148352,False,Milky_Way
2075,2M09403555+3756171,800570775716528128,800570775716528128,False,Milky_Way
2076,2M07421497+3807314,896142903382767872,896142903382767872,False,Milky_Way
2077,2M08420043+5328018,1029493219786639232,1029493219786639232,False,Milky_Way
2078,2M10334995+3022196,735612380364753280,735612380364753280,False,Milky_Way
2079,2M10471472+1539208,3981555938908707072,3981555938908707072,False,Milky_Way
2080,2M06431333+2004189,3377790297096332032,3377790297096332032,False,Milky_Way
2081,2M00285505-0124565,2541137230543854720,2541137230543854720,False,Milky_Way
2082,2M11054832+4241217,778666472569583744,778666472569583744,False,Milky_Way
2083,2M09381836+3706176,799015207281886848,799015207281513600,False,Milky_Way
2084,2M08363214+5359074,1030327023261715584,1030327023261715584,False,Milky_Way
2085,2M03074492-0104082,3265479032607222272,3265479032607222272,False,Milky_Way
2086,2M03253766+0008086,3264373542385001088,3264373542385001088,False,Milky_Way
2087,2M09323235+2732094,694326959987547520,694326959987547520,False,Milky_Way
2088,2M10330619+2822188,729188041297925760,729188041297925760,False,Milky_Way
2089,2M10530974+1605070,3981620157260306176,3981620157260306176,False,Milky_Way
2090,2M09211978+2654523,694104480682598784,694104480682598784,False,Milky_Way
2091,2M07494280+3334172,882424502960989312,882424502960989312,False,Milky_Way
2092,2M08475270-1515166,5733577758710772224,5733577758710772224,False,Milky_Way
2093,2M08071473+2442276,680948617897744512,680948617897744512,False,Milky_Way
2094,2M10364175+2903520,735252225882144512,735252225882144512,False,Milky_Way
2095,2M10544305+1454094,3969210214330748800,3969210214330748800,False,Milky_Way
2096,2M08482966+2955535,705375570082762624,705375570082762624,False,Milky_Way
2097,2M09225805+2755486,695300989852166016,695300989852166016,False,Milky_Way
2098,2M09273199+2803428,694626302029495552,694626302029495552,False,Milky_Way
2099,2M10383527+2851447,734480987194684672,734480987194684672,False,Milky_Way
2100,2M09092459+2841031,698396424321454336,698396424321454336,False,Milky_Way
2101,2M12261279+1359429,3932870667838062976,3932870667838062976,False,Milky_Way
2102,2M11140663+0621344,3817248602041446016,3817248602041446016,False,Milky_Way
2103,2M11173897+0600333,3817023854992755200,3817023854992755200,False,Milky_Way
2104,2M11444963+3521296,4032012252629440256,4032012252629440256,False,Milky_Way
2105,2M07515053+2333212,675417696453720832,675417696453720832,False,Milky_Way
2106,2M10440194+2107063,3987647684298986880,3987647684298986880,False,Milky_Way
2107,2M08160746+2305278,677444336901075072,677444336901075072,False,Milky_Way
2108,2M09300270+2735520,694386196176475392,694386196176475392,False,Milky_Way
2109,2M09211570+0032270,3843900282862386816,3843900282862386816,False,Milky_Way
2110,2M08115056+4304168,928038945429780608,928038945429780608,False,Milky_Way
2111,2M11272954+2130389,3978856053747266560,3978856053747266560,False,Milky_Way
2112,2M07165887+1403128,3166555868378315264,3166555868378315264,False,Milky_Way
2113,2M07342559+1751465,3169395391517309440,3169395391517309440,False,Milky_Way
2114,2M10231170+1608483,3890057089506090112,3890057089506090112,False,Milky_Way
2115,2M10413374+4033099,779558215154825728,779558215154825728,False,Milky_Way
2116,2M11553082+3442592,4031324340603247616,4031324340603247616,False,Milky_Way
2117,2M11174062+0709264,3817727061398156928,3817727061398156928,False,Milky_Way
2118,2M07565806+2007121,670417564246749696,670417564246749696,False,Milky_Way
2119,2M09051524+4142332,816603613753436800,816603613753436800,False,Milky_Way
2120,2M03063076+0017480,3266670147297492608,3266670147297492608,False,Milky_Way
2121,2M10220180+4126163,804751187650899968,804751187650243968,False,Milky_Way
2122,2M07555048+2032104,673445894148684416,673445894148684416,False,Milky_Way
2123,2M11282366+2153303,3980416913582354688,3980416913582354688,False,Milky_Way
2124,2M10385117+2926000,735355717414260864,735355717414260864,False,Milky_Way
2125,2M08271406+2858310,707499624685094016,707499624685094016,False,Milky_Way
2126,2M08183689+2412028,679208743826634368,679208743826634368,False,Milky_Way
2127,2M11315292+2703292,4018470465558840832,4018470465558840832,False,Milky_Way
2128,2M09535089+3329284,794978139884594560,794978139884594560,False,Milky_Way
2129,2M11384903+2723483,4018153978008670592,4018153978008670592,False,Milky_Way
2130,2M10313588+3010198,735594380157121536,735594380157121536,False,Milky_Way
2131,2M10373267+2904404,734499541453391488,734499541453391488,False,Milky_Way
2132,2M09265635+2701063,694434712128299392,694434712128299392,False,Milky_Way
2133,2M10313346+2900182,729290089720824960,729290089720824960,False,Milky_Way
2134,2M11172266+0823320,3818712979730915328,3818712979730915328,False,Milky_Way
2135,2M06480355+0312555,3127335116087774976,3127335116087774976,False,Milky_Way
2136,2M10494291+1500530,3885197802162705152,3885197802162705152,False,Milky_Way
2137,2M10394726+3441249,750343259196648832,750343259196648832,False,Milky_Way
2138,2M11545268+3430008,4031294821292458240,4031294821292458240,False,Milky_Way
2139,2M11465493+3359277,4031043003065673216,4031043003065673216,False,Milky_Way
2140,2M08134926+5721390,1035067602004613632,1035067602004613632,False,Milky_Way
2141,2M08030451+2250570,680166727692047232,680166727692047232,False,Milky_Way
2142,2M10411615+1948539,3987401015737207552,3987401015737207552,False,Milky_Way
2143,2M11463004+3332393,4030815094920985600,4030815094920985600,False,Milky_Way
2144,2M10353090+3000511,735541088202925952,735541088202925952,False,Milky_Way
2145,2M07594512+4012423,921352299825726208,921352299825726208,False,Milky_Way
2146,2M06484389+2853591,3386400057256865920,3386400057256865920,False,Milky_Way
2147,2M03555545-0606484,3244981554589472256,3244981554589472256,False,Milky_Way
2148,2M06564698+0530441,3129547196045757184,3129547196045757184,False,Milky_Way
2149,2M11505362+3544144,4031652063787685504,4031652063787685504,False,Milky_Way
2150,2M10462321+3901056,776187387381632384,776187387381632384,False,Milky_Way
2151,2M10374221-1042328,3760874643725352064,3760874643725352064,False,Milky_Way
2152,2M10473417-1048447,3758062543953394304,3758062543953394304,False,Milky_Way
2153,2M11172405+0046595,3810192383091072384,3810192383091072384,False,Milky_Way
2154,2M10502881+1531402,3981480832816079744,3981480832816079744,False,Milky_Way
2155,2M08091300+5433107,1032691385578627584,1032691385578627584,False,Milky_Way
2156,2M09332475+2726028,695811060166848256,695811060166848256,False,Milky_Way
2157,2M09161852+3601567,714826667094341888,714826667094341888,False,Milky_Way
2158,2M11504059+3352329,4030885360586159104,4030885360586159104,False,Milky_Way
2159,2M11283331+2254222,3992600052173660160,3992600052173660160,False,Milky_Way
2160,2M10442462-1245170,3751212174195686272,3751212174195686272,False,Milky_Way
2161,2M11540519+3517286,4031410411747814912,4031410411747814912,False,Milky_Way
2162,2M08202204+2857189,708211661543597568,708211661543597568,False,Milky_Way
2163,2M07471972+2327320,867508700017540352,867508700017540352,False,Milky_Way
2164,2M12221374+2536527,4008329910334461312,4008329910334461312,False,Milky_Way
2165,2M08354783+2220489,665665028315409536,665665028315409536,False,Milky_Way
2166,2M08141187+2259086,677357028805780480,677357028805780480,False,Milky_Way
2167,2M12005742+1719224,3926588951751041024,3926588951750769152,False,Milky_Way
2168,2M10425744+2030155,3987586352166060928,3987586352166060928,False,Milky_Way
2169,2M10403443-1054143,3760831590973180672,3760831590973180672,False,Milky_Way
2170,2M10444005-1249172,3751199254934100864,3751199254934100864,False,Milky_Way
2171,2M11290111+2152266,3980370699734249984,3980370699734249984,False,Milky_Way
2172,2M10325696+1632075,3889709472033441024,3889709472033441024,False,Milky_Way
2173,2M11564595+3347540,4028208255930846720,4028208255930846720,False,Milky_Way
2174,2M08184431+2643510,682959796463621504,682959796463621504,False,Milky_Way
2175,2M10475403+2043454,3988309624658276224,3988309624658276224,False,Milky_Way
2176,2M08153275-1253272,5726765635638893184,5726765635638893184,False,Milky_Way
2177,2M10224507+0605167,3861480614796918784,3861480614796918784,False,Milky_Way
2178,2M08042633+2653537,682270707614587264,682270707614587264,False,Milky_Way
2179,2M07565942+1815002,668412673513528064,668412673513528064,False,Milky_Way
2180,2M11171158+0618229,3817071305791426560,3817071305791426560,False,Milky_Way
2181,2M06061519+1855498,3374382738763877760,3374382738763877760,False,Milky_Way
2182,2M11305919+4624056,785488259321056000,785488259321056000,False,Milky_Way
2183,2M10461914+2019164,3986794600714400896,3986794600714400896,False,Milky_Way
2184,2M09251383+2801231,695385171211395072,695385171211395072,False,Milky_Way
2185,2M12210197+4056584,1533413829886321536,1533413829886321536,False,Milky_Way
2186,2M10422746+1934501,3986628471379383040,3986628471379383040,False,Milky_Way
2187,2M10473654+1958516,3986723819653349248,3986723819653349248,False,Milky_Way
2188,2M03444040-1114312,5115637865825362944,5115637865825362944,False,Milky_Way
2189,2M08370031+2257422,666096243032195712,666096243032195712,False,Milky_Way
2190,2M02575144+0034518,90095529740416,90095529740416,False,Milky_Way
2191,2M10464677+1944124,3986679358151908864,3986679358151908864,False,Milky_Way
2192,2M09253051+2634331,694210755352403840,694210755352403840,False,Milky_Way
2193,2M11314826+4649593,785556944438024192,785556944438024192,False,Milky_Way
2194,2M10465473+2003224,3986705574632252032,3986705574632252032,False,Milky_Way
2195,2M08493031+0452356,581905022784039296,581905022784039296,False,Milky_Way
2196,2M09200077+0156154,3845092393985053184,3845092393985053184,False,Milky_Way
2197,2M10383806+3353541,750145626276846336,750145626276846336,False,Milky_Way
2198,2M07514011+1727551,668301103146110720,668301103146110720,False,Milky_Way
2199,2M10580961-0057114,3804424070213773312,3804424070213773312,False,Milky_Way
2200,2M07480181+1914034,671811813710865792,671811813710865792,False,Milky_Way
2201,2M07584511+1939303,670341732304406144,670341732304406144,False,Milky_Way
2202,2M09142689+0053085,3843413783326930432,3843413783326930432,False,Milky_Way
2203,2M08051207+3902437,908988154132030080,908988154132030080,False,Milky_Way
2204,2M10461884+3951274,776294177448434816,776294177448434816,False,Milky_Way
2205,2M07565241+1852585,670007373393333120,670007373393333120,False,Milky_Way
2206,2M10055722+0251219,3836579695789394048,3836579695789394048,False,Milky_Way
2207,2M11540749+3344567,4027878024485061760,4027878024485061760,False,Milky_Way
2208,2M13481355-0040484,3662032469693724800,3662032469693724800,False,Milky_Way
2209,2M10421286+3840431,776117911990704896,776117911990704896,False,Milky_Way
2210,2M11483957+3308093,4030742149196452224,4030742149196452224,False,Milky_Way
2211,2M11560603+3357307,4028259486300735616,4028259486300735616,False,Milky_Way
2212,2M03553890-0700174,3244861265442382080,3244861265442382080,False,Milky_Way
2213,2M08034766+2628457,682187801862424064,682187801862424064,False,Milky_Way
2214,2M11144375+0612372,3817230975495660288,3817230975495660288,False,Milky_Way
2215,2M10435002-1126292,3760552491113694336,3760552491113694336,False,Milky_Way
2216,2M08200577+2619137,682883032511704832,682883032511704832,False,Milky_Way
2217,2M02593571-1731458,5152623684636909824,5152623684636909824,False,Milky_Way
2218,2M11120168+0813441,3818802452489758976,3818802452489758976,False,Milky_Way
2219,2M09414139+0234500,3847452663197228288,3847452663197228288,False,Milky_Way
2220,2M09344298+0353574,3851012229012923264,3851012229012923264,False,Milky_Way
2221,2M10375379+3958384,779429464919544320,779429464919544320,False,Milky_Way
2222,2M08264271+2748050,707094763888030592,707094763888030592,False,Milky_Way
2223,2M12045639+1657549,3925782082014309376,3925782082014309376,False,Milky_Way
2224,2M11122607+0722210,3818177105251318272,3818177105251318272,False,Milky_Way
2225,2M10361018+3840371,755149641133442048,755149641133442048,False,Milky_Way
2226,2M08022642+2150010,674028905891405696,674028905891405696,False,Milky_Way
2227,2M09241321+2701498,694469862140495488,694469862140495488,False,Milky_Way
2228,2M10414792+2949167,734643749275310848,734643749275310848,False,Milky_Way
2229,2M11203069+0629271,3817397757666031744,3817397757666031744,False,Milky_Way
2230,2M10545991+0036261,3807841317993509376,3807841317993509376,False,Milky_Way
2231,2M11135863+0030474,3810120021482233600,3810120021482233600,False,Milky_Way
2232,2M09292484+3451233,798306125360206080,798306125360206080,False,Milky_Way
2233,2M11532602+3504437,4031383709936006400,4031383709936006400,False,Milky_Way
2234,2M08175295+2643021,683141456400480384,683141456400480384,False,Milky_Way
2235,2M08105866+2807222,683908537559885568,683908537559885568,False,Milky_Way
2236,2M10591537+4700149,831491894551294720,831491894551294720,False,Milky_Way
2237,2M10375239+3949538,779425414765908608,779425414765908608,False,Milky_Way
2238,2M11435110+3427175,4031856572950402944,4031856572950402944,False,Milky_Way
2239,2M10404116-1043470,3760838604655201536,3760838604655201536,False,Milky_Way
2240,2M10195294+0613192,3861706976753346816,3861706976753346816,False,Milky_Way
2241,2M10195085+0517367,3861315413174835968,3861315413174835968,False,Milky_Way
2242,2M08373850+2528308,702670878854093696,702670878854093696,False,Milky_Way
2243,2M08555237+2841246,693369869477004416,693369869477004416,False,Milky_Way
2244,2M10074244+0153099,3835343844720503040,3835343844720503040,False,Milky_Way
2245,2M10403707+2040190,3987700907533662976,3987700907533662976,False,Milky_Way
2246,2M12185942+2622390,4008616539271870592,4008616539271870592,False,Milky_Way
2247,2M11314708+2151540,3980193304699731456,3980193304699731456,False,Milky_Way
2248,2M08124083+2818182,684279897612179584,684279897612179584,False,Milky_Way
2249,2M10095022+0159202,3835677688233253632,3835677688233253632,False,Milky_Way
2250,2M08042828+4033217,921418888998466688,921418888998466688,False,Milky_Way
2251,2M11563583+3436288,4028315320875516288,4028315320875516288,False,Milky_Way
2252,2M08032098+1812197,669113474736864256,669113474736864256,False,Milky_Way
2253,2M12021292-1736305,3567318991889678336,3567318991889678336,False,Milky_Way
2254,2M08342672+2618453,702970152175468416,702970152175468416,False,Milky_Way
2255,2M08195190-1332364,5723499772569638784,5723499772569638784,False,Milky_Way
2256,2M11184415+0724444,3817760214250438016,3817760214250438016,False,Milky_Way
2257,2M10380756-1036180,3760899215233611264,3760899215233611264,False,Milky_Way
2258,2M08171751+2901450,684255227319472000,684255227319472000,False,Milky_Way
2259,2M13480254+0101087,3664034783447046912,3664034783447046912,False,Milky_Way
2260,2M12020424+1633212,3925749577701763072,3925749577701763072,False,Milky_Way
2261,2M07591893+2344484,681206212856690176,681206212856690176,False,Milky_Way
2262,2M08344058+2723525,703935489025087232,703935489025087232,False,Milky_Way
2263,2M02574555-1602147,5154102081099625344,5154102081099625344,False,Milky_Way
2264,2M06443747-0226526,3106544832976798848,3106544832976798848,False,Milky_Way
2265,2M09434654+0304040,3847860650731165696,3847860650731165696,False,Milky_Way
2266,2M11111836+4454423,782122997825451264,782122997825451264,False,Milky_Way
2267,2M10435567-1253242,3751209356697134080,3751209356697134080,False,Milky_Way
2268,2M08364038+1654224,658837713941756288,658837713941756288,False,Milky_Way
2269,2M13180638+1252400,3742615367656338560,3742615367656338560,False,Milky_Way
2270,2M13220659+1433258,3743396398869037824,3743396398869037824,False,Milky_Way
2271,2M13573835+0153032,3664328009454286336,3664328009454286336,False,Milky_Way
2272,2M14214706+0609179,3670255167402153856,3670255167402153856,False,Milky_Way
2273,2M07462853+1914111,671729762654865408,671729762654865408,False,Milky_Way
2274,2M10382160+2507441,724231511599441920,724231511599441920,False,Milky_Way
2275,2M10303343+3538516,751349621573486720,751349621573486720,False,Milky_Way
2276,2M10454428+1919102,3986568818578166272,3986568818578166272,False,Milky_Way
2277,2M10393801+1851283,3986199077728974336,3986199077728974336,False,Milky_Way
2278,2M10442998+2115350,3987651188992293120,3987651188992293120,False,Milky_Way
2279,2M09085653+2657298,692020386456031488,692020386456031488,False,Milky_Way
2280,2M13590274+0118564,3661247315312385152,3661247315312385152,False,Milky_Way
2281,2M10322843+3458392,749756467879688320,749756467879688320,False,Milky_Way
2282,2M10571301+1515141,3969319203420817792,3969319203420817792,False,Milky_Way
2283,2M13424187-0002526,3662349575719055360,3662349575719055360,False,Milky_Way
2284,2M13481591-0026591,3662056143553467136,3662056143553467136,True,Milky_Way
2285,2M13541901+0156507,3664165213014095744,3664165213014095744,False,Milky_Way
2286,2M14152954+0358296,3668058137011315200,3668058137011315200,False,Milky_Way
2287,2M10240157+1709467,3890412850237609216,3890412850237609216,False,Milky_Way
2288,2M13460261-0008023,3662309306105767424,3662309306105767424,False,Milky_Way
2289,2M13482862-0014524,3662201107289540352,3662201107289540352,False,Milky_Way
2290,2M11501779+3444310,4031182434883924608,4031182434883924608,False,Milky_Way
2291,2M11565368+3426061,4028300030791966976,4028300030791966976,False,Milky_Way
2292,2M10343852+2354474,724037344718137472,724037344718137472,False,Milky_Way
2293,2M10410162-1207195,3751497463103260928,3751497463103260928,False,Milky_Way
2294,2M10474872-1126113,3757606311052233088,3757606311052233088,False,Milky_Way
2295,2M10451469-1200451,3757465470484424320,3757465470484424320,False,Milky_Way
2296,2M08344094+2512194,678635623390520576,678635623390520576,False,Milky_Way
2297,2M02450926-1134141,5171155605229929216,5171155605229929216,False,Milky_Way
2298,2M11195797+0737551,3817818080345258752,3817818080345258752,False,Milky_Way
2299,2M12000749+1529352,3925020051736966272,3925020051736966272,False,Milky_Way
2300,2M14135121+0557111,3673015731861785856,3673015731861785856,False,Milky_Way
2301,2M14220439+0511086,3669767052958773504,3669767052958773504,False,Milky_Way
2302,2M10395681+2428471,724133345826958080,724133345826958080,False,Milky_Way
2303,2M11313218+0343089,3812864952260855424,3812864952260855424,False,Milky_Way
2304,2M07561921+1829280,668479189669713280,668479189669713280,False,Milky_Way
2305,2M10383426-1205397,3754487825493414528,3754487825493414528,False,Milky_Way
2306,2M11115128-0020594,3804013471340734976,3804013471340734976,False,Milky_Way
2307,2M11260013+0331505,3812624880769072640,3812624880769072640,False,Milky_Way
2308,2M07540588+2412259,675468033470281984,675468033470281984,False,Milky_Way
2309,2M08142822+2255255,677352905637350144,677352905637350144,False,Milky_Way
2310,2M10435446+1834381,3985959452913907712,3985959452913907712,False,Milky_Way
2311,2M06372003+2223009,3379228252148495360,3379228252148495360,False,Milky_Way
2312,2M02412666-1201268,5171032670381784832,5171032670381784832,False,Milky_Way
2313,2M07525589+1752468,668341170898755968,668341170898755968,False,Milky_Way
2314,2M10360156+3445298,751004276138442752,751004276138442752,False,Milky_Way
2315,2M08411497+1612492,658165259501257984,658165259501257856,False,Milky_Way
2316,2M18035497-3033422,4049963326143150976,4049963326143150976,False,Milky_Way
2317,2M14154600+0425158,3668157191841385600,3668157191841385600,False,Milky_Way
2318,2M14135694+0423029,3668142180931394304,3668142180931394304,False,Milky_Way
2319,2M12280489-0148256,3693971976811545856,3693971976811545856,False,Milky_Way
2320,2M12504826-0315212,3682270458671932672,3682270458671932672,False,Milky_Way
2321,2M13460132-0038430,3662070231046120192,3662070231046120192,False,Milky_Way
2322,2M14062694+0212590,3667368846299897984,3667368846299897984,False,Milky_Way
2323,2M14161913+0624000,3673144924478061568,3673144924478061568,False,Milky_Way
2324,2M12032204+1641115,3925747241239583232,3925747241239583232,False,Milky_Way
2325,2M11162912+0034147,3810088960278813696,3810088960278813696,False,Milky_Way
2326,2M02573759-1811554,5152457551006143360,5152457551006143360,False,Milky_Way
2327,2M14031148+0211292,3661416567088071680,3661416567088071680,False,Milky_Way
2328,2M14160678+0451029,3669687475804661376,3669687475804661376,False,Milky_Way
2329,2M10370251+2556483,724883075317996800,724883075317996800,False,Milky_Way
2330,2M10431829+2532393,724676642009856000,724676642009856000,False,Milky_Way
2331,2M09373585+0220266,3847536539614072064,3847536539614072064,False,Milky_Way
2332,2M03190629-0819306,5168248427766897536,5168248427766897536,False,Milky_Way
2333,2M09594370+0507242,3849291566330352768,3849291566330352768,False,Milky_Way
2334,2M10043098+0513166,3849166565602060416,3849166565602060416,False,Milky_Way
2335,2M08151757-1424378,5726327613396663936,5726327613396663936,False,Milky_Way
2336,2M10413319-1012192,3760986347234449280,3760986347234449280,False,Milky_Way
2337,2M08575107+0311102,578440358565475328,578440358565475328,False,Milky_Way
2338,2M09065547+0442401,580057495356205184,580057495356205184,False,Milky_Way
2339,2M10354296+2506139,724405818552141056,724405818552141056,False,Milky_Way
2340,2M06383594+2348453,3382839632449159040,3382839632449159040,False,Milky_Way
2341,2M07525072+1647450,667089617428293248,667089617428293248,False,Milky_Way
2342,2M13403153-0037406,3661929940234372480,3661929940234372480,False,Milky_Way
2343,2M07483239+1929443,671825518949400192,671825518949400192,False,Milky_Way
2344,2M13473474+0058182,3662534255017197952,3662534255017197952,False,Milky_Way
2345,2M11561757-1127585,3575200016360342784,3575200016360342784,False,Milky_Way
2346,2M11442039+2646354,4017840651554619008,4017840651554619008,False,Milky_Way
2347,2M09001018+0242176,578164376851522560,578164376851522560,False,Milky_Way
2348,2M09042094+0405286,579916040608672768,579916040608672768,False,Milky_Way
2349,2M12070769+0032549,3699046978887755008,3699046978887755008,False,Milky_Way
2350,2M12004713-1737467,3567327684903447424,3567327684903447424,False,Milky_Way
2351,2M12300914-0142077,3693988778723678720,3693988778723678720,False,Milky_Way
2352,2M12480150+1305598,3928998359684941440,3928998359684941440,False,Milky_Way
2353,2M14054262+0153456,3661337956302109312,3661337956302109312,False,Milky_Way
2354,2M14182185+0625427,3672961134237586176,3672961134237586176,False,Milky_Way
2355,2M14203650+0554590,3669870200893352960,3669870200893352960,False,Milky_Way
2356,2M11394345+2708552,4018134633475993600,4018134633475993600,False,Milky_Way
2357,2M11115726+4551087,788225596597420160,788225596597420160,False,Milky_Way
2358,2M09023181+0305558,578294948152572032,578294948152572032,False,Milky_Way
2359,2M13422183-0027007,3661915577863763840,3661915577863763840,False,Milky_Way
2360,2M13533354+0241411,3665379795405533568,3665379795405533568,False,Milky_Way
2361,2M14053580+0203356,3667359706609432448,3667359706609432448,False,Milky_Way
2362,2M14151977+0511413,3672714396956369024,3672714396956369024,False,Milky_Way
2363,2M14181963+0522463,3669823231130939392,3669823231130939392,False,Milky_Way
2364,2M14203017+0553147,3669869685497276544,3669869685497276544,False,Milky_Way
2365,2M08361721+1557144,657876156662967808,657876156662967808,False,Milky_Way
2366,2M12004727+1734134,3926632279380859136,3926632279380859136,False,Milky_Way
2367,2M08380293+1538052,657755553980781184,657755553980781184,False,Milky_Way
2368,2M10401840+2406153,723349153518403328,723349153518403328,False,Milky_Way
2369,2M14205489+0431290,3669428575176257664,3669428575176257664,False,Milky_Way
2370,2M13484066-0035419,3662038718870565760,3662038718870565760,False,Milky_Way
2371,2M13492170+0135128,3664096149939863424,3664096149939863424,False,Milky_Way
2372,2M14034674+0104425,3661002296018051584,3661002296018051584,False,Milky_Way
2373,2M06364026+2335253,3382457994536109568,3382457994536109568,False,Milky_Way
2374,2M09003831+0324171,578272579962748928,578272579962748928,False,Milky_Way
2375,2M09025469+0323022,578318514637539328,578318514637539328,False,Milky_Way
2376,2M13413240-0116003,3661565757072202880,3661565757072202880,False,Milky_Way
2377,2M13185471+1207370,3742492359793027456,3742492359793027456,False,Milky_Way
2378,2M14195716+0545004,3669860648886082176,3669860648886082176,False,Milky_Way
2379,2M13191492+1334246,3742927732037537664,3742927732037537664,False,Milky_Way
2380,2M14011872+0053237,3661158731611380864,3661158731611380864,False,Milky_Way
2381,2M14231146+0440143,3669481145575867136,3669481145575867136,False,Milky_Way
2382,2M10020156+0407582,3848922882042469888,3848922882042469888,False,Milky_Way
2383,2M08141517+2750377,684063843576734848,684063843576734848,False,Milky_Way
2384,2M12001543-1707308,3567408499008005632,3567408499008005632,False,Milky_Way
2385,2M12212232-0217530,3694280699060739328,3694280699060739328,False,Milky_Way
2386,2M12455227-0412068,3681748774764548224,3681748774764548224,False,Milky_Way
2387,2M12483762-0302081,3682345397261214080,3682345397261214080,False,Milky_Way
2388,2M12434155+1200426,3928455269659197824,3928455269659197824,False,Milky_Way
2389,2M12473152+1135447,3927989489047754880,3927989489047754880,False,Milky_Way
2390,2M11092557+4529448,782209481286915584,782209481286915584,False,Milky_Way
2391,2M11414892-1529326,3548483292554192640,3548483292554192640,False,Milky_Way
2392,2M13470906-0038149,3662046900783799168,3662046900783799168,False,Milky_Way
2393,2M13444721-0123068,3661584384345724416,3661584384345724416,False,Milky_Way
2394,2M13193316+1252556,3742606674642571136,3742606674642571136,False,Milky_Way
2395,2M13523505+0340372,3665791047113982208,3665791047113982208,False,Milky_Way
2396,2M07561922+5120084,935954776314350080,935954776314350080,False,Milky_Way
2397,2M13481626-0049214,3662025906983706240,3662025906983706240,False,Milky_Way
2398,2M13160854+1256424,3742787269427018496,3742787269427018496,False,Milky_Way
2399,2M13483153+0242520,3665074406050981504,3665074406050981504,False,Milky_Way
2400,2M13542136+0244360,3664653636694880384,3664653636694880384,False,Milky_Way
2401,2M14024869+0122249,3661210584752172032,3661210584752172032,False,Milky_Way
2402,2M14153279+0539130,3672804797428042112,3672804797428042112,False,Milky_Way
2403,2M11191573+0017340,3798106035882542976,3798106035882542976,False,Milky_Way
2404,2M12264479-0118391,3694823273689124608,3694823273689124608,False,Milky_Way
2405,2M10401705+2604542,724862081517859200,724862081517859200,False,Milky_Way
2406,2M04420838+3941037,202729573135059328,202729573135059328,False,Milky_Way
2407,2M13181754+1359175,3743023836225729536,3743023836225729536,False,Milky_Way
2408,2M13503110+0357144,3665770431271040640,3665770431271040640,False,Milky_Way
2409,2M14003546+0220158,3664463455543022208,3664463455543022208,False,Milky_Way
2410,2M14021082+1437376,1230815963495665792,1230815963495665792,False,Milky_Way
2411,2M13492300+0117108,3664069757365379328,3664069757365379328,False,Milky_Way
2412,2M13571169+0125008,3664260247754989440,3664260247754989440,False,Milky_Way
2413,2M14120428+0540152,3672987453797097600,3672987453797097600,False,Milky_Way
2414,2M14162871+0411241,3668091019281000704,3668091019281000704,False,Milky_Way
2415,2M12131831+0436113,3894232523568089600,3894232523568089600,False,Milky_Way
2416,2M13213102+1312316,3742666975983090304,3742666975983090304,False,Milky_Way
2417,2M10384921+1909000,3986966395111022976,3986966395111022976,False,Milky_Way
2418,2M11291306+2259586,3992596513120606208,3992596513120606208,False,Milky_Way
2419,2M13492456-0028593,3662134792994476800,3662134792994476800,False,Milky_Way
2420,2M13523341+0330592,3665506617199905024,3665506617199905024,False,Milky_Way
2421,2M14200614+0607308,3673254046711429888,3673254046711429888,False,Milky_Way
2422,2M14033076+0057441,3660996867179385088,3660996867179385088,False,Milky_Way
2423,2M14184762+0519469,3669820443697359744,3669820443697359744,False,Milky_Way
2424,2M06292448+1117069,3331015457545715456,3331015457545715456,True,Milky_Way
2425,2M10325996+2412064,724242369276801664,724242369276801664,False,Milky_Way
2426,2M10015887+0250450,3836393264144331392,3836393264144331392,False,Milky_Way
2427,2M08535559+0338561,581156354149637504,581156354149637504,False,Milky_Way
2428,2M13180607+1249003,3742614577382354688,3742614577382354688,False,Milky_Way
2429,2M14190544+0526182,3669827904055367296,3669827904055367296,False,Milky_Way
2430,2M12422815+1155553,3928436234364113664,3928436234364113664,False,Milky_Way
2431,2M10522368+1651020,3981743203778228096,3981743203778228096,False,Milky_Way
2432,2M12445405+1154491,3927700008251141376,3927700008251141376,False,Milky_Way
2433,2M10425907+1827111,3985953955355777792,3985953955355777792,False,Milky_Way
2434,2M10333208+3511151,751265921250628096,751265921250628096,False,Milky_Way
2435,2M13192607+1211227,3742500090734161280,3742500090734161280,False,Milky_Way
2436,2M13241777+1353445,3743160072588772736,3743160072588772736,False,Milky_Way
2437,2M14174608+0403253,3667898295508472704,3667898295508472704,False,Milky_Way
2438,2M14231916+0517263,3669588210520656384,3669588210520656384,False,Milky_Way
2439,2M10331173+3947382,756195929526830080,756195929526830080,False,Milky_Way
2440,2M11462131+3441296,4031125569516923136,4031125569516923136,False,Milky_Way
2441,2M11534625+3436061,4031305889423757568,4031305889423757568,False,Milky_Way
2442,2M13512187+0323037,3665686284271742720,3665686284271742720,False,Milky_Way
2443,2M14140132+0451112,3671189408688394624,3671189408688394624,False,Milky_Way
2444,2M12083379+0539564,3895346569366047360,3895346569366047360,False,Milky_Way
2445,2M12015793-1731220,3567324833045202560,3567324833045202560,False,Milky_Way
2446,2M10061960+0400471,3836999850965492992,3836999850965492992,False,Milky_Way
2447,2M09022072+0504240,580246508276995584,580246508276995584,False,Milky_Way
2448,2M10351498+2500562,724397778373368448,724397778373368448,False,Milky_Way
2449,2M10410800+2521294,724623384415412224,724623384415412224,False,Milky_Way
2450,2M14191257+0448329,3669650947107194112,3669650947107194112,False,Milky_Way
2451,2M12595698+2548454,3958283061616747264,3958283061616747264,False,Milky_Way
2452,2M08590075+0444212,581716628338211328,581716628338211328,False,Milky_Way
2453,2M09044270+0232537,577369915276585600,577369915276585600,False,Milky_Way
2454,2M13482257-0016259,3662200690677126272,3662200690677126272,False,Milky_Way
2455,2M08461437+5435210,1030020057655737600,1030020057655737600,False,Milky_Way
2456,2M12125881+3931516,1535777986044632832,1535777986044632832,False,Milky_Way
2457,2M11480172-1451161,3571901515836327808,3571901515836327808,False,Milky_Way
2458,2M11535233-1033065,3587698714788775552,3587698714788775552,False,Milky_Way
2459,2M12091049-0157051,3601454636043588608,3601454636043588608,False,Milky_Way
2460,2M09043949+0345531,578355902328332800,578355902328332800,False,Milky_Way
2461,2M10383868+2549068,724828649492452736,724828649492452736,False,Milky_Way
2462,2M00502692+4128244,375057714181869568,375057714181869568,False,Milky_Way
2463,2M07570433+5113088,935951576562940800,935951576562940800,False,Milky_Way
2464,2M03110863-0648107,5181419069534520960,5181419069534520960,False,Milky_Way
2465,2M11115413+0630129,3817222145042977408,3817222145042977408,False,Milky_Way
2466,2M11131988+0718253,3818133532807624192,3818133532807624192,False,Milky_Way
2467,2M11160403-0018540,3792007147962609920,3792007147962609920,False,Milky_Way
2468,2M13443056+0008556,3662379537410965248,3662379537410965248,False,Milky_Way
2469,2M14140928+0538468,3672810638583571584,3672810638583571584,False,Milky_Way
2470,2M07484803+1824565,668627318798975360,668627318798975360,False,Milky_Way
2471,2M08162497+1920534,663513593298128640,663513593298128640,False,Milky_Way
2472,2M12462649-0130093,3683451883916132992,3683451883916132992,False,Milky_Way
2473,2M12433519-0307288,3682191877950254208,3682191877950254208,False,Milky_Way
2474,2M11415761+2620160,4017844774723285376,4017844774723285376,False,Milky_Way
2475,2M11481581-1051184,3587443559372108160,3587443559372108160,False,Milky_Way
2476,2M11541214-1112152,3575267773764287104,3575267773764287104,False,Milky_Way
2477,2M12241657-0311485,3693411290304266240,3693411290304266240,False,Milky_Way
2478,2M11405370-1434004,3572815794114860800,3572815794114860800,False,Milky_Way
2479,2M12135565+0632201,3895332000836138368,3895332000836138368,False,Milky_Way
2480,2M14175369+0547447,3672854515969353344,3672854515969353344,False,Milky_Way
2481,2M13512134+0222416,3664994554019046912,3664994554019046912,False,Milky_Way
2482,2M11415737-1455462,3572580704784750592,3572580704784750592,False,Milky_Way
2483,2M12414933-0207051,3683085093709033216,3683085093709033216,False,Milky_Way
2484,2M12475219-0148331,3682677759010457216,3682677759010457216,False,Milky_Way
2485,2M12144768+0622480,3895314168131990784,3895314168131990784,False,Milky_Way
2486,2M10331038+4715479,833806808903775104,833806808903775104,False,Milky_Way
2487,2M13474237-0010495,3662112218646462592,3662112218646462592,False,Milky_Way
2488,2M13462552+0323113,3665363027853161984,3665363027853161984,False,Milky_Way
2489,2M14050685+0242388,3670468953694146560,3670468953694146560,False,Milky_Way
2490,2M14180193+0435568,3669618202277096576,3669618202277096576,False,Milky_Way
2491,2M09053231+0322062,577579196147587584,577579196147587584,False,Milky_Way
2492,2M10412555+2534478,724636441115963264,724636441115963264,False,Milky_Way
2493,2M13241674+1409197,3743180276114908288,3743180276114908288,False,Milky_Way
2494,2M11202609+0024314,3798113556369513728,3798113556369513728,False,Milky_Way
2495,2M09562257+0440515,3848887255288966144,3848887255288966144,False,Milky_Way
2496,2M11513267-1016262,3587397654761544576,3587397654761544576,False,Milky_Way
2497,2M12412776-0336073,3682055469789139072,3682055469789139072,False,Milky_Way
2498,2M09055669+1626590,610908760839479040,610908760839479040,False,Milky_Way
2499,2M12134885+4107505,1536573379628087168,1536573379628087168,False,Milky_Way
2500,2M12020787-1803090,3567103040933599104,3567103040933599104,False,Milky_Way
2501,2M12431849+1201474,3928461420052341504,3928461420052341504,False,Milky_Way
2502,2M12193280+3915405,1532627610352899968,1532627610352899968,False,Milky_Way
2503,2M12480260-0307490,3681968883248228096,3681968883248228096,False,Milky_Way
2504,2M12123116+4052048,1536191814733252608,1536191814733252608,False,Milky_Way
2505,2M14032976+0055567,3660990716786215680,3660990716786215680,False,Milky_Way
2506,2M14210396+0451426,3669544569357208704,3669544569357208704,False,Milky_Way
2507,2M11465154+2748448,4019538984702627072,4019538984702627072,False,Milky_Way
2508,2M12142376+0555356,3895248712830388992,3895248712830388992,False,Milky_Way
2509,2M11452951+2531284,4005688672950223744,4005688672950223744,False,Milky_Way
2510,2M08351721+1545353,657866776454509312,657866776454509312,False,Milky_Way
2511,2M13473137+0145500,3664859004851129728,3664859004851129728,False,Milky_Way
2512,2M12023651-1659404,3567776869762770432,3567776869762770432,False,Milky_Way
2513,2M12481182+1319064,3929029283449479552,3929029283449479552,False,Milky_Way
2514,2M12310597-0245167,3693662945324833920,3693662945324833920,False,Milky_Way
2515,2M12434397-0413156,3681771486551527424,3681771486551527424,False,Milky_Way
2516,2M12454982+1305384,3929044642252456320,3929044642252456320,False,Milky_Way
2517,2M11422891-1601575,3547696591984805504,3547696591984805504,False,Milky_Way
2518,2M11583203-1703320,3568159809047847168,3568159809047847168,False,Milky_Way
2519,2M12311471-0210030,3693768257922964096,3693768257922964096,False,Milky_Way
2520,2M12470040-0223011,3682621477758994560,3682621477758994560,False,Milky_Way
2521,2M12212397-0136273,3694741463151975936,3694741463151975936,False,Milky_Way
2522,2M12062091-0147244,3601669487487532928,3601669487487532928,False,Milky_Way
2523,2M12255268-0238464,3693811860430660992,3693811860430660992,False,Milky_Way
2524,2M12431130-0322047,3682089211052269312,3682089211052269312,False,Milky_Way
2525,2M12472855+1321265,3929078520954524160,3929078520954524160,False,Milky_Way
2526,2M13403923+0010108,3663121329802526592,3663121329802526592,False,Milky_Way
2527,2M13215904+1400320,3743338743228040192,3743338743228040192,False,Milky_Way
2528,2M14185819+0452228,3669652428871565056,3669652428871565056,False,Milky_Way
2529,2M07575827+4920401,934090172097262080,934090172097262080,False,Milky_Way
2530,2M13462561-0103544,3661994227304854528,3661994227304854528,False,Milky_Way
2531,2M13180233+1241050,3742577464569029504,3742577464569029504,False,Milky_Way
2532,2M13571898+0154430,3664329040246440320,3664329040246440320,False,Milky_Way
2533,2M11430339-1338578,3573015252395902976,3573015252395902976,False,Milky_Way
2534,2M11472999-1041572,3587461220277608960,3587461220277608960,False,Milky_Way
2535,2M12011863-0009552,3698938127236964608,3698938127236964608,False,Milky_Way
2536,2M12434876-0355428,3681820586617642880,3681820586617642880,False,Milky_Way
2537,2M09013802+0359047,578609472902066816,578609472902066816,False,Milky_Way
2538,2M11541773-1734396,3568058963215864704,3568058963215864704,False,Milky_Way
2539,2M12451043+1217401,3928842022874586752,3928842022874586752,False,Milky_Way
2540,2M11481333+4719391,786532348691058944,786532348691058944,False,Milky_Way
2541,2M12143204+4014515,1535926415818876928,1535926415818876928,False,Milky_Way
2542,2M12495829-0157311,3682704147289599104,3682704147289599104,False,Milky_Way
2543,2M12451876+1239307,3928886621814967808,3928886621814967808,False,Milky_Way
2544,2M12481942+1306532,3928998084807035520,3928998084807035520,False,Milky_Way
2545,2M12134983+3923285,1535773794156548608,1535773794156548608,False,Milky_Way
2546,2M12205282-0305211,3693451976530907136,3693451976530907136,False,Milky_Way
2547,2M12481337-0358395,3681837732126921984,3681837732126921984,False,Milky_Way
2548,2M12500728+1322501,3930522111001940096,3930522111001940096,False,Milky_Way
2549,2M10365158+2400309,724009680833208960,724009680833208960,False,Milky_Way
2550,2M12210258-0142467,3694738576933948928,3694738576933948928,False,Milky_Way
2551,2M12425417-0242316,3682970194743995776,3682970194743995776,False,Milky_Way
2552,2M08563764+0428593,581689243626802944,581689243626802944,False,Milky_Way
2553,2M09133506+2248579,686945212580479744,686945212580479744,False,Milky_Way
2554,2M10242372+4738014,834360653526342400,834360653526342400,False,Milky_Way
2555,2M12501188-0336525,3681879994605146624,3681879994605146624,False,Milky_Way
2556,2M12491744+1107293,3927725297017800320,3927725297017800320,False,Milky_Way
2557,2M12145770+0408426,3894015335661849216,3894015335661849216,False,Milky_Way
2558,2M11580153-1754066,3567250341132601728,3567250341132601728,False,Milky_Way
2559,2M12260148-0130182,3694792246845343360,3694792246845343360,False,Milky_Way
2560,2M12295823-0305295,3693553921874790272,3693553921874790272,False,Milky_Way
2561,2M13525446+0146302,3664158134907898240,3664158134907898240,False,Milky_Way
2562,2M07473449+2914514,878819307413459456,878819307413459456,False,Milky_Way
2563,2M13444977-0024312,3662279928529406464,3662279928529406464,False,Milky_Way
2564,2M13420277+0014544,3663125934007513984,3663125934007513984,False,Milky_Way
2565,2M10414993+2355338,723304722081254528,723304722081254528,False,Milky_Way
2566,2M09013743+2802235,693053725523373568,693053725523373568,False,Milky_Way
2567,2M13544141+1401591,1230895952966477056,1230895952966477056,False,Milky_Way
2568,2M11490239+2725299,4019465351783309696,4019465351783309696,False,Milky_Way
2569,2M13552837+1533446,1243164338069005952,1243164338069005952,False,Milky_Way
2570,2M09381010+5614082,1025154684342481536,1025154684342481536,False,Milky_Way
2571,2M06550722+2437255,3381267811856101376,3381267811856101376,False,Milky_Way
2572,2M08343450+1533123,657838498389770368,657838498389770368,False,Milky_Way
2573,2M07413830+0950417,3149718217892003456,3149718217892003456,False,Milky_Way
2574,2M08093913+4834091,934532214426455424,934532214426455424,False,Milky_Way
2575,2M13435251+0057471,3663283679566396032,3663283679566396032,False,Milky_Way
2576,2M13182159+1252434,3742616707686135680,3742616707686135680,False,Milky_Way
2577,2M14004778+0148509,3664288427035720192,3664288427035720192,False,Milky_Way
2578,2M14043617+0319424,3670555196637492992,3670555196637492992,False,Milky_Way
2579,2M11455271+2746247,4018051585988408320,4018051585988408320,False,Milky_Way
2580,2M08571630+0459563,581781018487858304,581781018487858304,False,Milky_Way
2581,2M16402715-2723389,6044578750104456320,6044578750104456320,False,Milky_Way
2582,2M10261944+4554317,833227233134011264,833227233134011264,False,Milky_Way
2583,2M08434047+2240278,665324037974538880,665324037974538880,False,Milky_Way
2584,2M08184046+2405480,679019902703989504,679019902703989504,False,Milky_Way
2585,2M11024483+5044454,833138516288229120,833138516288229120,False,Milky_Way
2586,2M10365729+3534280,751194182412302976,751194182412302976,False,Milky_Way
2587,2M12103337+0532338,3895173877320534400,3895173877320534400,False,Milky_Way
2588,2M12001363-1648006,3568543263727536000,3568543263727536000,False,Milky_Way
2589,2M16384195-2823193,6032403067579634560,6032403067579634560,False,Milky_Way
2590,2M12052542+0004331,3699004819488734208,3699004819488734208,False,Milky_Way
2591,2M12092246+0545111,3895348356072447744,3895348356072447744,False,Milky_Way
2592,2M13421336-0032321,3661905716618848640,3661905716618848640,False,Milky_Way
2593,2M10481993+1729029,3982772415381830272,3982772415381830272,False,Milky_Way
2594,2M16433012-2747552,6033984646334888576,6033984646334888576,False,Milky_Way
2595,2M11211905+5315444,839770220671707136,839770220671707136,False,Milky_Way
2596,2M11152722+5033279,838178162194281856,838178162194281856,False,Milky_Way
2597,2M10150945+4627192,810314510321923328,810314510321923328,False,Milky_Way
2598,2M09351994+5539403,1024739378184825856,1024739378184825856,False,Milky_Way
2599,2M12475123-0315306,3681965408619029760,3681965408619029760,False,Milky_Way
2600,2M12414261-0202572,3683086674256958464,3683086674256958464,False,Milky_Way
2601,2M12004314-1617252,3568599544978959488,3568599544978959488,False,Milky_Way
2602,2M12462194-0246172,3682183562893674880,3682183562893674880,False,Milky_Way
2603,2M10303745+4746406,833705726849241088,833705726849241088,False,Milky_Way
2604,2M11550386-1125318,3575209362209149696,3575209362209149696,False,Milky_Way
2605,2M12453896-0302508,3682169406681453312,3682169406681453312,False,Milky_Way
2606,2M12482788-0352016,3681848894746412288,3681848894746412288,False,Milky_Way
2607,2M04421185+3840508,199657228409894784,199657228409894784,False,Milky_Way
2608,2M10575107+5110347,836213850311893760,836213850311893760,False,Milky_Way
2609,2M09311902+5644394,1025077855967450240,1025077855967450240,False,Milky_Way
2610,2M09353261+5446572,1021591304595649792,1021591304595649792,False,Milky_Way
2611,2M12203314-0248305,3693476681182788608,3693476681182788608,False,Milky_Way
2612,2M12291473-0223597,3693746370769509248,3693746370769509248,False,Milky_Way
2613,2M12471328+1106080,3927406335566747520,3927406335566747520,False,Milky_Way
2614,2M13391851-0005338,3662746533776473984,3662746533776473984,False,Milky_Way
2615,2M11522762+4753175,786574954766550784,786574954766550784,False,Milky_Way
2616,2M04175931+4313499,229433893076802432,229433893076802432,False,Milky_Way
2617,2M08460255+1310067,608301273310363392,608301273310363392,False,Milky_Way
2618,2M12084321+3519259,4029751042542916864,4029751042542916864,False,Milky_Way
2619,2M13475731+0030276,3662453337833456512,3662453337833456512,False,Milky_Way
2620,2M07470607+5320211,984487013406595712,984487013406595712,False,Milky_Way
2621,2M08093253+5032201,935154125690850560,935154125690850560,False,Milky_Way
2622,2M11320178+4540156,784645621097082624,784645621097082624,False,Milky_Way
2623,2M12223444+2622063,4008653201112584704,4008653201112584704,False,Milky_Way
2624,2M10061549+4720367,822188376907896064,822188376907896064,False,Milky_Way
2625,2M16390266-2740304,6044545111919586048,6044545111919586048,False,Milky_Way
2626,2M16432113-2748411,6032483606805182464,6032483606805182464,False,Milky_Way
2627,2M11204519+4824084,789464986728309376,789464986728309376,False,Milky_Way
2628,2M12123364+3902383,1535739159540302336,1535739159540302336,False,Milky_Way
2629,2M09370651+5501080,1021693937134074624,1021693937134074624,False,Milky_Way
2630,2M08231096+4927594,931853907180677504,931853907180677504,False,Milky_Way
2631,2M16443329+3624504,1327388268787282176,1327388268787282176,False,Milky_Way
2632,2M12274135-0309099,3693546671969906176,3693546671969906176,False,Milky_Way
2633,2M12402497-0302474,3682873575159561856,3682873575159561856,False,Milky_Way
2634,2M12460962+1051018,3927371666590700288,3927371666590700288,False,Milky_Way
2635,2M11473554-1548043,3571678452415037312,3571678452415037312,False,Milky_Way
2636,2M12025209-0119318,3602490513436718848,3602490513436718848,False,Milky_Way
2637,2M12234774-0156576,3694680818213845376,3694680818213845376,False,Milky_Way
2638,2M12403025-0334285,3682065262314562560,3682065262314562560,False,Milky_Way
2639,2M12462409+1137060,3927629673866766848,3927629673866766848,False,Milky_Way
2640,2M11214135+4637575,788321082310681600,788321082310681600,False,Milky_Way
2641,2M08464564+1122450,598927799243959936,598927799243959936,False,Milky_Way
2642,2M10505702+4906211,832550174488021120,832550174488021120,False,Milky_Way
2643,2M10032785+4746467,822456279788824448,822456279788824448,False,Milky_Way
2644,2M12125152+4125394,1536595404220365568,1536595404220365568,False,Milky_Way
2645,2M11014411+5101573,836161486070608256,836161486070608256,False,Milky_Way
2646,2M14152725+0429173,3668160838269350912,3668160838269350912,False,Milky_Way
2647,2M13475198+0209047,3664925834542285568,3664925834542285568,False,Milky_Way
2648,2M13451734+0052074,3663267633568616576,3663267633568616576,False,Milky_Way
2649,2M11205029-0040130,3797694131338909056,3797694131338909056,False,Milky_Way
2650,2M07483154+2750295,875285854998864640,875285854998864640,False,Milky_Way
2651,2M16244206-2143585,6052147822499678976,6052147822499678976,False,Milky_Way
2652,2M16021137+0559198,4449931919361527424,4449931919361527424,False,Milky_Way
2653,2M11025249-0531377,3788023033219859584,3788023033219859584,False,Milky_Way
2654,2M11161084+4014456,765280919228896000,765280919228896000,False,Milky_Way
2655,2M08531969+1132235,604707622633508992,604707622633508992,False,Milky_Way
2656,2M09282687+5624299,1024984775436341248,1024984775436341248,False,Milky_Way
2657,2M16383920-2824499,6032399975203172608,6032399975203172608,False,Milky_Way
2658,2M09220502-0635477,5746112023763981056,5746112023763981056,False,Milky_Way
2659,2M09265785-0611312,5746206891001732224,5746206891001732224,False,Milky_Way
2660,2M17402889-2257298,4116551159103526656,4116551159103526656,False,Milky_Way
2661,2M13450743+2831050,1454845065430025472,1454845065430025472,False,Milky_Way
2662,2M10281808+3656252,754674205433891200,754674205433891200,False,Milky_Way
2663,2M07483713+5151505,984110155795662976,984110155795662976,False,Milky_Way
2664,2M11081975-1202232,3566055378150996352,3566055378150996352,False,Milky_Way
2665,2M10385397-1055479,3760817542135557760,3760817542135557760,False,Milky_Way
2666,2M10443167-1106180,3760660552490907648,3760660552490907648,False,Milky_Way
2667,2M05442389+4509212,197272593846034560,197272593846034560,False,Milky_Way
2668,2M09210879+3222173,700836996538235136,700836996538235136,False,Milky_Way
2669,2M21285667+1145577,1745828996652794752,1745828996652794752,False,Milky_Way
2670,2M09121759+4408563,817319945578821504,817319945578821504,False,Milky_Way
2671,2M11325390+0348167,3812869556465832064,3812869556465832064,False,Milky_Way
2672,2M11482867+0032161,3796006003033314048,3796006003033314048,False,Milky_Way
2673,2M01332525+2915079,302956964311912576,302956964311912576,False,Milky_Way
2674,2M08463422+5435016,1030020641771287552,1030020641771287552,False,Milky_Way
2675,2M11575656+1937049,3975197707979614208,3975197707979614208,False,Milky_Way
2676,2M16464198+3701058,1327432657273778048,1327432657273778048,False,Milky_Way
2677,2M18485530-3007077,6761351887774907136,6761351887774907136,False,Milky_Way
2678,2M09460720+5514327,1021861475218329728,1021861475218329728,False,Milky_Way
2679,2M08494936+5434442,1030031465088846336,1030031465088846336,False,Milky_Way
2680,2M08050915+2739014,875985419271988608,875985419271988608,False,Milky_Way
2681,2M18455473-3003436,6761399372930292608,6761399372930292608,False,Milky_Way
2682,2M11175333+4014597,765295315959260800,765295315959260800,False,Milky_Way
2683,2M10123147+0125032,3835396488134505984,3835396488134505984,False,Milky_Way
2684,2M11483814+1952557,3976143459777843968,3976143459777843968,False,Milky_Way
2685,2M18472793-3033242,6761315230257721088,6761315230257721088,False,Milky_Way
2686,2M11501380+0219547,3892596106668753920,3892596106668753920,False,Milky_Way
2687,2M12141469+1355021,3921228454608361344,3921228454608361344,False,Milky_Way
2688,2M08493832-1349559,5734827765992920832,5734827765992920832,False,Milky_Way
2689,2M11091897+1117158,3964326626061197568,3964326626061197568,False,Milky_Way
2690,2M11530372+2045357,3976306118779206272,3976306118779206272,False,Milky_Way
2691,2M06040799+1515167,3345572785336588800,3345572785336588800,False,Milky_Way
2692,2M07471687+5252412,984369262582760704,984369262582760704,False,Milky_Way
2693,2M10591463+4933257,832741180273572736,832741180273572736,False,Milky_Way
2694,2M08074730+4920188,934616666368039168,934616666368039168,False,Milky_Way
2695,2M11292708+0307462,3812440914433938944,3812440914433938944,False,Milky_Way
2696,2M12125728+1445079,3921355757438945152,3921355757438945152,False,Milky_Way
2697,2M07111344+2945150,886381061194280832,886381061194280832,False,Milky_Way
2698,2M16045897+0716439,4450930894395181056,4450930894395181056,False,Milky_Way
2699,2M08063396+2753219,683842944819211904,683842944819211904,False,Milky_Way
2700,2M11581157+2037331,3999519489301592064,3999519489301592064,False,Milky_Way
2701,2M18502836-3000242,6761357252219661568,6761357252219661568,False,Milky_Way
2702,2M09215207-0733232,5744887580127586944,5744887580127586944,False,Milky_Way
2703,2M09284190-0707564,5745140708319983104,5745140708319983104,False,Milky_Way
2704,2M09331345-0643282,3823588386087346560,3823588386087346560,False,Milky_Way
2705,2M10584218+1153317,3871541970824971008,3871541970824971008,False,Milky_Way
2706,2M11031061+0949000,3868047581137419648,3868047581137419648,False,Milky_Way
2707,2M18500414-3014109,6761159713757590912,6761159713757590912,False,Milky_Way
2708,2M11274075+5312405,839628211872966784,839628211872966784,False,Milky_Way
2709,2M07471411+5405353,984953240696654976,984953240696654976,False,Milky_Way
2710,2M21363254-0122568,2686566266294634752,2686566266294634752,False,Milky_Way
2711,2M03230049+8054058,568146043512282368,568146043512282368,False,Milky_Way
2712,2M14493965-0543057,6336998231184985728,6336998231184985728,False,Milky_Way
2713,2M13453968+2805362,1451807252239334656,1451807252239334656,False,Milky_Way
2714,2M11051015+1139440,3868521200066526336,3868521200066526336,False,Milky_Way
2715,2M11491252+1901002,3974957670847048832,3974957670847048832,False,Milky_Way
2716,2M11104976-0645103,3784609083975367424,3784609083975367424,False,Milky_Way
2717,2M09260335-0722364,5745202998230233728,5745202998230233728,False,Milky_Way
2718,2M11574189+1950523,3975252477402577280,3975252477402577280,False,Milky_Way
2719,2M10371434+0545172,3859374534633802496,3859374534633802496,False,Milky_Way
2720,2M12074680+1909315,3950944749213354240,3950944749213354240,False,Milky_Way
2721,2M12203372+1345040,3909072254051947904,3909072254051947904,False,Milky_Way
2722,2M19542847+1937532,1823213140453362176,1823213140453362176,False,Milky_Way
2723,2M16430979+3733048,1328268187327609216,1328268187327609216,False,Milky_Way
2724,2M18005152-2916576,4062303454605381632,4062303454605381632,False,Milky_Way
2725,2M18011963-2915101,4062308814500595840,4062308814500595840,False,Milky_Way
2726,2M13444920+2853174,1454918663989551488,1454918663989551488,False,Milky_Way
2727,2M10140621+4719229,810586295851994752,810586295851994752,False,Milky_Way
2728,2M11003052+1042589,3868390461262132608,3868390461262132608,False,Milky_Way
2729,2M11554930+1818345,3926955845036733568,3926955845036733568,False,Milky_Way
2730,2M12050468+1854033,3950869157788839424,3950869157788839424,False,Milky_Way
2731,2M12173411+4053584,1536343719136644992,1536343719136644992,False,Milky_Way
2732,2M05181667+2510578,3417617563191649408,3417617563191649408,False,Milky_Way
2733,2M11023426+1211161,3871612683166534912,3871612683166534912,False,Milky_Way
2734,2M11510205+1856088,3974900427522967168,3974900427522967168,False,Milky_Way
2735,2M10154071+0315591,3859886769613601792,3859886769613422336,False,Milky_Way
2736,2M11031263+1214327,3967689521030114432,3967689521030114432,False,Milky_Way
2737,2M11514952+2015267,3976259698772640768,3976259698772640768,False,Milky_Way
2738,2M11494247+0051023,3796088363326227072,3796088363326227072,False,Milky_Way
2739,2M12124444+1407485,3920875648814520448,3920875648814520448,False,Milky_Way
2740,2M03290617-0652089,5168878074268137728,5168878074268137728,False,Milky_Way
2741,2M13414884+2816041,1454782015312495872,1454782015312495872,False,Milky_Way
2742,2M08140979+2811178,684108476876753792,684108476876753792,False,Milky_Way
2743,2M11070533+1201072,3964632878704941312,3964632878704941312,False,Milky_Way
2744,2M11540848+1948377,3975432659870105472,3975432659870105472,False,Milky_Way
2745,2M07430314+2649041,869119621990865408,869119621990865408,False,Milky_Way
2746,2M11005273-1052301,3758569693691972736,3758569693691972736,False,Milky_Way
2747,2M12165063+1533322,3921505703337478400,3921505703337478400,False,Milky_Way
2748,2M03285589-0605245,3247464943336176128,3247464943336176128,False,Milky_Way
2749,2M16011597+0449551,4425681881172881664,4425681881172881664,False,Milky_Way
2750,2M08140350+3810214,907998383212343168,907998383212343168,False,Milky_Way
2751,2M07571635+2622508,874287017404859648,874287017404859648,False,Milky_Way
2752,2M14553171-0632538,6333665955038606592,6333665955038606592,False,Milky_Way
2753,2M11012268+1048057,3868368604173030400,3868368604173030400,False,Milky_Way
2754,2M08033417+2805578,876060632737523968,876060632737523968,False,Milky_Way
2755,2M11470151+0227445,3799552993184875392,3799552993184875392,False,Milky_Way
2756,2M12184246+1443582,3921214848151845888,3921214848151845888,False,Milky_Way
2757,2M18155947-3019306,4049427524829325824,4049427524829325824,False,Milky_Way
2758,2M11330839+0251010,3800374981205762944,3800374981205762944,False,Milky_Way
2759,2M12172415+1348067,3921000718262200960,3921000718262200960,False,Milky_Way
2760,2M09321496-0643566,3823631537623101312,3823631537623101312,False,Milky_Way
2761,2M18351147-2935083,4048208750466402048,4048208750466402048,False,Milky_Way
2762,2M18472666-2943135,6761435832943666432,6761435832943666432,False,Milky_Way
2763,2M18492376-3031574,6761129103555225216,6761129103555225216,False,Milky_Way
2764,2M11000576+1205360,3871634639039334144,3871634639039334144,False,Milky_Way
2765,2M11080865+1015041,3867422753590728832,3867422753590728832,False,Milky_Way
2766,2M11521452+2008382,3975506705106268928,3975506705106268928,False,Milky_Way
2767,2M10383522+0614006,3859416625313280000,3859416625313280000,False,Milky_Way
2768,2M18472100-2923205,4071298833882050048,4071298833882050048,False,Milky_Way
2769,2M17445288-2145271,4117121393294151424,4117121393294151424,False,Milky_Way
2770,2M11515780-0147375,3602269271080956288,3602269271080956288,False,Milky_Way
2771,2M11035437-0628484,3787633904887004928,3787633904887004928,False,Milky_Way
2772,2M16025426+0637232,4450739373212382336,4450739373212382336,False,Milky_Way
2773,2M18111721-3011474,4049292319208547584,4049292319208547584,False,Milky_Way
2774,2M09254013-0609519,5746199915974798336,5746199915974798336,False,Milky_Way
2775,2M11010999+1214548,3871660477562573568,3871660477562573568,False,Milky_Way
2776,2M12114102+1904411,3950194916643416832,3950194916643416832,False,Milky_Way
2777,2M11031062+1205428,3871599007990660864,3871599007990660864,False,Milky_Way
2778,2M11073986+1127426,3964385591667897088,3964385591667897088,False,Milky_Way
2779,2M11544232+1934053,3975414105611410432,3975414105611410432,False,Milky_Way
2780,2M11330362+0431581,3813072308986190208,3813072308986190208,False,Milky_Way
2781,2M11500045+2015357,3976182251922489472,3976182251922489472,False,Milky_Way
2782,2M11570033+2009199,3999479047889494272,3999479047889494272,False,Milky_Way
2783,2M11453664+0004298,3795656323975989760,3795656323975989760,False,Milky_Way
2784,2M18483080-3002061,6761365253712228480,6761365253712228480,False,Milky_Way
2785,2M18460060-3050110,6737285605465836416,6737285605465836416,False,Milky_Way
2786,2M10291928+3614392,754385171314746880,754385171314746880,False,Milky_Way
2787,2M18042574-2906528,4050384683994000512,4050384683994000512,False,Milky_Way
2788,2M10580046+5030095,836031331380917760,836031331380917760,False,Milky_Way
2789,2M10235195+3526597,752794895248860288,752794895248860288,False,Milky_Way
2790,2M18011929-2905108,4062315415930985600,4062315415930985600,False,Milky_Way
2791,2M11033445+0944226,3868034185134886016,3868034185134886016,False,Milky_Way
2792,2M11583512+1903007,3927101908284807296,3927101908284807296,False,Milky_Way
2793,2M11495932+2024159,3976232657658657792,3976232657658657792,False,Milky_Way
2794,2M16442268+3541272,1327212961105723648,1327212961105723648,False,Milky_Way
2795,2M13480854+2712278,1451504199346934528,1451504199346934528,False,Milky_Way
2796,2M09255973-0650257,5745307005157933184,5745307005157933184,False,Milky_Way
2797,2M05512017+1149453,3343109260815538176,3343109260815538176,False,Milky_Way
2798,2M11090428-0642053,3784604376691139072,3784604376691139072,False,Milky_Way
2799,2M11065313-1116210,3758397340948607104,3758397340948607104,False,Milky_Way
2800,2M12172525+1533571,3921503744832392960,3921503744832392960,False,Milky_Way
2801,2M11052115+1020254,3868094104223395840,3868094104223395840,False,Milky_Way
2802,2M12192666+1346373,3908982914435631488,3908982914435631488,False,Milky_Way
2803,2M11480048+0159206,3796517374723632768,3796517374723632768,False,Milky_Way
2804,2M17242600-2019151,4121290711382383104,4121290711382383104,False,Milky_Way
2805,2M11520783+0101528,3796141449122390144,3796141449122390144,False,Milky_Way
2806,2M11020926-0621380,3787631847598844416,3787631847598844416,False,Milky_Way
2807,2M11460373+0114359,3796359186784162688,3796359186784162688,False,Milky_Way
2808,2M11032516-0639460,3787560241904126336,3787560241904126336,False,Milky_Way
2809,2M12122154+1917042,3950576309738713344,3950576309738713344,False,Milky_Way
2810,2M12151075+1513031,3921470033632541696,3921470033632541696,False,Milky_Way
2811,2M17424251-2250244,4116885037039009152,4116885037039009152,False,Milky_Way
2812,2M11352236+0426181,3813011324746397440,3813011324746397440,False,Milky_Way
2813,2M11034621-0627598,3787634699457174528,3787634699457174528,False,Milky_Way
2814,2M12145746+1512231,3921464265492965632,3921464265492965632,False,Milky_Way
2815,2M12185822+1304478,3908869359796790656,3908869359796790656,False,Milky_Way
2816,2M11073491-0515004,3788191872678944000,3788191872678944000,False,Milky_Way
2817,2M11355063+0329368,3800799770651348224,3800799770651348224,False,Milky_Way
2818,2M11501746+1838001,3974885893353624064,3974885893353624064,False,Milky_Way
2819,2M18012706-2854296,4062458416798110464,4062458416798110464,False,Milky_Way
2820,2M17382504-2424163,4116299443920492928,4116299443920492928,False,Milky_Way
2821,2M05023672+2203108,3412230712129169920,3412230712129169920,False,Milky_Way
2822,2M11530403+1813003,3974617268918907904,3974617268918907904,False,Milky_Way
2823,2M07433948+4236107,924314624668594176,924314624668594176,False,Milky_Way
2824,2M11311785+0442492,3813186421972982272,3813186421972982272,False,Milky_Way
2825,2M11032678-1237468,3564540629084968448,3564540629084968448,False,Milky_Way
2826,2M11085122-1043560,3758445964274100864,3758445964274100864,False,Milky_Way
2827,2M12054629+2048127,3999760041829835648,3999760041829835648,False,Milky_Way
2828,2M11293363+0311409,3812447790677334912,3812447790677334912,False,Milky_Way
2829,2M11470603+0220523,3799545124804785920,3799545124804785920,False,Milky_Way
2830,2M12140923+1526011,3922239592988604544,3922239592988604544,False,Milky_Way
2831,2M21285203+1320096,1770292374456861312,1770292374456861312,False,Milky_Way
2832,2M21352980-0057358,2686665458564137728,2686665458564137728,False,Milky_Way
2833,2M05151752+4845027,213294299330804736,213294299330804736,False,Milky_Way
2834,2M11354580+0402249,3800973768366250368,3800973768366250368,False,Milky_Way
2835,2M11475639+0223441,3799539146210324608,3799539146210324608,False,Milky_Way
2836,2M12225128+1443295,3945166472012712576,3945166472012435584,False,Milky_Way
2837,2M09375714+5649168,1025233677380918016,1025233677380918016,False,Milky_Way
2838,2M18461977-3021506,6737314609413011712,6737314609413011712,False,Milky_Way
2839,2M08495604+1314034,608217469908900224,608217469907699328,False,Milky_Way
2840,2M08094605+2156268,676895989836309632,676895989836309632,False,Milky_Way
2841,2M18160262-3018049,4049429100932125824,4049429100932125824,False,Milky_Way
2842,2M09204923+3224596,701587619382431488,701587619382431488,False,Milky_Way
2843,2M09284944-0758525,5744921424469864832,5744921424469864832,False,Milky_Way
2844,2M01284932+3043309,315337465240775296,315337465240775296,False,Milky_Way
2845,2M11363504+0419133,3800996961189656576,3800996961189656576,False,Milky_Way
2846,2M11034301-1048240,3758582269356292480,3758582269356292480,False,Milky_Way
2847,2M11515189+0054576,3796127189830960128,3796127189830960128,False,Milky_Way
2848,2M09284944-0738585,5744965817251809920,5744965817251809920,False,Milky_Way
2849,2M11521272+2015383,3976259183376585984,3976259183376585984,False,Milky_Way
2850,2M11550289+1855048,3975050270341890048,3975050270341890048,False,Milky_Way
2851,2M12042017+2109542,3999830822890818176,3999830822890818176,False,Milky_Way
2852,2M12095241+2101583,3951697433642006016,3951697433642006016,False,Milky_Way
2853,2M07532250+2750349,875440508180935296,875440508180935296,False,Milky_Way
2854,2M18475943-3021498,6761324816624790016,6761324816624790016,False,Milky_Way
2855,2M18491542-2940034,6761380754285338880,6761380749951509248,False,Milky_Way
2856,2M12013883+5517062,1573404167300437632,1573404167300437632,False,Milky_Way
2857,2M09294116-0735112,5744972998437101312,5744972998437101312,False,Milky_Way
2858,2M11015752+1201440,3871603818354048256,3871603818354048256,False,Milky_Way
2859,2M11060404+1031252,3868191209139355392,3868191209139355392,False,Milky_Way
2860,2M17241401-2023047,4121196256460223104,4121196256460223104,False,Milky_Way
2861,2M16024807+0542234,4425889895029254400,4425889895029254400,False,Milky_Way
2862,2M11002749+1046110,3868392316688003968,3868392316688003968,False,Milky_Way
2863,2M11084251+1125589,3964379372555248000,3964379372555248000,False,Milky_Way
2864,2M11522639+1838091,3974689424369467136,3974689424369467136,False,Milky_Way
2865,2M10391046+0620495,3859424871650482048,3859424871650482048,False,Milky_Way
2866,2M11060156-0537292,3787798389250226304,3787798389250226304,False,Milky_Way
2867,2M12245912+1413378,3933071741027476992,3933071741027476992,False,Milky_Way
2868,2M11000055-1133505,3757025498330543744,3757025498330543744,False,Milky_Way
2869,2M11440697+0037213,3795887702454010368,3795887702454010368,False,Milky_Way
2870,2M09254461-0546562,5746280558280726400,5746280558280726400,False,Milky_Way
2871,2M08181327+5150497,1031354177576735616,1031354177576735616,False,Milky_Way
2872,2M11020507-1136418,3758328797566305408,3758328797566305408,False,Milky_Way
2873,2M11461280+0031198,3795688587770329472,3795688587770329472,False,Milky_Way
2874,2M12122691+1428372,3921318923799408640,3921318923799408640,False,Milky_Way
2875,2M11532764+1933361,3975323189743664896,3975323189743664896,False,Milky_Way
2876,2M12064276+1841094,3950823253178450688,3950823253178450688,False,Milky_Way
2877,2M12193689+1522485,3945443377143819264,3945443377143819264,False,Milky_Way
2878,2M12230066+1448477,3945167537164328960,3945167537164328960,False,Milky_Way
2879,2M21292380-0146266,2685186516640916480,2685186516640916480,False,Milky_Way
2880,2M11114614-0621248,3785012329864694528,3785012329864694528,False,Milky_Way
2881,2M11082539-1158081,3566058230009291392,3566058230009291392,False,Milky_Way
2882,2M11475057+0130476,3796416773705530496,3796416773705530496,False,Milky_Way
2883,2M18004391-2944036,4062257313587268224,4062257313587268224,False,Milky_Way
2884,2M11524791+0021047,3795339321030459136,3795339321030459136,False,Milky_Way
2885,2M11452774+0109437,3796334722650394496,3796334722650394496,False,Milky_Way
2886,2M11513740+2003198,3975411425551753856,3975411425551753856,False,Milky_Way
2887,2M11031017+1043279,3868355448688752640,3868355448688752640,False,Milky_Way
2888,2M10583364+1114529,3871436245910056576,3871436245910056576,False,Milky_Way
2889,2M08130921+2342019,677628848696629504,677628848696629504,False,Milky_Way
2890,2M00593576+4007391,373993490005411584,373993490005411584,False,Milky_Way
2891,2M11002463+1030430,3868331912267993088,3868331912267993088,False,Milky_Way
2892,2M11042168+1035493,3868151420562130560,3868151420562130560,False,Milky_Way
2893,2M12243941+1344560,3909027929989546880,3909027929989546880,False,Milky_Way
2894,2M12172729+1341307,3920975601293451776,3920975601293451776,False,Milky_Way
2895,2M11485224+0145115,3796428559095823872,3796428559095823872,False,Milky_Way
2896,2M11455224+0211001,3799518079395024000,3799518079395024000,False,Milky_Way
2897,2M11584885+1842055,3927072255830603904,3927072255830603904,False,Milky_Way
2898,2M11033773+0944260,3868034288214100864,3868034288214100864,True,Milky_Way
2899,2M10595115+1028490,3868333080499102208,3868333080499102208,False,Milky_Way
2900,2M11493223+0028236,3796024454212851200,3796024454212851200,False,Milky_Way
2901,2M12201646+1411111,3921101357936061312,3921101357936061312,False,Milky_Way
2902,2M11004170+1057102,3868421385026659072,3868421385026659072,False,Milky_Way
2903,2M12004853+1948069,3999208945986208768,3999208945986208768,False,Milky_Way
2904,2M10393813+0404548,3857833427353671808,3857833427353671808,False,Milky_Way
2905,2M12054052+1841592,3950815797115187968,3950815797115187968,False,Milky_Way
2906,2M13470503+2834136,1451846731578732800,1451846731578732800,False,Milky_Way
2907,2M11515746+0125062,3796228070022774272,3796228070022774272,False,Milky_Way
2908,2M12235430+1444392,3933154960313770752,3933154960313770752,False,Milky_Way
2909,2M21280299-0111143,2686021935024183552,2686021935024183552,False,Milky_Way
2910,2M13410845-0039503,3661883039191470720,3661883039191470720,False,Milky_Way
2911,2M13182079+1453173,3744210999546000640,3744210999546000640,False,Milky_Way
2912,2M03572082+6909563,494015904418773760,494015904418773760,False,Milky_Way
2913,2M18545559-2628065,4073604514080620160,4073604514080620160,False,Milky_Way
2914,2M17411025-2148049,4117249452034545920,4117249452034545920,False,Milky_Way
2915,2M11494623+0203582,3796510781949750272,3796510781949750272,False,Milky_Way
2916,2M11020903-1154262,3756771923461365248,3756771923461365248,False,Milky_Way
2917,2M11090140+1050144,3868217799281217792,3868217799281217792,False,Milky_Way
2918,2M11003274+1014225,3867936534758652544,3867936534758652544,False,Milky_Way
2919,2M03321569-0644295,3247170789616103808,3247170789616103808,False,Milky_Way
2920,2M12145713+1506418,3921460314123058944,3921460314123058944,False,Milky_Way
2921,2M11514597+0029348,3795266203507138560,3795266203507138560,False,Milky_Way
2922,2M18530736-2558392,4073868912271633536,4073868912271633536,False,Milky_Way
2923,2M05465446+1147092,3340138895793063424,3340138895793063424,False,Milky_Way
2924,2M19512289+1957134,1826283556699974656,1826283556699974656,False,Milky_Way
2925,2M10370377+0644247,3862467804440279808,3862467804440279808,False,Milky_Way
2926,2M11021087+1205529,3871610342408769664,3871610342408769664,False,Milky_Way
2927,2M05334869+2605133,3441131096092341632,3441131096092341632,False,Milky_Way
2928,2M16051935+0648569,4450833209659106944,4450833209659106944,False,Milky_Way
2929,2M05363020+2342362,3404604666980354688,3404604666980354688,False,Milky_Way
2930,2M18481961-3008412,6761340072348773504,6761340072348773504,False,Milky_Way
2931,2M01283494+3015218,309269707243647744,309269707243647744,False,Milky_Way
2932,2M11511044+1953044,3975407508541568384,3975407508541568384,False,Milky_Way
2933,2M11081786+1018043,3867424505937383296,3867424505937383296,False,Milky_Way
2934,2M12042878+1949535,3951229007328800512,3951229007328800512,False,Milky_Way
2935,2M11010359-0519023,3788794546785200768,3788794546785200768,False,Milky_Way
2936,2M11450494+0154591,3799413595726106496,3799413595726106496,False,Milky_Way
2937,2M18522170-2509444,4074695848099222784,4074695848099222784,False,Milky_Way
2938,2M00381586+4026287,380760399959034112,380760399959034112,False,Milky_Way
2939,2M17454833-2232125,4116998729022769792,4116998729022769792,False,Milky_Way
2940,2M18114798-3024151,4049274245978811136,4049274245978811136,False,Milky_Way
2941,2M19000064+5033355,2132364748941159552,2132364748941159552,False,Milky_Way
2942,2M18534706-2611225,4073815929553335680,4073815929553335680,False,Milky_Way
2943,2M18563276-2552529,4073741094039128960,4073741094039128960,False,Milky_Way
2944,2M18572149-2524556,4073969448862883712,4073969448862883712,False,Milky_Way
2945,2M18541776-2629189,4073602242032529152,4073602242032529152,False,Milky_Way
2946,2M11521724+2008581,3975506602027054080,3975506602027054080,False,Milky_Way
2947,2M18563106-2536549,4073942510826989312,4073942510826989312,False,Milky_Way
2948,2M18550523-2628335,4073605201275338880,4073605201275338880,False,Milky_Way
2949,2M17285088-2855427,4059594463889843840,4059594463889843840,False,Milky_Way
2950,2M17242671-2816418,4059831859716592896,4059831859716592896,False,Milky_Way
2951,2M11480373+0034309,3796052800996970752,3796052800996970752,False,Milky_Way
2952,2M09065837+1554294,607808138049529856,607808138049529856,False,Milky_Way
2953,2M17345369-2859488,4060290867063087104,4060290867063087104,False,Milky_Way
2954,2M18524618-2520372,4074677426959212544,4074677426959212544,False,Milky_Way
2955,2M18554306-2525144,4073960476658130944,4073960476658130944,False,Milky_Way
2956,2M18534207-2516311,4074021778745949696,4074021778745949696,False,Milky_Way
2957,2M17390576-2854593,4060206720062883328,4060206720062883328,False,Milky_Way
2958,2M17390422-2943520,4057003159810599680,4057003159810599680,False,Milky_Way
2959,2M19022731+4808344,2131525100015642752,2131525100015642752,False,Milky_Way
2960,2M17182947-2803000,4107934290860500608,4107934290860500608,False,Milky_Way
2961,2M17201867-2804479,4107878456281922304,4107878456281922304,False,Milky_Way
2962,2M18544461-2537505,4073904577681209088,4073904577681209088,False,Milky_Way
2963,2M17194598-2836073,4107473041315075840,4107473041315075840,False,Milky_Way
2964,2M18532177-2522048,4073927152029561088,4073927152029561088,False,Milky_Way
2965,2M17255603-2754563,4059937550273656576,4059937550273656576,False,Milky_Way
2966,2M17160692-2703357,4108230334317618048,4108230334317618048,False,Milky_Way
2967,2M17365658-2905407,4060118385565356544,4060118385565356544,False,Milky_Way
2968,2M10013016-3018249,5463556600785019520,5463556600785019520,False,Milky_Way
2969,2M11562991+1941347,3975254023590771840,3975254023590771840,False,Milky_Way
2970,2M11432311+0129405,3799363769809928192,3799363769809928192,False,Milky_Way
2971,2M17265563-2813558,4059870205179218816,4059870205179218816,False,Milky_Way
2972,2M12215982+1412472,3909111080556331776,3909111080556331776,False,Milky_Way
2973,2M17432527-2256145,4116868338119804032,4116868338119804032,False,Milky_Way
2974,2M17374470-2132481,4118008737945258880,4118008737945258880,False,Milky_Way
2975,2M18013826-2920044,4062296380626396160,4062296380626396160,False,Milky_Way
2976,2M09151983+1609440,631705202940972160,631705202940972160,False,Milky_Way
2977,2M12152145+0426100,3894030106053899264,3894030106053899264,False,Milky_Way
2978,2M08114428+4418023,928250910655434496,928250910655434496,False,Milky_Way
2979,2M08205377+4615458,930290848322343936,930290848322343936,False,Milky_Way
2980,2M03593227+1121468,3304605772358974208,3304605772358974208,False,Milky_Way
2981,2M12433031-0259433,3682205759284558080,3682205759284558080,False,Milky_Way
2982,2M12460709-0224513,3682627525072916864,3682627525072916864,False,Milky_Way
2983,2M12443255+1242281,3928914178325105536,3928914178325105536,False,Milky_Way
2984,2M12511216+1150553,3927836553850657024,3927836553850657024,False,Milky_Way
2985,2M11491408+2643521,4005919059291443968,4005919059291443968,False,Milky_Way
2986,2M08102115+3709395,907848201091733632,907848201091733632,False,Milky_Way
2987,2M09224938+2801252,695302536040348800,695302536040348800,False,Milky_Way
2988,2M10383062+2935110,735360905734746624,735360905734746624,False,Milky_Way
2989,2M10511997-0143468,3802824280795255552,3802824280795255552,False,Milky_Way
2990,2M12225237+2638243,4008684812072187392,4008684807776274688,False,Milky_Way
2991,2M18531725-2602178,4073821530190963584,4073821530190963584,False,Milky_Way
2992,2M10205144+0632079,3861741680089092224,3861741680089092224,False,Milky_Way
2993,2M11154699+0617404,3817235373542178304,3817235373542178304,False,Milky_Way
2994,2M10511813-0408315,3801123645545029120,3801123645545029120,False,Milky_Way
2995,2M06273468+4934368,967706473102381696,967706473102381696,False,Milky_Way
2996,2M09213799+3334050,702085457631644800,702085457631644800,False,Milky_Way
2997,2M10022047+0523282,3849369150619562368,3849369150619562368,False,Milky_Way
2998,2M19490892+1756500,1821449317645532928,1821449317645532928,False,Milky_Way
2999,2M16075236+0602583,4449791697269403520,4449791697269403520,False,Milky_Way
3000,2M09262316-0829100,5744523710498118144,5744523710498118144,False,Milky_Way
3001,2M11510002+1906448,3975290509336899456,3975290509336899456,False,Milky_Way
3002,2M11574780+1818433,3926918697863675520,3926918697863675520,False,Milky_Way
3003,2M13183898+1252320,3742604784856922752,3742604784856922752,False,Milky_Way
3004,2M13510728+0306292,3665465969629336192,3665465969629336192,False,Milky_Way
3005,2M14010021+0244549,3664514754632480128,3664514754632480128,False,Milky_Way
3006,2M14170492+0403332,3668085246844947584,3668085246844947584,False,Milky_Way
3007,2M17433678-2407443,4068328022350299648,4068328022350299648,False,Milky_Way
3008,2M17311991-2638035,4061625708545385600,4061625708545385600,False,Milky_Way
3009,2M10531032-0354590,3801154397510832512,3801154397510832512,False,Milky_Way
3010,2M08111220-3319395,5547373510350514304,5547373510350514304,False,Milky_Way
3011,2M10101989+4624420,810445730162365312,810445730162365312,False,Milky_Way
3012,2M17375755-2643594,4061714326677124864,4061714326677124864,False,Milky_Way
3013,2M17320423-2645129,4061573314268885504,4061573314268885504,False,Milky_Way
3014,2M17360524-2715207,4061323381584016000,4061323381584016000,False,Milky_Way
3015,2M14313894+5635516,1610505503552914304,1610505503552914304,False,Milky_Way
3016,2M12304426-0237080,3693682977052306432,3693682977052306432,False,Milky_Way
3017,2M12433543-0219417,3683021425113920896,3683021425113920896,False,Milky_Way
3018,2M14315620+5649311,1610884938143644160,1610884938143644160,False,Milky_Way
3019,2M03323127+6830554,494358058692893952,494358058692893952,False,Milky_Way
3020,2M11443850+0149318,3799410984385974016,3799410984385974016,False,Milky_Way
3021,2M11481203+0150542,3796480133063089920,3796480133063089920,False,Milky_Way
3022,2M12160840+1530277,3921500102700100224,3921500102700100224,False,Milky_Way
3023,2M17262442-2010457,4121249823289474816,4121249823289474816,False,Milky_Way
3024,2M03371187+6948446,494715296892080896,494715296892080896,False,Milky_Way
3025,2M17322767-2657429,4061556959032735232,4061556959032735232,False,Milky_Way
3026,2M14351977+5814527,1611081372767935104,1611081372767935104,False,Milky_Way
3027,2M04370815-6054506,4677841953739819520,4677841953739819520,False,Milky_Way
3028,2M11325818-0107509,3794093471276152704,3794093471276152704,False,Milky_Way
3029,2M17385523-2946264,4057002605741294080,4057002605741294080,False,Milky_Way
3030,2M11432160-1414534,3572909974157571456,3572909974157571456,False,Milky_Way
3031,2M04343332-6046029,4677856968945465600,4677856968945465600,False,Milky_Way
3032,2M17103697+4207222,1354327128301674880,1354327128301674880,False,Milky_Way
3033,2M17214721+4237466,1348209686122935552,1348209686122935552,False,Milky_Way
3034,2M11504156-1033359,3587382536476648320,3587382536476648320,False,Milky_Way
3035,2M17205774-2658168,4108281633402989696,4108281633402989696,False,Milky_Way
3036,2M11433822-1514176,3572509958083533824,3572509958083533824,False,Milky_Way
3037,2M18451990-3019359,6737364770306343040,6737364770306343040,False,Milky_Way
3038,2M11440364-1536272,3571737413725908992,3571737413725908992,False,Milky_Way
3039,2M17163696+4410435,1361269101122102528,1361269101122102528,False,Milky_Way
3040,2M18520437-2556596,4073872348245748736,4073872348245748736,False,Milky_Way
3041,2M07490027-6849597,5273754234970974080,5273754234970974080,False,Milky_Way
3042,2M00554954+0335166,2551618187696050560,2551618187696050560,False,Milky_Way
3043,2M13003110-0246210,3685174195865522816,3685174195865522816,False,Milky_Way
3044,2M13394123-1533313,3605479707594574848,3605479707594574848,False,Milky_Way
3045,2M11334091-0039085,3797145852993879936,3797145852993879936,False,Milky_Way
3046,2M13292002-0201521,3638370189190168064,3638370189190168064,False,Milky_Way
3047,2M17213669+4404593,1360540021833699712,1360540021833699712,False,Milky_Way
3048,2M11344646-0046330,3794135046559610496,3794135046559610496,False,Milky_Way
3049,2M16451536+4614147,1406228887496165248,1406228887496165248,False,Milky_Way
3050,2M11341496-0042489,3794139478965860096,3794139478965860096,False,Milky_Way
3051,2M01312199+0542414,2565011407553156224,2565011407553156224,False,Milky_Way
3052,2M01150240+0806198,2578615286966540800,2578615286966540800,False,Milky_Way
3053,2M00542063+0329306,2551624028851547136,2551624028851547136,False,Milky_Way
3054,2M17224039+4330454,1360334305784516480,1360334305784516480,False,Milky_Way
3055,2M11422622-1409451,3572926810429323648,3572926810429323648,False,Milky_Way
3056,2M12010401-0058306,3602560813461369984,3602560813461369984,False,Milky_Way
3057,2M12074765-0201288,3601462156531028480,3601462156531028480,False,Milky_Way
3058,2M12451520+1259193,3928948503703742976,3928948503703742976,False,Milky_Way
3059,2M22175540-1007389,2614848868026354304,2614848868026354304,False,Milky_Way
3060,2M22362412-1303500,2601400668292199040,2601400668292199040,False,Milky_Way
3061,2M09514487+1659180,620040582865097856,620040582865097856,False,Milky_Way
3062,2M17091879+4351406,1355458010370064128,1355458010370064128,False,Milky_Way
3063,2M18552668-2542570,4073946801492888192,4073946801492888192,False,Milky_Way
3064,2M18444919-2957380,4047235201612581760,4047235201612581760,False,Milky_Way
3065,2M13034048-0350060,3684250060638216576,3684250060638216576,False,Milky_Way
3066,2M13071642-0132254,3685747080079056640,3685747080079056640,False,Milky_Way
3067,2M09574747-3950127,5419788895474025728,5419788895474025728,False,Milky_Way
3068,2M09575590-3903497,5421512792266927232,5421512792266927232,False,Milky_Way
3069,2M13285526-0104428,3638691109146516224,3638691109146516224,False,Milky_Way
3070,2M17150978-2510234,4109500540757498368,4109500540757498368,False,Milky_Way
3071,2M17290641-2022288,4121066548458490752,4121066548458490752,False,Milky_Way
3072,2M06435379-0119053,3107241369292329216,3107241369292329216,False,Milky_Way
3073,2M18065641-2548039,4064878927308059776,4064878927308059776,False,Milky_Way
3074,2M14274301-0652298,6331345641906492672,6331345641906492672,False,Milky_Way
3075,2M16405445+4817117,1410391569799106048,1410391569799106048,False,Milky_Way
3076,2M06083673-7631337,5260590847403046144,5260590847403046144,False,Milky_Way
3077,2M17282677-2054219,4120966561610321536,4120966561610321536,False,Milky_Way
3078,2M11454719-1512466,3571774865840767616,3571774865840767616,False,Milky_Way
3079,2M13072906-0313374,3684393581265343488,3684393581265343488,False,Milky_Way
3080,2M13111316-0227523,3684842456887392128,3684842456887392128,False,Milky_Way
3081,2M13235333-0130234,3638331293966261504,3638331293966261504,False,Milky_Way
3082,2M16440861-1841262,4131634023358961152,4131634023358961152,False,Milky_Way
3083,2M22364620-1319178,2598373953298966016,2598373953298966016,False,Milky_Way
3084,2M13121241+1251472,3736845611669784832,3736845611669784832,False,Milky_Way
3085,2M17275629-2104543,4120956872163270912,4120956872163270912,False,Milky_Way
3086,2M08340653+2244429,665880498234020352,665880498234020352,False,Milky_Way
3087,2M17174918-2355093,4114179413762831872,4114179413762831872,False,Milky_Way
3088,2M16421434-1854178,4131543279290272256,4131543279290272256,False,Milky_Way
3089,2M17215666+4301408,1360243256773290880,1360243256773290880,False,Milky_Way
3090,2M18024167-2535510,4064202796366166784,4064202796366166784,False,Milky_Way
3091,2M11473661-1458204,3571876055270189312,3571876055270189312,False,Milky_Way
3092,2M17180091-2437290,4111000515134586240,4111000515134586240,False,Milky_Way
3093,2M16444190-1823549,4131647870334503040,4131647870334503040,False,Milky_Way
3094,2M09525520+1833236,626408786710015360,626408786710015360,False,Milky_Way
3095,2M03584661-2938036,4887377052876781952,4887377052876781952,False,Milky_Way
3096,2M16481855+4708315,1408541057370284288,1408541057370284288,False,Milky_Way
3097,2M13401225-4945518,6070522723388789120,6070522723388789120,False,Milky_Way
3098,2M16475427-1902220,4130825916674293632,4130825916674293632,False,Milky_Way
3099,2M17294355-2623429,4109684507135243264,4109684507135243264,False,Milky_Way
3100,2M22252912-0443481,2626394526096297088,2626394526096297088,False,Milky_Way
3101,2M12521748+1150357,3927915512529475968,3927915512529475968,False,Milky_Way
3102,2M13410588-1613599,3605238605310559872,3605238605310559872,False,Milky_Way
3103,2M13224478-0244190,3637887537945103104,3637887537945103104,False,Milky_Way
3104,2M12523215+2602065,3958469875513209728,3958469875513209728,False,Milky_Way
3105,2M13234097-0116312,3686381532648009472,3686381532648009472,False,Milky_Way
3106,2M17474307-3317250,4041940739552213888,4041940739552213888,False,Milky_Way
3107,2M16095542-2408111,6049879289497038080,6049879289497038080,False,Milky_Way
3108,2M17035935-2813150,6030206243404487296,6030206243404487296,False,Milky_Way
3109,2M17295696-2043303,4120990888307001984,4120990888307001984,False,Milky_Way
3110,2M13251355-0044438,3686800240419830912,3686800240419830912,False,Milky_Way
3111,2M22210147-0945441,2615215967470938368,2615215967470938368,False,Milky_Way
3112,2M17142809-2415222,4114062620660332160,4114062620660332160,False,Milky_Way
3113,2M16461710-1923163,4130696724058562688,4130696724058562688,False,Milky_Way
3114,2M14253802-0541016,3641603676793299840,3641603676793299840,False,Milky_Way
3115,2M17272723-2033289,4121036586761321216,4121036586761321216,False,Milky_Way
3116,2M01155794+0707412,2576797347569340544,2576797347569340544,False,Milky_Way
3117,2M14274118-0453276,3642081899927291008,3642081899927291008,False,Milky_Way
3118,2M17180774+4204566,1348095749230741632,1348095749230741632,False,Milky_Way
3119,2M17100099+4256119,1355171621950912768,1355171621950912768,False,Milky_Way
3120,2M17182186-2352302,4111178846540242304,4111178846540242304,False,Milky_Way
3121,2M14241893-0517386,3641678035562760576,3641678035562760576,False,Milky_Way
3122,2M13283285-0057440,3638696469265706624,3638696469265706624,False,Milky_Way
3123,2M04012722-6926536,4666623189924885888,4666623189924885888,False,Milky_Way
3124,2M07145046-0134254,3108537800881855232,3108537800881855232,False,Milky_Way
3125,2M22211720-0350080,2627449851100955264,2627449851100955264,False,Milky_Way
3126,2M04023247+1701382,46397711362597888,46397711362597888,False,Milky_Way
3127,2M16324002-1407511,4327247106264236672,4327247106264236672,False,Milky_Way
3128,2M13443497-1657325,6295245887731937792,6295245887731937792,False,Milky_Way
3129,2M13211154-0120218,3686369094422673536,3686369094422673536,False,Milky_Way
3130,2M13130706+1257406,3736853067733049472,3736853067733049472,False,Milky_Way
3131,2M12493559+1101398,3927345553189647616,3927345553189647616,False,Milky_Way
3132,2M13034797-0354122,3684248514450027008,3684248514450027008,False,Milky_Way
3133,2M13102372-0333039,3684190927528393472,3684190927528393472,False,Milky_Way
3134,2M13233639-0121255,3638336684149631872,3638336684149631872,False,Milky_Way
3135,2M17142525+4324562,1360460135446536960,1360460135446536960,False,Milky_Way
3136,2M22250131-0648436,2622659729910331264,2622659729910331264,False,Milky_Way
3137,2M13003260-0249228,3685170832906974080,3685170832906974080,False,Milky_Way
3138,2M16472812-1919024,4130788979954863360,4130788979954863360,False,Milky_Way
3139,2M17185713+4354547,1360584071018328960,1360584071018328960,False,Milky_Way
3140,2M18123962-2746180,4050915297054884864,4050915297054884864,False,Milky_Way
3141,2M15182636-4202543,6004074253564428544,6004074253564428544,False,Milky_Way
3142,2M13053754-0207574,3685328028710083456,3685328028710083456,False,Milky_Way
3143,2M13274349-0037067,3638860674455252864,3638860674455252864,False,Milky_Way
3144,2M07201951-7354595,5262784132582703872,5262784132582703872,False,Milky_Way
3145,2M17302255-2036013,4121001058789126912,4121001058789126912,False,Milky_Way
3146,2M13274516-0249515,3637926295730047104,3637926295730047104,False,Milky_Way
3147,2M13264952-0234310,3637954436355729920,3637954436355729920,False,Milky_Way
3148,2M13062153+1403594,3737947940796068736,3737947940796068736,False,Milky_Way
3149,2M18062971-2601477,4064868756823183488,4064868756823183488,False,Milky_Way
3150,2M15174232-4225085,6003969696882820480,6003969696882820480,False,Milky_Way
3151,2M16113607-2429219,6049805274318137216,6049805274318137216,False,Milky_Way
3152,2M16024385-2257382,6243127597770696448,6243127597770696448,False,Milky_Way
3153,2M14224240-0458432,3642452882022513920,3642452882022513920,False,Milky_Way
3154,2M16422493+4803556,1407374265078265600,1407374265078265600,False,Milky_Way
3155,2M16450546-1917546,4130712971914653696,4130712971914653696,False,Milky_Way
3156,2M13251008-0309084,3637823560112354944,3637823560112354944,False,Milky_Way
3157,2M13273568-0044416,3638762062006257792,3638762062006257792,False,Milky_Way
3158,2M13093976+1352381,3737897569419718784,3737897569419718784,False,Milky_Way
3159,2M22240740-0729379,2622347056291180160,2622347056291180160,False,Milky_Way
3160,2M18004505-3215301,4043710545314344576,4043710545314344576,False,Milky_Way
3161,2M06584903-7248403,5262431704746105216,5262431704746105216,False,Milky_Way
3162,2M11355616-0118212,3794043340417951104,3794043340417951104,False,Milky_Way
3163,2M14203243-0512405,3642398421837358208,3642398421837358208,False,Milky_Way
3164,2M16445735+4653499,1407021841538252928,1407021841538252928,False,Milky_Way
3165,2M09510541+1834050,627141267612619776,627141267612619776,False,Milky_Way
3166,2M16284588-1356011,4330288969603353088,4330288969603353088,False,Milky_Way
3167,2M16295403-1325179,4330347969573347840,4330347969573347840,False,Milky_Way
3168,2M16303012-1412263,4330224411953737216,4330224411953737216,False,Milky_Way
3169,2M09503850+1650360,619946643340394752,619946643340394752,False,Milky_Way
3170,2M09570267+1711061,626009968932321792,626009968932321792,False,Milky_Way
3171,2M13485913-5646556,5872031806273156736,5872031801933493120,False,Milky_Way
3172,2M13402421-5006105,6070407137229020544,6070407137229020544,False,Milky_Way
3173,2M11425371-1444041,3572613518334938496,3572613518334938496,False,Milky_Way
3174,2M12272914-0127506,3694066740969934208,3694066740969934208,False,Milky_Way
3175,2M19103069-1728477,4087862087515518080,4087862087515518080,False,Milky_Way
3176,2M17283071-2022560,4121064315074585472,4121064315074585472,False,Milky_Way
3177,2M10011202-2958476,5463761389122709760,5463761389122709760,False,Milky_Way
3178,2M09093306+1632299,607948261357442304,607948261357442304,False,Milky_Way
3179,2M16423666-1850169,4131545405295580288,4131545405295580288,False,Milky_Way
3180,2M13433609-1638545,6295314508425261952,6295314508425261952,False,Milky_Way
3181,2M12532893+1137134,3927849610551394816,3927849610551394816,False,Milky_Way
3182,2M04361333-6229167,4677099199276609792,4677099199276609792,False,Milky_Way
3183,2M13202893-0107245,3686434515364495616,3686434515364495616,False,Milky_Way
3184,2M12533591+1222008,3927974679999002368,3927974679999002368,False,Milky_Way
3185,2M13071481-0354111,3684070462285805696,3684070462285805696,False,Milky_Way
3186,2M13392978-1723397,6293742653474212352,6293742653474212352,False,Milky_Way
3187,2M13195663-0206319,3686207912890047360,3686207912890047360,False,Milky_Way
3188,2M09570077+1703148,623000365088049920,623000365088049920,False,Milky_Way
3189,2M13253950-0058444,3638731619278004608,3638731619278004608,False,Milky_Way
3190,2M17040427-2855331,6029877661278509184,6029877661278509184,False,Milky_Way
3191,2M17140295+4241134,1354368119469580928,1354368119469580928,False,Milky_Way
3192,2M18072129-2540557,4064907686418646784,4064907686418646784,False,Milky_Way
3193,2M17153422+4347393,1361225292455623168,1361225292455623168,False,Milky_Way
3194,2M17463649-2437394,4068075001395366144,4068075001395366144,False,Milky_Way
3195,2M19141288-1715586,4087697057692207232,4087697057692207232,False,Milky_Way
3196,2M12485006+2620393,3961175292592778112,3961175292592778112,False,Milky_Way
3197,2M16502062+4620203,1407506691805856768,1407506691805856768,False,Milky_Way
3198,2M13425090-5041392,6069661256027316224,6069661256027316224,False,Milky_Way
3199,2M13390770-1620597,3605221631599661952,3605221631599661952,False,Milky_Way
3200,2M13432066-1736203,6293685788107289600,6293685788107289600,False,Milky_Way
3201,2M17211932+4246269,1348226659833719936,1348226659833719936,False,Milky_Way
3202,2M15153974-4237441,6003940353665597056,6003940353665597056,False,Milky_Way
3203,2M22254809-0424215,2626619827196337664,2626619827196337664,False,Milky_Way
3204,2M00545311+0840131,2580914331421028608,2580914331420175616,False,Milky_Way
3205,2M22382632-0928245,2608958436343293440,2608958436343293440,False,Milky_Way
3206,2M22271090-0751494,2621515516263025792,2621515516263025792,False,Milky_Way
3207,2M13064736-0312150,3684392550473140864,3684392550473140864,False,Milky_Way
3208,2M17151693-2510351,4109501747712012544,4109501747712012544,False,Milky_Way
3209,2M16462604-1846047,4130872474120639104,4130872474120639104,False,Milky_Way
3210,2M16424660-1930059,4130724143130739968,4130724143130739968,False,Milky_Way
3211,2M16460900-1913422,4130805266470734976,4130805266470734976,False,Milky_Way
3212,2M16473354-1901323,4130803479764395008,4130803479764395008,False,Milky_Way
3213,2M01185548+1045412,2580139244442400256,2580139244442400256,False,Milky_Way
3214,2M13291317-0239495,3637208933112436224,3637208933112436224,False,Milky_Way
3215,2M16423991-1844125,4131553037456012160,4131553037456012160,False,Milky_Way
3216,2M22215602-0416500,2626579213985595520,2626579213985595520,False,Milky_Way
3217,2M04000243-7033092,4665996433937561984,4665996433937561984,False,Milky_Way
3218,2M01002085+0737589,2577682626228411520,2577682626228411520,False,Milky_Way
3219,2M09570676+1722070,626016776454748160,626016776454748160,False,Milky_Way
3220,2M19185812-1741296,4084654709011206144,4084654709011206144,False,Milky_Way
3221,2M17443508-0016381,4372080483160553344,4372080483160553344,False,Milky_Way
3222,2M12511109+1149336,3927824390503273856,3927824390503273856,False,Milky_Way
3223,2M13250025-0031012,3686819962909680640,3686819962909680640,False,Milky_Way
3224,2M15580210-2200090,6243481709232902912,6243481709232902912,False,Milky_Way
3225,2M12525564+1208099,3927952861565096448,3927952861565096448,False,Milky_Way
3226,2M13095795-0328065,3684195600452814208,3684195600452814208,False,Milky_Way
3227,2M17173523-3036271,4059152047897587840,4059152047897587840,False,Milky_Way
3228,2M17001907-2839105,6030119691240093568,6030119691240093568,False,Milky_Way
3229,2M18032460-2517497,4065717614151781120,4065717614151781120,False,Milky_Way
3230,2M11431979-1527548,3572488002210704896,3572488002210704896,False,Milky_Way
3231,2M16433432-1844197,4131541286425411456,4131541286425411456,False,Milky_Way
3232,2M16454450-1928587,4130694902992430976,4130694902992430976,False,Milky_Way
3233,2M18044639-2537352,4065647206684726784,4065647206684726784,False,Milky_Way
3234,2M11360155-0113577,3794044955325656832,3794044955325656832,False,Milky_Way
3235,2M16435511+4812428,1408877056956011008,1408877056956011008,False,Milky_Way
3236,2M18025797-2546081,4064185715216092160,4064185715216092160,False,Milky_Way
3237,2M13025654-0157070,3685532705376226560,3685532705376226560,False,Milky_Way
3238,2M13025288-0126194,3685611286097868544,3685611286097868544,False,Milky_Way
3239,2M13062469-0248400,3684467385983318016,3684467385983318016,False,Milky_Way
3240,2M16440867-1838383,4131637184454895872,4131637184454895872,False,Milky_Way
3241,2M16454788-1910360,4130808491986564224,4130808491986564224,False,Milky_Way
3242,2M13011167-0306454,3685149598588691584,3685149598588691584,False,Milky_Way
3243,2M13221206-0202109,3638185505596399744,3638185505596399744,False,Milky_Way
3244,2M13281766-0200324,3638417365110912640,3638417365110912640,False,Milky_Way
3245,2M17014260-2841012,6030092993716886016,6030092993716886016,False,Milky_Way
3246,2M17130892-2428118,4112557354880829440,4112557354880829440,False,Milky_Way
3247,2M18000128-3110215,4044098531121100672,4044098531121100672,False,Milky_Way
3248,2M14215576-0447597,3642517684489039616,3642517684489039616,False,Milky_Way
3249,2M16521884+4626191,1407604204743460992,1407604204743460992,False,Milky_Way
3250,2M16440456-1827229,4131657353621588992,4131657353621588992,False,Milky_Way
3251,2M16461311-1857556,4130865396014540544,4130865396014540544,False,Milky_Way
3252,2M18052291-2456329,4065750835669823872,4065750835669823872,False,Milky_Way
3253,2M17144317-2411170,4114069187710405120,4114069187710405120,False,Milky_Way
3254,2M13284103-0111093,3638676884214826368,3638676884214826368,False,Milky_Way
3255,2M13295234-0145162,3638451449971427072,3638451449971427072,False,Milky_Way
3256,2M17263612-2026257,4121229585401661440,4121229585401661440,False,Milky_Way
3257,2M18061215-2548040,4065627346749256576,4065627346749256576,False,Milky_Way
3258,2M16471874-1906435,4130801108942550656,4130801108942550656,False,Milky_Way
3259,2M17162732+4355396,1361249859668735104,1361249859668735104,False,Milky_Way
3260,2M18075652-2501198,4065783889720974208,4065783889720974208,False,Milky_Way
3261,2M16474541-1854503,4130839759350681856,4130839759350681856,False,Milky_Way
3262,2M16120608-2417008,6049906055731583488,6049906055731583488,False,Milky_Way
3263,2M16400238+4741522,1407339119362372608,1407339119362372608,False,Milky_Way
3264,2M16431143+4647091,1407061767554107648,1407061767554107648,False,Milky_Way
3265,2M16452154+4755189,1408813633174687232,1408813633174687232,False,Milky_Way
3266,2M17291474-2550253,4109781951358770944,4109781951358770944,False,Milky_Way
3267,2M17183443-2355372,4111177540869781632,4111177540869781632,False,Milky_Way
3268,2M14354787+5735162,1611025503833410944,1611025503833410944,False,Milky_Way
3269,2M08315611+2314473,665968527884016512,665968523587103360,False,Milky_Way
3270,2M17583200-3101084,4044162169722901888,4044162169722901888,False,Milky_Way
3271,2M13125980+1512546,3744146952993757824,3744146952993757824,False,Milky_Way
3272,2M16461322-1909119,4130807259335567872,4130807259335567872,False,Milky_Way
3273,2M16101908-2338336,6242144462572777984,6242144462572777984,False,Milky_Way
3274,2M19100147-1623592,4088001107021021312,4088001107021021312,False,Milky_Way
3275,2M16405580+3542023,1327624595068036352,1327624595068036352,False,Milky_Way
3276,2M16275041-1222285,4331488438008212096,4331488438008212096,False,Milky_Way
3277,2M19130768-1727466,4087687230806753536,4087687230806753536,False,Milky_Way
3278,2M19140210-1703395,4087808898637435520,4087808898637435520,False,Milky_Way
3279,2M16121955-2448308,6049779646254424576,6049779646254424576,False,Milky_Way
3280,2M00564770+0428201,2551830805756981248,2551830805756981248,False,Milky_Way
3281,2M15233478-4224141,6000973218457937664,6000973218457937664,False,Milky_Way
3282,2M09550947-4001317,5419865723849346304,5419865723849346304,False,Milky_Way
3283,2M18070918-2529383,4065661569049277056,4065661569049277056,False,Milky_Way
3284,2M14081415-6738032,5847758678335642880,5847758678335642880,False,Milky_Way
3285,2M16435184+4710469,1407091248209732224,1407091248209732224,False,Milky_Way
3286,2M12492383+2753236,3961979001233154304,3961979001233154304,False,Milky_Way
3287,2M16115519-2531207,6049531534584528896,6049531534584528896,False,Milky_Way
3288,2M17481439-0007202,4371303609478335488,4371303609478335488,False,Milky_Way
3289,2M06060899-0521161,3020847694112349440,3020847694112349440,False,Milky_Way
3290,2M09500379+1729130,620309894494705024,620309894494705024,False,Milky_Way
3291,2M04311314-6136467,4677339816227215360,4677339816227215360,False,Milky_Way
3292,2M16042831-2453326,6235964932353628928,6235964932353628928,False,Milky_Way
3293,2M12521313+1315439,3929757228865978496,3929757228865978496,False,Milky_Way
3294,2M13021048-0135442,3685602391220807040,3685602391220807040,False,Milky_Way
3295,2M13060339-0329225,3684289265099791104,3684289265099791104,False,Milky_Way
3296,2M13090012-0302428,3684409421104783616,3684409421104783616,False,Milky_Way
3297,2M13280310-0258119,3637170587644349312,3637170587644349312,False,Milky_Way
3298,2M16301448-1232097,4330739808028463616,4330739808028463616,False,Milky_Way
3299,2M16335077-1353243,4327346131029279616,4327346131029279616,False,Milky_Way
3300,2M14083299-6757026,5847698269581428608,5847698269581428608,False,Milky_Way
3301,2M17144452-2457070,4109520130172714496,4109520130172714496,False,Milky_Way
3302,2M17171155-2443025,4111022028685394816,4111022028685394816,False,Milky_Way
3303,2M16463368-1926304,4130693219365203712,4130693219365203712,False,Milky_Way
3304,2M12495386+2638261,3961564691507876736,3961564691507876736,False,Milky_Way
3305,2M17270656-3123275,4057975574782500480,4057975574782500480,False,Milky_Way
3306,2M06152141-7638564,5260552948611748352,5260552948611748352,False,Milky_Way
3307,2M16361512+3720343,1331379530355773952,1331379530355773952,False,Milky_Way
3308,2M19092389-1718586,4087883253114961280,4087883253114961280,False,Milky_Way
3309,2M16090640-2412500,6242025028124128512,6242025028124128512,False,Milky_Way
3310,2M16265100-1321095,4330525368901070464,4330525368901070464,False,Milky_Way
3311,2M18004541-0228085,4178021937902425600,4178021937902425600,False,Milky_Way
3312,2M17495503-0027493,4371232244301525248,4371232244301525248,False,Milky_Way
3313,2M19121406-1654349,4087912768131258752,4087912768131258752,False,Milky_Way
3314,2M15191677-4326295,6000849008005790208,6000849008005790208,False,Milky_Way
3315,2M10581665+4837480,832639612887022464,832639612887022464,False,Milky_Way
3316,2M15184035-4207224,6004073050973551872,6004073050973551872,False,Milky_Way
3317,2M16264752-1333331,4330513583510766848,4330513583510766848,False,Milky_Way
3318,2M16274954-1343520,4330307730020499584,4330307730020499584,False,Milky_Way
3319,2M16303712-1237532,4330691223358337024,4330691223358337024,False,Milky_Way
3320,2M17490644-0017501,4371285295737696128,4371285295737696128,False,Milky_Way
3321,2M16252368-1253419,4331350002621194496,4331350002621194496,False,Milky_Way
3322,2M16505427-0209599,4378835057968107776,4378835057968107776,False,Milky_Way
3323,2M17110553-6020540,5914131350556082432,5914131350556082432,False,Milky_Way
3324,2M18050978-2517271,4065707168757398656,4065707168757398656,False,Milky_Way
3325,2M17062156-6036158,5913785897746472448,5913785897746472448,False,Milky_Way
3326,2M17285196-2013080,4121074034514001920,4121074034514001920,False,Milky_Way
3327,2M18012880-0311445,4177546983238939776,4177546983238939776,False,Milky_Way
3328,2M16421867-1936250,4130721806668520320,4130721806668520320,False,Milky_Way
3329,2M16442437-1920163,4130753451988077056,4130753451988077056,False,Milky_Way
3330,2M16403163+3713340,1328331409245644160,1328331409245644160,False,Milky_Way
3331,2M14260576-0552329,3641584126102170496,3641584126102170496,False,Milky_Way
3332,2M15211022-4206422,6004038450716223744,6004038450716223744,False,Milky_Way
3333,2M12514923+2614333,3961489993436722944,3961489993436722944,False,Milky_Way
3334,2M16083756-2401517,6242044097778903168,6242044097778903168,False,Milky_Way
3335,2M17144028-2422165,4114058055155002368,4114058055155002368,False,Milky_Way
3336,2M16334614-1225491,4330877178262153088,4330877178262153088,False,Milky_Way
3337,2M13391743-1539133,3605472973085809792,3605472973085809792,False,Milky_Way
3338,2M17251831-3149076,4057867887042384384,4057867887042384384,False,Milky_Way
3339,2M16425100-1844283,4131552281541750272,4131552281541750272,False,Milky_Way
3340,2M16465440-1909445,4130794786750626432,4130794786750626432,False,Milky_Way
3341,2M17441135-0045187,4371909436088767744,4371909436088767744,False,Milky_Way
3342,2M14204500-0519551,3642391996566266496,3642391996566266496,False,Milky_Way
3343,2M16392759+4733465,1407336645461210496,1407336645461210496,False,Milky_Way
3344,2M17014487-2906129,6030047398333204224,6030047398333204224,False,Milky_Way
3345,2M16490305+4737153,1408615721082186624,1408615721082186624,False,Milky_Way
3346,2M16544965+4658436,1407644096399832704,1407644096399832704,False,Milky_Way
3347,2M16451139-1938084,4130685694582524800,4130685694582524800,False,Milky_Way
3348,2M16454422-1837343,4130887003988296576,4130887003988296576,False,Milky_Way
3349,2M16441120-1821089,4131660613498500992,4131660613498500992,False,Milky_Way
3350,2M16454946-1946179,4130493005173828352,4130493005173828352,False,Milky_Way
3351,2M16271315-1352268,4328803632475343744,4328803632475343744,False,Milky_Way
3352,2M17171046-3007398,4059230010165864448,4059230010165864448,False,Milky_Way
3353,2M14273865-0502534,3642075195483006720,3642075195483006720,False,Milky_Way
3354,2M16433655+4712521,1407090831596192256,1407090831596192256,False,Milky_Way
3355,2M16483542+4742204,1408619943033518464,1408619943033518464,False,Milky_Way
3356,2M17114975-6005020,5914233914374777600,5914233914374777600,False,Milky_Way
3357,2M13004653-0230301,3685391216269023616,3685391216269023616,False,Milky_Way
3358,2M13241392-0201559,3638232337919738240,3638232337919738240,False,Milky_Way
3359,2M16074757-2454288,6043810668203739520,6043810668203739520,False,Milky_Way
3360,2M16413091+3713500,1328234068107265664,1328234068107265664,False,Milky_Way
3361,2M16100853-2342346,6242137934222475264,6242137934222475264,False,Milky_Way
3362,2M16030485-2311319,6242371889687443584,6242371889687443584,False,Milky_Way
3363,2M16093167-2343010,6242148757540088576,6242148757540088576,False,Milky_Way
3364,2M10145398-4649555,5413460450147569664,5413460450147569664,False,Milky_Way
3365,2M15161381-4248043,6003934753028128512,6003934753028128512,False,Milky_Way
3366,2M17473806-0015376,4371295152684465408,4371295152684465408,False,Milky_Way
3367,2M16023133-2313301,6242366460848810496,6242366460848810496,False,Milky_Way
3368,2M19094454-1616007,4088756746388327168,4088756746388327168,False,Milky_Way
3369,2M18000747-0159428,4178804927622706048,4178804927622706048,False,Milky_Way
3370,2M16305400-1149461,4331158618879186304,4331158618879186304,False,Milky_Way
3371,2M16333824-1335064,4330362469383829632,4330362469383829632,False,Milky_Way
3372,2M08021375-6917179,5270585751697638784,5270585751697638784,False,Milky_Way
3373,2M17052435-2831255,6029995446450369920,6029995446450369920,False,Milky_Way
3374,2M19101146-1618107,4088846597099862528,4088846597099862528,False,Milky_Way
3375,2M19105106-1724268,4087864282225778048,4087864282225778048,False,Milky_Way
3376,2M17460092-5140166,5945279106221874816,5945279106221874816,False,Milky_Way
3377,2M18075743-2710456,4063037314044188544,4063037314044188544,False,Milky_Way
3378,2M15211712-4213090,6001011289049042816,6001011289049042816,False,Milky_Way
3379,2M17343467-5112366,5946244992838886656,5946244992838886656,False,Milky_Way
3380,2M19172430-1809208,4084545410685487744,4084545410685487744,False,Milky_Way
3381,2M18013407-0248546,4177576223377258496,4177576223377258496,False,Milky_Way
3382,2M16430910-1947534,4130667926298654336,4130667926298654336,False,Milky_Way
3383,2M16481441-2010210,4130407311984141568,4130407311984141568,False,Milky_Way
3384,2M16311699-1140039,4331936214117691904,4331936214117691904,False,Milky_Way
3385,2M19202175-1817550,4084420272514598784,4084420272514598784,False,Milky_Way
3386,2M17394596-5050361,5946147372505155456,5946147372505155456,False,Milky_Way
3387,2M09135854-4756363,5326453410677981056,5326453410677981056,False,Milky_Way
3388,2M19124738-1636583,4088023367819956608,4088023367819956608,False,Milky_Way
3389,2M16310598-1158391,4331147486323831040,4331147486323831040,False,Milky_Way
3390,2M16003864-2322411,6237106122339537280,6237106122339537280,False,Milky_Way
3391,2M14264556-0543348,3641592922195006080,3641592922195006080,False,Milky_Way
3392,2M13252636-0313429,3637795690069577984,3637795690069577984,False,Milky_Way
3393,2M13223901-0228562,3638105756643622912,3638105756643622912,False,Milky_Way
3394,2M13054513-0334352,3684282599310558208,3684282599310558208,False,Milky_Way
3395,2M09544354+1824575,626350375154771968,626350375154771968,False,Milky_Way
3396,2M10002922+1715409,622974462140458368,622974462140458368,False,Milky_Way
3397,2M17575477-5321286,5944816280539702528,5944816280539702528,False,Milky_Way
3398,2M16051442-2425047,6236052068651627392,6236052068651627392,False,Milky_Way
3399,2M16092909-2332468,6242155560768350080,6242155560768350080,False,Milky_Way
3400,2M12511361+2547177,3958095320005445376,3958095320005445376,False,Milky_Way
3401,2M17451222-5159593,5945925515981122944,5945925515981122944,False,Milky_Way
3402,2M15230475-4248366,6000935766341812096,6000935766341812096,False,Milky_Way
3403,2M13092488-0205376,3684917120598821248,3684917120598821248,False,Milky_Way
3404,2M13460338-1622272,6295409753619964928,6295409753619964928,False,Milky_Way
3405,2M13102100+1430036,3744004257000379648,3744004257000379648,False,Milky_Way
3406,2M13401964-1644163,3605150262127978880,3605150262127978880,False,Milky_Way
3407,2M16430726-2747437,6032495563994151296,6032495563994151296,False,Milky_Way
3408,2M16472608-1857246,4130839145173636736,4130839145173636736,False,Milky_Way
3409,2M17471510-2448453,4068054316893405696,4068054316893405696,False,Milky_Way
3410,2M17365221-5146128,5946176960554208896,5946176960554208896,False,Milky_Way
3411,2M17401777-5051551,5946144937276747904,5946144937276747904,False,Milky_Way
3412,2M17535338-2436338,4067642614122503040,4067642614122503040,False,Milky_Way
3413,2M17484645-2448291,4067306713331856000,4067306713331856000,False,Milky_Way
3414,2M17382997-2308270,4116533674389433984,4116533674389433984,False,Milky_Way
3415,2M10163697-4707504,5413394410728931200,5413394410728931200,False,Milky_Way
3416,2M14194790-0519323,3642373094414224512,3642373094414224512,False,Milky_Way
3417,2M16522954+4739008,1407901897516712576,1407901897516712576,False,Milky_Way
3418,2M16290891-1335135,4330339139120257408,4330339139120257408,False,Milky_Way
3419,2M17455593-5203396,5945173553106482432,5945173553106482432,False,Milky_Way
3420,2M17480073-2341335,4068564211033713536,4068564211033713536,False,Milky_Way
3421,2M17332106-2347301,4110585071541439744,4110585071541439744,False,Milky_Way
3422,2M17585305-3046268,4044169415267494400,4044169415267494400,False,Milky_Way
3423,2M17340249-2355361,4110570606095123072,4110570606095123072,False,Milky_Way
3424,2M13085071+1343370,3737888807686419968,3737888807686419968,False,Milky_Way
3425,2M17431908-5145408,5945946166184228864,5945946166184228864,False,Milky_Way
3426,2M17495075-5227132,5945196093090814208,5945196093090814208,False,Milky_Way
3427,2M17561683-5321342,5944865896003896064,5944865896003896064,False,Milky_Way
3428,2M17440106-5137596,5946038903119455104,5946038903119455104,False,Milky_Way
3429,2M18091354-2810087,4050829122835394048,4050829122835394048,False,Milky_Way
3430,2M13373202-5024469,6070376282184342016,6070376282184342016,False,Milky_Way
3431,2M07133367-7357479,5262771277743021440,5262771277743021440,False,Milky_Way
3432,2M17551250-2311206,4069380117376662016,4069380117376662016,False,Milky_Way
3433,2M22154650-1017123,2614760804017031296,2614760804017031296,False,Milky_Way
3434,2M19474608+4844396,2086746870501843968,2086746870501843968,False,Milky_Way
3435,2M17555123-5315406,5944867545271688448,5944867545271688448,False,Milky_Way
3436,2M03582880-6927384,4666631161384158848,4666631161384158848,False,Milky_Way
3437,2M03560313-6951304,4666221387144480640,4666221387144480640,False,Milky_Way
3438,2M04012713-6936165,4666613947155280896,4666613947155280896,False,Milky_Way
3439,2M11214129+0115100,3798597135327636352,3798597135327636352,False,Milky_Way
3440,2M18115340-1447167,4146105142623036544,4146105142623036544,False,Milky_Way
3441,2M06155314-7304135,5265974984050516992,5265974984050516992,False,Milky_Way
3442,2M17333183-1020111,4166431333000694016,4166431333000694016,False,Milky_Way
3443,2M17350133-0926475,4166641614598399488,4166641614598399488,False,Milky_Way
3444,2M11215747+0151501,3810671082965510656,3810671082965510656,False,Milky_Way
3445,2M17361583-0933274,4166583340482475520,4166583340482475520,False,Milky_Way
3446,2M19063671-2134106,4082023229781994368,4082023229781994368,False,Milky_Way
3447,2M19044659-2128408,4081667262893084032,4081667262893084032,False,Milky_Way
3448,2M05063870-7549583,4648941702922349184,4648941702922349184,False,Milky_Way
3449,2M17014140-2812173,6030160270098953856,6030160270098953856,False,Milky_Way
3450,2M17250160-3122054,4058074633913381632,4058074633913381632,False,Milky_Way
3451,2M19041083-2151206,4081639367098108928,4081639367098108928,False,Milky_Way
3452,2M16543785+4803106,1408686777020087936,1408686777020087936,False,Milky_Way
3453,2M17373101-1036076,4163444131706735488,4163444131706735488,False,Milky_Way
3454,2M19042685-2121145,4081857345281980288,4081857345281980288,False,Milky_Way
3455,2M11241556+0250036,3812373264405022592,3812373264405022592,False,Milky_Way
3456,2M17362366-1020349,4163511030117538560,4163511030117538560,False,Milky_Way
3457,2M06525523-8036255,5207567448909267840,5207567448909267840,False,Milky_Way
3458,2M19052240-2119015,4082045185655808640,4082045185655808640,False,Milky_Way
3459,2M17342823-1040165,4163406954471661568,4163406954471661568,False,Milky_Way
3460,2M07092829-7942303,5208188432460843648,5208188432460843648,False,Milky_Way
3461,2M19020434-2201121,4081621568752736640,4081621568752736640,False,Milky_Way
3462,2M01585820-7346104,4638383814314197248,4638383814314197248,False,Milky_Way
3463,2M11231993+0249529,3810886003129694592,3810886003129694592,False,Milky_Way
3464,2M07071887-8022001,5207937468931596800,5207937468931596800,False,Milky_Way
3465,2M11221479+0235202,3810852914701637888,3810852914701637888,False,Milky_Way
3466,2M17351707-1048108,4163354315352424064,4163354315352424064,False,Milky_Way
3467,2M19095684-2220299,4081127132111569280,4081127132111569280,False,Milky_Way
3468,2M04524271-7651497,4624970081692874496,4624970081692874496,False,Milky_Way
3469,2M02041996-7408029,4638301763259076608,4638301763259076608,False,Milky_Way
3470,2M01572738-7303303,4638672917152542464,4638672917152542464,False,Milky_Way
3471,2M17543777-2154322,4070552854012351360,4070552854012351360,False,Milky_Way
3472,2M07453453-2447565,5614620122550342784,5614620122546313856,False,Milky_Way
3473,2M19035533-2042121,4082317658384557440,4082317658384557440,False,Milky_Way
3474,2M17560066-3149168,4043597703775188736,4043597703775188736,False,Milky_Way
3475,2M17390935-2831205,4060233559376356736,4060233559376356736,False,Milky_Way
3476,2M19082291-2213314,4081180802023635200,4081180802023635200,False,Milky_Way
3477,2M17394563-2929557,4057036385681976576,4057036381378323968,False,Milky_Way
3478,2M16583854-3958060,5970094151640178432,5970094151640178432,False,Milky_Way
3479,2M17561652-3225291,4043375881436292736,4043375881436292736,False,Milky_Way
3480,2M17371371-2934057,4060022899762404736,4060022899762404736,False,Milky_Way
3481,2M16544476-3939140,5969799791763328896,5969799791763328896,False,Milky_Way
3482,2M18001328-3329536,4042461603189477248,4042461603189477248,False,Milky_Way
3483,2M17372103-2811067,4060445211016367104,4060445211016367104,False,Milky_Way
3484,2M17552744-3228019,4043540219737430144,4043540219737430144,False,Milky_Way
3485,2M17355749-2947324,4058515465025633280,4058515465025633280,False,Milky_Way
3486,2M19090660-2136375,4081986263013299072,4081986263013299072,False,Milky_Way
3487,2M16542386-3945113,5969792992857625856,5969792992857625856,False,Milky_Way
3488,2M16101805-3120426,6036758954694356608,6036758954694356608,False,Milky_Way
3489,2M16133441-3222591,6035823751330746240,6035823751330746240,False,Milky_Way
3490,2M19093324-2239302,4080732643650017408,4080732643650017408,False,Milky_Way
3491,2M16115215-3157585,6035906489582654720,6035906489582654720,False,Milky_Way
3492,2M16134429-3207051,6035863471189106944,6035863471189106944,False,Milky_Way
3493,2M16130060-3120208,6038201548301504128,6038201548301504128,False,Milky_Way
3494,2M16134734-3227303,6035819593802284032,6035819593802284032,False,Milky_Way
3495,2M17500002-2135376,4118578662908512128,4118578662908512128,False,Milky_Way
3496,2M16085635-3141214,6036723667242427776,6036723667242427776,False,Milky_Way
3497,2M16134094-3131158,6037445084307452160,6037445084307452160,False,Milky_Way
3498,2M17385326-2932503,4060031966434710528,4060031966434710528,False,Milky_Way
3499,2M18134102-4401558,6721161198723751040,6721161198723751040,False,Milky_Way
3500,2M16091930-3151490,6036578016313455232,6036578016313455232,False,Milky_Way
3501,2M04181763-6108376,4678395901441788800,4678395901441788800,False,Milky_Way
3502,2M16545598-4042121,5969681834778244224,5969681834778244224,False,Milky_Way
3503,2M16563855-3930145,5970163145995175424,5970163145995175424,False,Milky_Way
3504,2M17372730-3940390,5960964842222157952,5960964842222157952,False,Milky_Way
3505,2M17534632-3112002,4056060294265953152,4056060294265953152,False,Milky_Way
3506,2M16533288-3950337,5969955029057785472,5969955029057785472,False,Milky_Way
3507,2M16551237-4014353,5969744094625309184,5969744094625309184,False,Milky_Way
3508,2M16591530-4033486,5966684256853333248,5966684256853333248,False,Milky_Way
3509,2M16144464-3142061,6037380762875723520,6037380762875723520,False,Milky_Way
3510,2M16091721-3136517,6036725763185973248,6036725763185973248,False,Milky_Way
3511,2M16123913-3215101,6035840793761252736,6035840793761252736,False,Milky_Way
3512,2M18050452-3249149,4042872438214656128,4042872438214656128,False,Milky_Way
3513,2M18151671-4358213,6721170480168941312,6721170480168941312,False,Milky_Way
3514,2M18150193-4410294,6721118283410196608,6721118283410196608,False,Milky_Way
3515,2M18154381-4249172,6721472880228124288,6721472880228124288,False,Milky_Way
3516,2M16114603-3125042,6036696969724636928,6036696969724636928,False,Milky_Way
3517,2M16043710-2253073,6242404428360177792,6242404428360177792,False,Milky_Way
3518,2M23415319-1102588,2433809227631325056,2433809227631325056,False,Milky_Way
3519,2M18553211-2929153,6761618248781681408,6761618248781681408,False,Milky_Way
3520,2M17353710-3913212,5961039398515001216,5961039398515001216,False,Milky_Way
3521,2M17372142-3946426,5960963811429392896,5960963811429392896,False,Milky_Way
3522,2M18100511-4308096,6724124829237702016,6724124829237702016,False,Milky_Way
3523,2M17342688-3943022,5960929103753966592,5960929103753966592,False,Milky_Way
3524,2M16162589-2529378,6048750086753074688,6048750086753074688,False,Milky_Way
3525,2M08063169-5552554,5319124036105735552,5319124036105735552,False,Milky_Way
3526,2M16090454-3224577,6035797088183627904,6035797088183627904,False,Milky_Way
3527,2M21373132-0102573,2686605127158785536,2686605127158785536,False,Milky_Way
3528,2M18001888-0250178,4177619894604177664,4177619894604177664,False,Milky_Way
3529,2M17332976-3858140,5961851873225027328,5961851873225027328,False,Milky_Way
3530,2M10152261-4637070,5413557310252920576,5413557310252920576,False,Milky_Way
3531,2M07543072+2644266,874173149231432960,874173149231432960,False,Milky_Way
3532,2M18473209-3029468,6761316501568082816,6761316501568082816,False,Milky_Way
3533,2M16533534+4656555,1407809263662133632,1407809263662133632,False,Milky_Way
3534,2M10274431+3628550,754448599391756672,754448599391756672,False,Milky_Way
3535,2M09263775-0644233,5745401945410919296,5745401945410919296,False,Milky_Way
3536,2M09283909-0824211,5741900962949317120,5741900962949317120,False,Milky_Way
3537,2M11512263+2001010,3975410841436190976,3975410841436190976,False,Milky_Way
3538,2M18115570-4302184,6724459806643229312,6724459806643229312,False,Milky_Way
3539,2M18113120-4247466,6724525158867963648,6724525158867963648,False,Milky_Way
3540,2M16170564-2504051,6048859561178769280,6048859561178769280,False,Milky_Way
3541,2M16200960-2627260,6048398041173558272,6048398041173558272,False,Milky_Way
3542,2M16064562-2247445,6242490774375687168,6242490774375687168,False,Milky_Way
3543,2M18134017-4301170,6724448158691394944,6724448158691394944,False,Milky_Way
3544,2M16175982-2553350,6048666734327629824,6048666734327629824,False,Milky_Way
3545,2M16142579-2533506,6049495766096854656,6049495766096854656,False,Milky_Way
3546,2M18151248-4403407,6721166803676894080,6721166803676894080,False,Milky_Way
3547,2M16181138-2505245,6048868048033971328,6048868048033971328,False,Milky_Way
3548,2M18052388-2953056,4050285757926064384,4050285757926064384,False,Milky_Way
3549,2M16051144-2330557,6242299699876083456,6242299699876083456,False,Milky_Way
3550,2M18101867-4348072,6721038951095514880,6721038951095514880,False,Milky_Way
3551,2M18140205-4334439,6721374091663581824,6721374091663581824,False,Milky_Way
3552,2M16191214-2616370,6048453910108190464,6048453910108190464,False,Milky_Way
3553,2M18123888-4327364,6721431304943242624,6721431304943242624,False,Milky_Way
3554,2M18003176-0145148,4178835748308153344,4178835748308153344,False,Milky_Way
3555,2M07344474-7337310,5262666175600757376,5262666175600757376,False,Milky_Way
3556,2M07255113-5954342,5293127973449633536,5293127973449633536,False,Milky_Way
3557,2M19005719-2116299,4081896717227811840,4081896717227811840,False,Milky_Way
3558,2M17502881-2126540,4118590306467654784,4118590306467654784,False,Milky_Way
3559,2M17331662-2318080,4116668291424840960,4116668291424840960,False,Milky_Way
3560,2M18531976-2829569,6761980915824925824,6761980915824925824,False,Milky_Way
3561,2M16114378-2456493,6049776863115610624,6049776863115610624,False,Milky_Way
3562,2M16150250-2535178,6048744387336695424,6048744387336695424,False,Milky_Way
3563,2M16215859-2602148,6048529192296873088,6048529192296873088,False,Milky_Way
3564,2M16165709-2520351,6048846744995858816,6048846744995858816,False,Milky_Way
3565,2M08472102+1258269,608302716419432064,608302716419432064,False,Milky_Way
3566,2M18150200-4254486,6724473103862842624,6724473103862842624,False,Milky_Way
3567,2M18154497-4328262,6721384502664584576,6721384502664584576,False,Milky_Way
3568,2M16194102-2614396,6048452776236818816,6048452776236818816,False,Milky_Way
3569,2M16033710-2301166,6242398518484999808,6242398518484999808,False,Milky_Way
3570,2M18164522-4346228,6721179310622082944,6721179310622082944,False,Milky_Way
3571,2M16190365-2451086,6048890725461321600,6048890725461321600,False,Milky_Way
3572,2M17021830-2842092,6030081929877265536,6030081929877265536,False,Milky_Way
3573,2M17360586-2844538,4060318737203619200,4060318737203619200,False,Milky_Way
3574,2M19020895-2200095,4081621981069596544,4081621981069596544,False,Milky_Way
3575,2M16474448+4650349,1407760163595953024,1407760163595953024,False,Milky_Way
3576,2M18175665-4311385,6721487070796834176,6721487070796834176,False,Milky_Way
3577,2M16181888-2545124,6048762838514714240,6048762838514714240,False,Milky_Way
3578,2M16192274-2502158,6048872136842799616,6048872136842799616,False,Milky_Way
3579,2M16212791-2643284,6045376995541736192,6045376995541736192,False,Milky_Way
3580,2M17585234-3334409,4042486509636793216,4042486509636793216,False,Milky_Way
3581,2M17363216-1019280,4163511476794132096,4163511476794132096,False,Milky_Way
3582,2M17512253-3332019,4041886730404796416,4041886730404796416,False,Milky_Way
3583,2M14160259-6722335,5847823686957648384,5847823686957648384,False,Milky_Way
3584,2M16044252-2214209,6243283865860878080,6243283865860878080,False,Milky_Way
3585,2M07283547-7512114,5214376483902284800,5214376483902284800,False,Milky_Way
3586,2M07435445-7456089,5214301373514088704,5214301373514088704,False,Milky_Way
3587,2M17360404-2604413,4062007277759233024,4062007277759233024,False,Milky_Way
3588,2M07401054-6758419,5274077834986689664,5274077834986689664,False,Milky_Way
3589,2M06323870-3209013,2893646396488029056,2893646396488029056,False,Milky_Way
3590,2M11190697+2321371,3992080777742760576,3992080777742760576,False,Milky_Way
3591,2M11192321+2220437,3991197835546100480,3991197835546100480,False,Milky_Way
3592,2M10263483+1655045,3890205901532961024,3890205901532961024,False,Milky_Way
3593,2M01154625+8418386,573287497323769472,573287497323769472,False,Milky_Way
3594,2M00542269+8346225,573203006726940416,573203006726940416,False,Milky_Way
3595,2M11045732+2241183,3994748880146834944,3994748880146834944,False,Milky_Way
3596,2M23480936+8527035,2300210627758866816,2300210627758866816,False,Milky_Way
3597,2M01253147+8451591,573702185005570176,573702185005570176,False,Milky_Way
3598,2M18485851-3041510,6761119929505012480,6761119929505012480,False,Milky_Way
3599,2M16152101-3157093,6035861066007825792,6035861066007825792,False,Milky_Way
3600,2M18454345-3019591,6737365255670638976,6737365255670638976,False,Milky_Way
3601,2M18565443-2911370,6761653222676574720,6761653222676574720,False,Milky_Way
3602,2M18562350-2948361,6761595674433198848,6761595674433198848,False,Milky_Way
3603,2M11173994+2159463,3991115608397057024,3991115608397057024,False,Milky_Way
3604,2M18542175-2828023,6761940646209856640,6761940646209856640,False,Milky_Way
3605,2M16582355-3940507,5970113221298316288,5970113221298316288,False,Milky_Way
3606,2M16095339-3129510,6036686008967439232,6036686008967439232,False,Milky_Way
3607,2M16103127-3135401,6036682779151892352,6036682779151892352,False,Milky_Way
3608,2M18022552-3140226,4043832174427421312,4043832174427421312,False,Milky_Way
3609,2M18555764-2842073,6761731910799400192,6761731910799400192,False,Milky_Way
3610,2M19001470-2900356,6761743799259121024,6761743799259121024,False,Milky_Way
3611,2M18540979-2832585,6761933636823037440,6761933636823037440,False,Milky_Way
3612,2M18595239-2833328,6761792826293377408,6761792826293377408,False,Milky_Way
3613,2M18483651-2835540,4071454311703460864,4071454311703460864,False,Milky_Way
3614,2M18021932-3025128,4050161994148655232,4050161994148655232,False,Milky_Way
3615,2M18040971-3032223,4049960852242092928,4049960852242092928,False,Milky_Way
3616,2M18010784-3111546,4043912335700128896,4043912335700128896,False,Milky_Way
3617,2M18335656-3517511,6734585033107212928,6734585033107212928,False,Milky_Way
3618,2M18191494-3246365,4045581806709333888,4045581806709333888,False,Milky_Way
3619,2M18034304-3057450,4043931856416866048,4043931856416866048,False,Milky_Way
3620,2M18321320-3408479,6734914650408633216,6734914650408633216,False,Milky_Way
3621,2M18333156-3439135,6734684023516484096,6734684023516484096,False,Milky_Way
3622,2M18013240-3113545,4043910377194866432,4043910377194866432,False,Milky_Way
3623,2M18331355-3445477,6734681760096610048,6734681760096610048,False,Milky_Way
3624,2M18362363-3459228,6734617026346903808,6734617026346903808,False,Milky_Way
3625,2M19000922-3716023,6730813609448601600,6730813609448601600,False,Milky_Way
3626,2M18352892-3509396,6734608161533904384,6734608161533904384,False,Milky_Way
3627,2M18532195-2814571,6762005620477072384,6762005620477072384,False,Milky_Way
3628,2M18323838-3446555,6734670490101221504,6734670490101221504,False,Milky_Way
3629,2M18503147-2752457,4071923807489335936,4071923807489335936,False,Milky_Way
3630,2M18383933-2952015,4047381226163596160,4047381226163596160,False,Milky_Way
3631,2M18471991-2834111,4071481150985207680,4071481150985207680,False,Milky_Way
3632,2M18502108-2923442,6761485615872618624,6761485615872618624,False,Milky_Way
3633,2M18434114-3119516,6737165385067616000,6737165385067616000,False,Milky_Way
3634,2M00213081-7729013,4683885488121856384,4683885488121856384,False,Milky_Way
3635,2M01593915-0242496,2504634406573540608,2504634406573540608,False,Milky_Way
3636,2M04591866-6004594,4761697926019279232,4761697926019279232,False,Milky_Way
3637,2M18350471-3515124,6734605855108401536,6734605855108401536,False,Milky_Way
3638,2M18501152-2849248,6761587973537065472,6761587973537065472,False,Milky_Way
3639,2M18342847-3439115,6734686329942119424,6734686329942119424,False,Milky_Way
3640,2M18565488-2907453,6761706308472425216,6761706308472425216,False,Milky_Way
3641,2M18025774-3036062,4050144303219314944,4050144303219314944,False,Milky_Way
3642,2M17023718-4101464,5966791356153894784,5966791356153894784,False,Milky_Way
3643,2M18564136-2836003,6761826773715484032,6761826773715484032,False,Milky_Way
3644,2M01494427-0305102,2504421857231952896,2504421857231952896,False,Milky_Way
3645,2M18030951-3120286,4043869489105551488,4043869489105551488,False,Milky_Way
3646,2M18364421-3418367,6734744977689762560,6734744977689762560,False,Milky_Way
3647,2M18490675-2825197,4071463313955499264,4071463313955499264,False,Milky_Way
3648,2M19042712-3702222,6719199261959943296,6719199261959943296,False,Milky_Way
3649,2M18315846-3421540,6734893308680781696,6734893308680781696,False,Milky_Way
3650,2M22350366-1736234,2594718867410414976,2594718867410414976,False,Milky_Way
3651,2M22421386-1611184,2596392392827572096,2596392392827572096,False,Milky_Way
3652,2M18364778-2959534,4047387170397929856,4047387170397929856,False,Milky_Way
3653,2M18501049-2824404,4071823442690354560,4071823442690354560,False,Milky_Way
3654,2M18540377-2808393,6761996446427048320,6761996446427048320,False,Milky_Way
3655,2M09052597-5959154,5300013768110241920,5300013768110241920,False,Milky_Way
3656,2M23435350-1007040,2435381799841964032,2435381799841964032,False,Milky_Way
3657,2M19115569-1134574,4198413721081278720,4198413721081278720,False,Milky_Way
3658,2M22175684-1207326,2612835834034521728,2612835834034521728,False,Milky_Way
3659,2M02000451-0229333,2504785348904545280,2504785348904302592,False,Milky_Way
3660,2M18353518-3503055,6734615647634636416,6734615647634636416,False,Milky_Way
3661,2M19263927-1255162,4186504292157111296,4186504292157111296,False,Milky_Way
3662,2M03224653+0732274,10723128884505088,10723128884505088,False,Milky_Way
3663,2M18322094-3430047,6734887849811805568,6734887849811805568,False,Milky_Way
3664,2M18372209-3515019,6733847432606381440,6733847432606381440,False,Milky_Way
3665,2M19040005-3658246,6719212318660595840,6719212318660595840,False,Milky_Way
3666,2M18352011-3423040,6734785217269578496,6734785217269578496,False,Milky_Way
3667,2M18405415-2918133,4047519287939791744,4047519287939791744,False,Milky_Way
3668,2M01090173+8355445,573254988713740544,573254988713740544,False,Milky_Way
3669,2M22244238-1526193,2599153438323829760,2599153438323829760,False,Milky_Way
3670,2M21591230-1139470,2613627722924869888,2613627722924869888,False,Milky_Way
3671,2M22311580-1313080,2601060751695578880,2601060751695578880,False,Milky_Way
3672,2M22404939-1444028,2596874769194816256,2596874769194816256,False,Milky_Way
3673,2M22330688-1740564,2594350393576131968,2594350393576131968,False,Milky_Way
3674,2M22232764-1537494,2598769713060773120,2598769713060773120,False,Milky_Way
3675,2M16522233-4011405,5969849956983384704,5969849956983384704,False,Milky_Way
3676,2M16093267-3209467,6036557675347925376,6036557675347925376,False,Milky_Way
3677,2M22254694-1115498,2602440638788590592,2602440638788590592,False,Milky_Way
3678,2M19284000-1245349,4186595169359362944,4186595169359362944,False,Milky_Way
3679,2M22094144-1336194,2612247904551451264,2612247904551451264,False,Milky_Way
3680,2M22292830-1705169,2594633552180405376,2594633552180405376,False,Milky_Way
3681,2M21595651-1200550,2613551650464083584,2613551650464083584,False,Milky_Way
3682,2M22392803-1535072,2596673047465836032,2596673047465836032,False,Milky_Way
3683,2M22243236-1236318,2602013474226124416,2602013474226124416,False,Milky_Way
3684,2M19254756+3631408,2050186219096088320,2050186219096088320,False,Milky_Way
3685,2M00134023+8432153,573484997099594752,573484997099594752,False,Milky_Way
3686,2M22113994-1634064,6826262042048618624,6826262042048618624,False,Milky_Way
3687,2M19093319-2128012,4081995368344195200,4081995368344195200,False,Milky_Way
3688,2M18190515-3306249,4045523468221740288,4045523468221740288,False,Milky_Way
3689,2M16213042-2551521,6048581865776701696,6048581865776701696,False,Milky_Way
3690,2M19095978-2133477,4081242477755621504,4081242477755621504,False,Milky_Way
3691,2M19111190-2221545,4081117820622120704,4081117820622120704,False,Milky_Way
3692,2M07293993-6438191,5287632305097352704,5287632305097352704,False,Milky_Way
3693,2M18554171-3049036,6760404594110493952,6760404594110493952,False,Milky_Way
3694,2M17253982-1428007,4137870556401592576,4137870556401592576,False,Milky_Way
3695,2M22105888-0951006,2615762768347324928,2615762768347324928,False,Milky_Way
3696,2M22184867-1318125,2600406061241164288,2600406061241164288,False,Milky_Way
3697,2M19380737-3039032,6752069780548566272,6752069780548566272,False,Milky_Way
3698,2M22055328-1033535,2614127863276320384,2614127863276320384,False,Milky_Way
3699,2M22175581-1153421,2612855831402201600,2612855831402201600,False,Milky_Way
3700,2M19404879-3032319,6751428387316572160,6751428387316572160,False,Milky_Way
3701,2M19362880-3116352,6751272909496556544,6751272909496556544,False,Milky_Way
3702,2M18542832-2836380,6761930063410204544,6761930063410204544,False,Milky_Way
3703,2M18014393-3047570,4044131245944186880,4044131245944186880,False,Milky_Way
3704,2M18361948-3427096,6734741992716438272,6734741992716438272,False,Milky_Way
3705,2M22395782-1453202,2596851370212990720,2596851370212990720,False,Milky_Way
3706,2M07432999-6502123,5287409207316394496,5287409207316394496,False,Milky_Way
3707,2M17390708-4510311,5955198212958829184,5955198212958829184,False,Milky_Way
3708,2M19391619-3035013,6751413646988910976,6751413646988910976,False,Milky_Way
3709,2M17242924-1357466,4138321940286715776,4138321940286715776,False,Milky_Way
3710,2M19102286-6053574,6440119777488481152,6440119777488481152,False,Milky_Way
3711,2M08541444+1131119,604715417998469376,604715417998469376,False,Milky_Way
3712,2M16463887-0223594,4378953014949546240,4378953014949546240,False,Milky_Way
3713,2M07543304-6537217,5275510807876867328,5275510807876867328,False,Milky_Way
3714,2M19385603-3119366,6751237862563206400,6751237862563206400,False,Milky_Way
3715,2M17352529-4414535,5958310999116173568,5958310999116173568,False,Milky_Way
3716,2M17373588-4423047,5955301223461709568,5955301223461709568,False,Milky_Way
3717,2M19393181-3137159,6751216937482391808,6751216937482391808,False,Milky_Way
3718,2M17241893-1432443,4137876638075114880,4137876638075114880,False,Milky_Way
3719,2M12382263-2628356,3496440624073778688,3496440624073778688,False,Milky_Way
3720,2M18085931-3728410,4037775067949076736,4037775067949076736,False,Milky_Way
3721,2M10182746+0503171,3861293762244548864,3861293762244548864,False,Milky_Way
3722,2M17280587-1404248,4137532009909953408,4137532009909953408,False,Milky_Way
3723,2M16112395-1914447,6245716397893242496,6245716397893242496,False,Milky_Way
3724,2M16571320-0444517,4365445617681186816,4365445617681186816,False,Milky_Way
3725,2M17322997-4523264,5952187230394989184,5952187230394989184,False,Milky_Way
3726,2M22015198-1141479,2613662391901002240,2613662391901002240,False,Milky_Way
3727,2M22414640-1513017,2596777054393888128,2596777054393888128,False,Milky_Way
3728,2M16531576-0401320,4377566290268799360,4377566290268799360,False,Milky_Way
3729,2M16444350-0153472,4379135224646189056,4379135224646189056,False,Milky_Way
3730,2M16462769-0241006,4378751357644789888,4378751357644789888,False,Milky_Way
3731,2M16122809-1916491,6245806794066341504,6245806794066341504,False,Milky_Way
3732,2M16161743-1956156,6245511373332935296,6245511373332935296,False,Milky_Way
3733,2M16465325-0206058,4379055716210935424,4379055716210935424,False,Milky_Way
3734,2M17514753-3719026,4039900187762412288,4039900187762412288,False,Milky_Way
3735,2M16121942-1842447,6245876789149988352,6245876789149988352,False,Milky_Way
3736,2M17284562-5545475,5922798663279616512,5922798663279616512,False,Milky_Way
3737,2M16553976-0444465,4365454345054850048,4365454345054850048,False,Milky_Way
3738,2M19131581-2232573,4080931586533773568,4080931586533773568,False,Milky_Way
3739,2M19384121-3137256,6751206182884355072,6751206182884355072,False,Milky_Way
3740,2M16461550-0250136,4378736067561177344,4378736067561177344,False,Milky_Way
3741,2M17251434-1441166,4137860317199229952,4137860317199229952,False,Milky_Way
3742,2M19125846-2209201,4080961621251917824,4080961621251917824,False,Milky_Way
3743,2M16462427-0155310,4379079286992029312,4379079286992029312,False,Milky_Way
3744,2M18552000-2905196,6761716139679076096,6761716139679076096,False,Milky_Way
3745,2M17580635-4722525,5953814168317885568,5953814168317885568,False,Milky_Way
3746,2M18160304-3234548,4045798517939704832,4045798517939704832,False,Milky_Way
3747,2M09092771-4819381,5326804949457499520,5326804949457499520,False,Milky_Way
3748,2M22164709-1639066,6826026883999131008,6826026883999131008,False,Milky_Way
3749,2M16101881-1948509,6245656921185719680,6245656921185719680,False,Milky_Way
3750,2M18070367-3719535,4037835545477054464,4037835545477054464,False,Milky_Way
3751,2M16125070-1929094,6245695266654085888,6245695266654085888,False,Milky_Way
3752,2M13425113-1630497,3605170023272698112,3605170023272698112,False,Milky_Way
3753,2M16113902-1925433,6245710144420834816,6245710144420834816,False,Milky_Way
3754,2M16154625-2005131,6245413963475065472,6245413963475065472,False,Milky_Way
3755,2M22122723-1240542,2612731655307937280,2612731655307937280,False,Milky_Way
3756,2M22105015-1119134,2613169089136874240,2613169089136874240,False,Milky_Way
3757,2M16115919-2031085,6243887532099584384,6243887532099584384,False,Milky_Way
3758,2M18061626-3724584,4036333303364932096,4036333303364932096,False,Milky_Way
3759,2M09413550+3811156,800673992370226304,800673992370226304,False,Milky_Way
3760,2M22162859-1231315,2600784224521316480,2600784224521316480,False,Milky_Way
3761,2M22022691-1104470,2613757186123813120,2613757186123813120,False,Milky_Way
3762,2M18363776-2907229,4048320488329449856,4048320488329449856,False,Milky_Way
3763,2M15031685-4451582,5907423367554590208,5907423367554590208,False,Milky_Way
3764,2M15050419-4439339,5907475285115313664,5907475285115313664,False,Milky_Way
3765,2M16541369-0328182,4377738844875600128,4377738844875600128,False,Milky_Way
3766,2M16553133-0356554,4377647138733833600,4377647138733833600,False,Milky_Way
3767,2M17434382-3415393,4041789178751938688,4041789178751938688,False,Milky_Way
3768,2M15584865-2641408,6043126226519845888,6043126226519845888,False,Milky_Way
3769,2M19370285-3104580,6751282525923992704,6751282525923992704,False,Milky_Way
3770,2M16533117-0421515,4377538733758480512,4377538733758480512,False,Milky_Way
3771,2M16545785-0407408,4377547083174880000,4377547083174880000,False,Milky_Way
3772,2M16575169-0340543,4365674384827444864,4365674384827444864,False,Milky_Way
3773,2M16445640-0152142,4379135568243568640,4379135568243568640,False,Milky_Way
3774,2M19102300-2217530,4081132320431986944,4081132320431986944,False,Milky_Way
3775,2M18041915-3703227,4037117358254178176,4037117358254178176,False,Milky_Way
3776,2M18053706-3710321,4036351136073573760,4036351136071334784,False,Milky_Way
3777,2M18042070-4727047,6719413701099311232,6719413701099311232,False,Milky_Way
3778,2M14180116-4833066,6092399534447856128,6092399534447856128,False,Milky_Way
3779,2M16564693-0413593,4365614805040285440,4365614805040285440,False,Milky_Way
3780,2M16445654-0211260,4379021115951145344,4379021115951145344,False,Milky_Way
3781,2M16565842-0435418,4365461113923590528,4365461113923590528,False,Milky_Way
3782,2M19124121-2156218,4081157059445591296,4081157059445591296,False,Milky_Way
3783,2M17275409-5559213,5922419400488991104,5922419400488991104,False,Milky_Way
3784,2M19135210-2213384,4080947018362967936,4080947018362967936,False,Milky_Way
3785,2M17295059-5651062,5919260361837942656,5919260361837942656,False,Milky_Way
3786,2M16003229-2025093,6247079105121059072,6247079105121059072,False,Milky_Way
3787,2M16072744-2148228,6243685015802032512,6243685015802032512,False,Milky_Way
3788,2M19110884-2229430,4080926952274763008,4080926952274763008,False,Milky_Way
3789,2M16553327-0328399,4377747606608652800,4377747606608652800,False,Milky_Way
3790,2M16112027-1831016,6248897869146720768,6248897869146720768,False,Milky_Way
3791,2M18042393-4752071,6707380194862013056,6707380194862013056,False,Milky_Way
3792,2M16005678-2439403,6236126663638449536,6236126663638449536,False,Milky_Way
3793,2M01103621-7309490,4687179590614074752,4687179590614074752,False,Milky_Way
3794,2M18122105-0901105,4158566487667868288,4158566487667868288,False,Milky_Way
3795,2M19133640-2131138,4081276042912067328,4081276042912067328,False,Milky_Way
3796,2M18272276-1202385,4153209396436098688,4153209396436098688,False,Milky_Way
3797,2M15424814-4027402,6008100802584663552,6008100802584663552,False,Milky_Way
3798,2M18141887-1000366,4157671077196833408,4157671077196833408,False,Milky_Way
3799,2M17352622-0402042,4368594241028431744,4368594241028431744,False,Milky_Way
3800,2M19114190-2142173,4081222961424018688,4081222961424018688,False,Milky_Way
3801,2M16112243-2750269,6042243112524518400,6042243112524518400,False,Milky_Way
3802,2M13435055-1549171,3605304850886091904,3605304850886091904,False,Milky_Way
3803,2M13405067-1551256,3605269185477601536,3605269185477601536,False,Milky_Way
3804,2M13395041-1625029,3605208987215972608,3605208987215972608,False,Milky_Way
3805,2M18033982-3705109,4037114884352078976,4037114884352078976,False,Milky_Way
3806,2M16545016-0351217,4377660916988457216,4377660916988457216,False,Milky_Way
3807,2M16081694-2737226,6042119039514651136,6042119039514651136,False,Milky_Way
3808,2M16095831-2755467,6042048980006261504,6042048980006261504,False,Milky_Way
3809,2M17414185-3340552,4053879584775719296,4053879584775719296,False,Milky_Way
3810,2M18073446-3646092,4037887080705461632,4037887080705461632,False,Milky_Way
3811,2M17360022-0435078,4362508474229779456,4362508474229779456,False,Milky_Way
3812,2M15425688-4046567,6008092315729167488,6008092315729167488,False,Milky_Way
3813,2M14171185-4826313,6092410151607141760,6092410151607141760,False,Milky_Way
3814,2M13434053-1537164,3605382263376597120,3605382263376597120,False,Milky_Way
3815,2M18145676-0922494,4157781887357304704,4157781887357304704,False,Milky_Way
3816,2M15563303-2119151,6246551992372193408,6246551992372193408,False,Milky_Way
3817,2M15010085-4422368,5908200687911683072,5908200687911683072,False,Milky_Way
3818,2M17415611-3347596,4053873567447157760,4053873567447157760,False,Milky_Way
3819,2M17315504-5537570,5919809984517567744,5919809984517567744,False,Milky_Way
3820,2M16094952-2754489,6042049289243916032,6042049289243916032,False,Milky_Way
3821,2M16110433-2142553,6242951435388077696,6242951435388077696,False,Milky_Way
3822,2M16251108-2545460,6045903661609650688,6045903661609650688,False,Milky_Way
3823,2M17134460-3930592,5972273314967502720,5972273314967502720,False,Milky_Way
3824,2M19144623-2211377,4081038754562022528,4081038754562022528,False,Milky_Way
3825,2M15430106-4018008,6008137189548274688,6008137189548274688,False,Milky_Way
3826,2M13392986-1538231,3605470121227526784,3605470121227526784,False,Milky_Way
3827,2M18072410-3703380,4037857496968913152,4037857496968913152,False,Milky_Way
3828,2M18094904-3652408,4037828364290733440,4037828364290733440,False,Milky_Way
3829,2M16215414-2126144,6052226673802006656,6052226673802006656,False,Milky_Way
3830,2M15595155-2554241,6235433936953432320,6235433936953432320,False,Milky_Way
3831,2M13381883-1612023,3605417963144634624,3605417963144634624,False,Milky_Way
3832,2M19135251-2131385,4081299235735452928,4081299235735452928,False,Milky_Way
3833,2M01023558-7538502,4684463075325156608,4684463075325156608,False,Milky_Way
3834,2M19125660-2154002,4081251376924779904,4081251376924779904,False,Milky_Way
3835,2M18005968-4822345,6707340101353770880,6707340101353770880,False,Milky_Way
3836,2M16115911-2737426,6042270634675348992,6042270634675348992,False,Milky_Way
3837,2M13412463-1552400,3605266849015483776,3605266849015483776,False,Milky_Way
3838,2M18031883-4821312,6707307974997497344,6707307974997497344,False,Milky_Way
3839,2M19131548-2156290,4081247288115823488,4081247288115823488,False,Milky_Way
3840,2M18025404-4753247,6707368207620188672,6707368207620188672,False,Milky_Way
3841,2M16092446-2223479,6242852715560070784,6242852715560070784,False,Milky_Way
3842,2M16244848-2232498,6051819961876596736,6051819961876596736,False,Milky_Way
3843,2M18124077-0851053,4158575043243151872,4158575043243151872,False,Milky_Way
3844,2M13381730-1605253,3605421089880832384,3605421089880832384,False,Milky_Way
3845,2M13425678-1632445,3605168958120804608,3605168958120804608,False,Milky_Way
3846,2M17570178-4756469,5947774276065028352,5947774276065028352,False,Milky_Way
3847,2M19115955-2144508,4081268689927500416,4081268689927500416,False,Milky_Way
3848,2M19135509-2216568,4080945987570785792,4080945987570785792,False,Milky_Way
3849,2M15554677-2124052,6246575185195331584,6246575185195331584,False,Milky_Way
3850,2M16222290-2138493,6052115043311789184,6052115043311789184,False,Milky_Way
3851,2M16125185-1931190,6245694579459312640,6245694579459312640,False,Milky_Way
3852,2M18075643-3641381,4037889245369143680,4037889245369143680,False,Milky_Way
3853,2M16024709-2337372,6236336945239103616,6236336945239103616,False,Milky_Way
3854,2M17571761-4819436,5947738645015502848,5947738645015502848,False,Milky_Way
3855,2M18011935-4740568,6719395421717814400,6719395421717814400,False,Milky_Way
3856,2M16074311-2742288,6042114022992534016,6042114022992534016,False,Milky_Way
3857,2M15582889-2019335,6246764198118503296,6246764198118503296,False,Milky_Way
3858,2M13421111-1552063,3605348311659246720,3605348311659246720,False,Milky_Way
3859,2M16124786-2702238,6042570629548164608,6042570629548164608,False,Milky_Way
3860,2M15591835-2142094,6243516515647634688,6243516515647634688,False,Milky_Way
3861,2M16575142-0333201,4377687545785813248,4377687545785813248,False,Milky_Way
3862,2M16110285-1945183,6245663861853095424,6245663861853095424,False,Milky_Way
3863,2M16141473-1922568,6245605759534345984,6245605759534345984,False,Milky_Way
3864,2M16012077-2448200,6235934180386837248,6235934180386837248,False,Milky_Way
3865,2M18010554-4804315,6707362194665754624,6707362194665754624,False,Milky_Way
3866,2M13391853-1633212,3603705301985808512,3603705301985808512,False,Milky_Way
3867,2M15580294-2415578,6236207409023542016,6236207409023542016,False,Milky_Way
3868,2M16244208-2305432,6051716332905240704,6051716332905240704,False,Milky_Way
3869,2M15581612-2351464,6236975039936150784,6236975039936150784,False,Milky_Way
3870,2M16121613-2802246,6042222324882586240,6042222324882586240,False,Milky_Way
3871,2M15572320-2519121,6235711116960828160,6235711116960828160,False,Milky_Way
3872,2M15020010-4444015,5907416186368698112,5907416186368698112,False,Milky_Way
3873,2M17461523-3407127,4041807011452890112,4041807011452890112,False,Milky_Way
3874,2M18060899-3714588,4037848018063735168,4037848018063735168,False,Milky_Way
3875,2M16091833-2102056,6243842349043408256,6243842349043408256,False,Milky_Way
3876,2M04555512-5926456,4761918652978449536,4761918652978449536,False,Milky_Way
3877,2M16070621-2050002,6243816407441434752,6243816407441434752,False,Milky_Way
3878,2M16273656-2228071,6051856795516855552,6051856795516855552,False,Milky_Way
3879,2M08044342-8513443,5193239712888582016,5193239712888582016,False,Milky_Way
3880,2M16074258-4413465,5991382419073781376,5991382419073781376,False,Milky_Way
3881,2M15425945-4015072,6008139526010521344,6008139526010521344,False,Milky_Way
3882,2M18025833-4753136,6707368207620212864,6707368207620212864,False,Milky_Way
3883,2M17351495-0432255,4362555826246395008,4362555826246395008,False,Milky_Way
3884,2M15574647-2334261,6237134464823563776,6237134464823563776,False,Milky_Way
3885,2M15593777-2413176,6236200365277473536,6236200365277473536,False,Milky_Way
3886,2M15564159-2110043,6246602325088089216,6246602325088089216,False,Milky_Way
3887,2M16050289-2126278,6243770331031736832,6243770331031736832,False,Milky_Way
3888,2M16072126-2108551,6243791290472585856,6243791290472585856,False,Milky_Way
3889,2M15193444-5037252,5890084103566493696,5890084103566493696,False,Milky_Way
3890,2M16112935-2000538,6245465022046129536,6245465022046129536,False,Milky_Way
3891,2M10422719-4458030,5366836037522377344,5366836037522377344,False,Milky_Way
3892,2M16213730-2320397,6050198972498195200,6050198972498195200,False,Milky_Way
3893,2M16144042-2759558,6042185456882961024,6042185456882961024,False,Milky_Way
3894,2M15585545-2502231,6236086016067266944,6236086016067266944,False,Milky_Way
3895,2M15410906-3932519,6008973230706414336,6008973230706414336,False,Milky_Way
3896,2M13423412-1647405,6295289803773369216,6295289803773369216,False,Milky_Way
3897,2M15593297-2529156,6235508738104225536,6235508738104225536,False,Milky_Way
3898,2M15241128-5005562,5890440688927188992,5890440688927188992,False,Milky_Way
3899,2M17570808-4804008,5947767502889282304,5947767502889282304,False,Milky_Way
3900,2M16080714-2026503,6244110973477462144,6244110973477462144,False,Milky_Way
3901,2M16065060-2740220,6042125945821647744,6042125945821647744,False,Milky_Way
3902,2M16211552-2204368,6052074872476333440,6052074872476333440,False,Milky_Way
3903,2M16234906-2244375,6051792027408994432,6051792027408994432,False,Milky_Way
3904,2M16105491-2130595,6243062486061026048,6243062486061026048,False,Milky_Way
3905,2M18002964-4832501,6707289833054983040,6707289833054983040,False,Milky_Way
3906,2M16071116-2748219,6042111514731494784,6042111514731494784,False,Milky_Way
3907,2M16253650-2237537,6051768044312280192,6051768044312280192,False,Milky_Way
3908,2M16211456-2251023,6050300677323974272,6050300677323974272,False,Milky_Way
3909,2M16093155-2716414,6042507682508154624,6042507682508154624,False,Milky_Way
3910,2M16011558-2343074,6236342923833092864,6236342923833092864,False,Milky_Way
3911,2M16082600-2057245,6243799880407188224,6243799880407188224,False,Milky_Way
3912,2M16073784-2113320,6243787098584462464,6243787098584462464,False,Milky_Way
3913,2M16233928-2458411,6049022460698684672,6049022460698684672,False,Milky_Way
3914,2M16261041-2238101,6051762237516286080,6051762237516286080,False,Milky_Way
3915,2M17585943-4820551,5947747436797881600,5947747436797881600,False,Milky_Way
3916,2M15592592-2626159,6235378274178053376,6235378274178053376,False,Milky_Way
3917,2M04125726-7122045,4653881739944971904,4653881739944971904,False,Milky_Way
3918,2M15571547-2502374,6235770971625181696,6235770971625181696,False,Milky_Way
3919,2M17563993-4755397,5947821417627776640,5947821417627776640,False,Milky_Way
3920,2M11081319-7356566,5226188468605283072,5226188468605283072,False,Milky_Way
3921,2M16222470-2212087,6052034224908377472,6052034224908377472,False,Milky_Way
3922,2M16231379-2251474,6051784949302882560,6051784949302882560,False,Milky_Way
3923,2M13420508-1550589,3605348590832961280,3605348590832961280,False,Milky_Way
3924,2M23055988-0513307,2635456013737698432,2635456013737698432,False,Milky_Way
3925,2M11424640-1448421,3572606165350922496,3572606165350922496,False,Milky_Way
3926,2M16085103-2222081,6242481600326314880,6242481600326314880,False,Milky_Way
3927,2M16111553-2123509,6243065539778862208,6243065539778862208,False,Milky_Way
3928,2M16252690-2524007,6048938897814745216,6048938897814745216,False,Milky_Way
3929,2M23102847-0418189,2635632214771651840,2635632214771651840,False,Milky_Way
3930,2M17274003-1410280,4137506205745441920,4137506205745441920,False,Milky_Way
3931,2M12254060-5851450,6059453664977669760,6059453664977669760,False,Milky_Way
3932,2M18554325-3654227,6731070104896169728,6731070104896169728,False,Milky_Way
3933,2M11572410-5551145,5343718393250201088,5343718393250201088,False,Milky_Way
3934,2M12253465-5800384,6071560937252982656,6071560937252982656,False,Milky_Way
3935,2M12051535-5010441,6129514855122195584,6129514855122195584,False,Milky_Way
3936,2M08010615-8514204,5193234765086248192,5193234765086248192,False,Milky_Way
3937,2M10425060-4547458,5366686125984667648,5366686125984667648,False,Milky_Way
3938,2M18032065-4718495,6719476300233419776,6719476300233419776,False,Milky_Way
3939,2M15572841-2629433,6235296875955702400,6235296875955702400,False,Milky_Way
3940,2M11423783-1430141,3572809162685397120,3572809162685397120,False,Milky_Way
3941,2M08012203-8503092,5193245588403564288,5193245588403564288,False,Milky_Way
3942,2M11435188-6745159,5235781192185464832,5235781192185464832,False,Milky_Way
3943,2M12252027-5839128,6059377729964524672,6059377729964524672,False,Milky_Way
3944,2M11070353-7357566,5226188880922086784,5226188880922086784,False,Milky_Way
3945,2M16001119-2042568,6246690187241713920,6246690187241713920,False,Milky_Way
3946,2M16252075-2511357,6048957417713811840,6048957417713811840,False,Milky_Way
3947,2M16045195-1946183,6247211080875652736,6247211080875652736,False,Milky_Way
3948,2M12084727-5053273,6126457937911910528,6126457937911910528,False,Milky_Way
3949,2M15573354-2342399,6236992043706872832,6236992043706872832,False,Milky_Way
3950,2M17181049+4211445,1348108977730108032,1348108977730108032,False,Milky_Way
3951,2M22161734-1559221,2598873410751183360,2598873410751183360,False,Milky_Way
3952,2M22262573-1434578,2599360215229360512,2599360215229360512,False,Milky_Way
3953,2M12134272-4953406,6126941929184650496,6126941929184650496,False,Milky_Way
3954,2M07541814-8443588,5193314891995825536,5193314891995825536,False,Milky_Way
3955,2M08085823-8505497,5193242289868970880,5193242289868970880,False,Milky_Way
3956,2M18333506-3426009,6734707216340195712,6734707216340195712,False,Milky_Way
3957,2M16092590-2746522,6042065850637848704,6042065850637848704,False,Milky_Way
3958,2M18013997-3011395,4050217145897660416,4050217145897660416,False,Milky_Way
3959,2M13382136-1601153,3605433562465865344,3605433562465865344,False,Milky_Way
3960,2M17595571-4800217,5953761048160889728,5953761048160889728,False,Milky_Way
3961,2M18032445-4829105,6707302717957482368,6707302717957482368,False,Milky_Way
3962,2M15593342-2630027,6043223155344039040,6043223155344039040,False,Milky_Way
3963,2M17154348-3726337,5973584551312567424,5973584551312567424,False,Milky_Way
3964,2M15552736-2109006,6246617065415848576,6246617065415848576,False,Milky_Way
3965,2M19002318-3642144,6731264203054365184,6731264203054365184,False,Milky_Way
3966,2M23084473-0537299,2635193372193053056,2635193372193053056,False,Milky_Way
3967,2M00560473+0837279,2580992912142128512,2580992912142128512,False,Milky_Way
3968,2M17392222-0418587,4368530057037167232,4368530057037167232,False,Milky_Way
3969,2M13052302-0322518,3684340735987831936,3684340735987831936,False,Milky_Way
3970,2M13251528-0122031,3638702894536687616,3638702894536687616,False,Milky_Way
3971,2M13274167-0138476,3638629880092798592,3638629880092798592,False,Milky_Way
3972,2M16160790-1941042,6245534974176154880,6245534974176154880,False,Milky_Way
3973,2M17372814-0403194,4368599321971720064,4368599321971720064,False,Milky_Way
3974,2M19413722-3102184,6751332141390632960,6751332141390632960,False,Milky_Way
3975,2M19373377-3014147,6752188218566091648,6752188218566091648,False,Milky_Way
3976,2M21585838-1058395,2616763495727512576,2616763495727512576,False,Milky_Way
3977,2M22311069-1744069,2594536043537910016,2594536043537910016,False,Milky_Way
3978,2M22111567-1053565,2613970736193053952,2613970736193053952,False,Milky_Way
3979,2M22244362-1205199,2602187785473918336,2602187785473918336,False,Milky_Way
3980,2M15595126-2330187,6237080558693595392,6237080558693595392,False,Milky_Way
3981,2M16022625-2429367,6236033926709384320,6236033926709384320,False,Milky_Way
3982,2M17262927-2007327,4121274184346738432,4121274184346738432,False,Milky_Way
3983,2M23112616-0522061,2635219382515030144,2635219382515030144,False,Milky_Way
3984,2M17392129-0505144,4176267048622720640,4176267048622720640,False,Milky_Way
3985,2M16473566-0149404,4379101586462471680,4379101586462471680,False,Milky_Way
3986,2M16540059-0411086,4377548595003418240,4377548595003418240,False,Milky_Way
3987,2M16104427-2455107,6049756655288338944,6049756655288338944,False,Milky_Way
3988,2M16490271-0247252,4378783307904697472,4378783307904697472,False,Milky_Way
3989,2M17384269-0357273,4368561221320093696,4368561221320093696,False,Milky_Way
3990,2M16490155-0136347,4379486965283722880,4379486965283722880,False,Milky_Way
3991,2M15563229-2604566,6235369752961123072,6235369752961123072,False,Milky_Way
3992,2M17364667-0457154,4170324321413637504,4170324321413637504,False,Milky_Way
3993,2M17374531-0414255,4368525418472230784,4368525418472230784,False,Milky_Way
3994,2M16492416-0130548,4379489404825152000,4379489404825152000,False,Milky_Way
3995,2M16475616-0131379,4379163915028148864,4379163915028148864,False,Milky_Way
3996,2M08412762-8539059,5190172281605093376,5190172281605093376,False,Milky_Way
3997,2M16492668-0141400,4379470747487151872,4379470747487151872,False,Milky_Way
3998,2M16474646-0229023,4378854024543342464,4378854024543342464,False,Milky_Way
3999,2M08370902-8510276,5190239420534063488,5190239420534063488,False,Milky_Way
4000,2M18005901-3525284,4041990148859280256,4041990148859280256,False,Milky_Way
4001,2M08375083-8504110,5190252099277518848,5190252099277518848,False,Milky_Way
4002,2M17363866-0405597,4368578912286111744,4368578912286111744,False,Milky_Way
4003,2M16153993-5909192,5834591098902797440,5834591098902797440,False,Milky_Way
4004,2M08332239-8535574,5190175992456792192,5190175992456792192,False,Milky_Way
4005,2M16492347-2437211,6046868448718062336,6046868448718062336,False,Milky_Way
4006,2M16484045-0228366,4378840143209205888,4378840143209205888,False,Milky_Way
4007,2M17503131-3358482,4041659505098704640,4041659505098704640,False,Milky_Way
4008,2M16534622-6259331,5817786472377645312,5817786472377645312,False,Milky_Way
4009,2M16492795-0135167,4379476932240092288,4379476932240092288,False,Milky_Way
4010,2M08495663-8534332,5190167265083351424,5190167265083351424,False,Milky_Way
4011,2M16503811-6417103,5817603300615179648,5817603300615179648,False,Milky_Way
4012,2M17494198-3330122,4041896248055490048,4041896248055490048,False,Milky_Way
4013,2M12384269-2705193,3496359054054928896,3496359054054928896,False,Milky_Way
4014,2M16514775-6300509,5817795680787712384,5817795680787712384,False,Milky_Way
4015,2M16504562-2451370,6046825773921074816,6046825773921074816,False,Milky_Way
4016,2M16520816-2418513,4125317535226339072,4125317535226339072,False,Milky_Way
4017,2M05254186-2352376,2958388733507001472,2958388733507001472,False,Milky_Way
4018,2M17401822-0439293,4176351844158931840,4176351844158931840,False,Milky_Way
4019,2M04082058-6844199,4666573368304498176,4666573368304498176,False,Milky_Way
4020,2M17472510-3418329,4041741904101780864,4041741904101780864,False,Milky_Way
4021,2M17502568-3540442,4040658193603237504,4040658193603237504,False,Milky_Way
4022,2M17543665-3437024,4040833909304343168,4040833909304343168,False,Milky_Way
4023,2M09172913-6419588,5248881460889634560,5248881460889634560,False,Milky_Way
4024,2M12411517-2642060,3496386782364256768,3496386782364256768,False,Milky_Way
4025,2M17470661-3407551,4041762176357016448,4041762176357016448,False,Milky_Way
4026,2M09162691-6423597,5248798649619107072,5248798649619107072,False,Milky_Way
4027,2M16190841-4121029,5993743207961779968,5993743207961779968,False,Milky_Way
4028,2M16091727-3900105,5997411384903421184,5997411384903421184,False,Milky_Way
4029,2M16330408-2959315,6031785794878961280,6031785794878961280,False,Milky_Way
4030,2M16332949-2955133,6031787164957388672,6031787164957388672,False,Milky_Way
4031,2M16043889-3846446,5997843802216312704,5997843802216312704,False,Milky_Way
4032,2M16080554-3751202,5998292265520131072,5998292265520131072,False,Milky_Way
4033,2M16215181-4044469,5993873225217537408,5993873225217537408,False,Milky_Way
4034,2M23423629+3942139,1919642303033769472,1919642303033769472,False,Milky_Way
4035,2M17283970-2942470,4058713102238337664,4058713102238337664,False,Milky_Way
4036,2M16165347-5922310,5831582487150386432,5831582487150386432,False,Milky_Way
4037,2M17034520-3415090,5978106155442614400,5978106155442614400,False,Milky_Way
4038,2M16332974-2925410,6031956386671764864,6031956386671764864,False,Milky_Way
4039,2M12382617-2722598,3496245838715540736,3496245838715540736,False,Milky_Way
4040,2M12404830-2609509,3496835761063243264,3496835761063243264,False,Milky_Way
4041,2M16161092-2521573,6048755073215347456,6048755073215347456,False,Milky_Way
4042,2M05500768-7841329,4623671073127351552,4623671073127351552,False,Milky_Way
4043,2M06273934-3133588,2892433772600829824,2892433772600829824,False,Milky_Way
4044,2M17340893-5633395,5919328570220157952,5919328570220157952,False,Milky_Way
4045,2M16243030-4115352,5993052680297644032,5993052680297644032,False,Milky_Way
4046,2M16142782-5943561,5831457250236294144,5831457250236294144,False,Milky_Way
4047,2M08574457-8457526,5190292300171485824,5190292300171485824,False,Milky_Way
4048,2M16132217-2449353,6049594687783525248,6049594687783525248,False,Milky_Way
4049,2M17052300-3522485,5977225480978603904,5977225480978603904,False,Milky_Way
4050,2M17060948-3521362,5977246788379946624,5977246788379946624,False,Milky_Way
4051,2M17045814-3528361,5977223316333009024,5977223316333009024,False,Milky_Way
4052,2M12410990-2638113,3496390252697840512,3496390252697840512,False,Milky_Way
4053,2M05262254-2412239,2958329252501544576,2958329252501544576,False,Milky_Way
4054,2M12051194-7457382,5841183426969811968,5841183426969811968,False,Milky_Way
4055,2M16324602-3033468,6031729238748403584,6031729238748403584,False,Milky_Way
4056,2M16342959-2925436,6031942612724075648,6031942612724075648,False,Milky_Way
4057,2M16361130-2957035,6031681440044054784,6031681440044054784,False,Milky_Way
4058,2M16093224-3858368,5997412759292952704,5997412759292952704,False,Milky_Way
4059,2M17000118-3506361,5977863236437883648,5977863236437883648,False,Milky_Way
4060,2M17023227-3511085,5978038471154071936,5978038471154071936,False,Milky_Way
4061,2M16144398-2533240,6049495972254687104,6049495972254687104,False,Milky_Way
4062,2M04170372-6841111,4668036818281103744,4668036818281103744,False,Milky_Way
4063,2M16503486-2538076,6034659712128930176,6034659712128930176,False,Milky_Way
4064,2M23172222+4205052,1924548358277766144,1924548358277766144,False,Milky_Way
4065,2M16062463-3742432,5998332432055554304,5998332432055554304,False,Milky_Way
4066,2M15561398-3547285,6010614973362245376,6010614973362245376,False,Milky_Way
4067,2M17014406-3440385,5978256754171106176,5978256754171106176,False,Milky_Way
4068,2M16105793-2542324,6043523322014678272,6043523322014678272,False,Milky_Way
4069,2M04115695-6851105,4668057983879963392,4668057983879963392,False,Milky_Way
4070,2M15532396-3509322,6011454416128227840,6011454416128227840,False,Milky_Way
4071,2M16011132-3627109,6010697883411806080,6010697883411806080,False,Milky_Way
4072,2M16234450-4126017,5993044154766757120,5993044154766757120,False,Milky_Way
4073,2M17190781-3730337,5973638156797047552,5973638156797047552,False,Milky_Way
4074,2M17025992-3537464,5977594234048788224,5977594234048788224,False,Milky_Way
4075,2M16321548-2929123,6031865028439218944,6031865024123814400,False,Milky_Way
4076,2M15553401-3605553,6010600920229116416,6010600920229116416,False,Milky_Way
4077,2M17044303-3527339,5977224214025473664,5977224214025473664,False,Milky_Way
4078,2M10461361-4551586,5366647539998852992,5366647539998852992,False,Milky_Way
4079,2M17022944-3458286,5978050286502647424,5978050286502647424,False,Milky_Way
4080,2M16310049-2937559,6043843417342052352,6043843417342052352,False,Milky_Way
4081,2M16351833-3027310,6031557852379603456,6031557852379603456,False,Milky_Way
4082,2M16313927-3025276,6025744528239014656,6025744528239014656,False,Milky_Way
4083,2M16352847-3029367,6031556752867928448,6031556752867928448,False,Milky_Way
4084,2M12042730-7406052,5841481291542375808,5841481291542375808,False,Milky_Way
4085,2M16142495-2603090,6048693878521506048,6048693878521506048,False,Milky_Way
4086,2M16120791-2504037,6049561049599634304,6049561049599634304,False,Milky_Way
4087,2M23405282+3930397,1919614265487054848,1919614265487054848,False,Milky_Way
4088,2M16222745-4134420,5992951319081280000,5992951319081280000,False,Milky_Way
4089,2M10483554-4458050,5387805888927741568,5387805888927741568,False,Milky_Way
4090,2M12044236-7522523,5838156402738382080,5838156402738382080,False,Milky_Way
4091,2M16102025-3745280,5998374591450213888,5998374591450213888,False,Milky_Way
4092,2M16075231-3800140,5998288928310300928,5998288928310300928,False,Milky_Way
4093,2M16351877-2942362,6031887912017999360,6031887912017999360,False,Milky_Way
4094,2M15521611-3547315,6011397997437250432,6011397997437250432,False,Milky_Way
4095,2M15532760-3607511,6011328590764378880,6011328590764378880,False,Milky_Way
4096,2M15541186-3435470,6012036470092319872,6012036470092319872,False,Milky_Way
4097,2M15165150+0047320,4419128963667931136,4419128963667931136,False,Milky_Way
4098,2M16105020-2514420,6049553627895638528,6049553627895638528,False,Milky_Way
4099,2M17571580-3428337,4042290216800831488,4042290216800831488,False,Milky_Way
4100,2M23353635+3930098,1920314448236775680,1920314448236775680,False,Milky_Way
4101,2M00502510+3902576,368048946029952000,368048946029952000,False,Milky_Way
4102,2M16332113-3027075,6031737205899423360,6031737205899423360,False,Milky_Way
4103,2M16353055-3010053,6031582900629069696,6031582900629069696,False,Milky_Way
4104,2M16111636-2517311,6049551600671757056,6049551600671757056,False,Milky_Way
4105,2M17010877-3454090,5978059911637169792,5978059911637169792,False,Milky_Way
4106,2M16333537-2929493,6031944158912332160,6031944158912332160,False,Milky_Way
4107,2M16352017-2955295,6031869392118944768,6031869392118944768,False,Milky_Way
4108,2M17015909-3433136,5978259777828418944,5978259777828418944,False,Milky_Way
4109,2M17032465-3443274,5978077361978384000,5978077361978384000,False,Milky_Way
4110,2M16092830-3819303,5997515456239080832,5997515456239080832,False,Milky_Way
4111,2M16332176-3020167,6031741436455892608,6031741436455892608,False,Milky_Way
4112,2M00483717+3948517,368885124623056768,368885124623056768,False,Milky_Way
4113,2M16151518-2513359,6049511193619389824,6049511193619389824,False,Milky_Way
4114,2M15545516-3445534,6011842990408981888,6011842990408981888,False,Milky_Way
4115,2M15581709-3515174,6011028252294860288,6011028252294860288,False,Milky_Way
4116,2M12155906-6655579,5859709819984998016,5859709819984998016,False,Milky_Way
4117,2M12215757-6559325,5860568469858765952,5860568469858765952,False,Milky_Way
4118,2M15563226-3457520,6011800968448245632,6011800968448245632,False,Milky_Way
4119,2M13090737+1817427,3938073178905422336,3938073178905422336,False,Milky_Way
4120,2M13160763+1707516,3936959064387412608,3936959064387412608,False,Milky_Way
4121,2M15504455-3529154,6011605495893762048,6011605495893762048,False,Milky_Way
4122,2M15550953-3528452,6011385834089113984,6011385834089113984,False,Milky_Way
4123,2M10473340-4537228,5363747990396732672,5363747990396732672,False,Milky_Way
4124,2M15175497+0248384,4421871145667440768,4421871145667440768,False,Milky_Way
4125,2M13131053+1620361,3936767680644689536,3936767680644689536,False,Milky_Way
4126,2M13175553+1704037,3936902336459426688,3936902336459426688,False,Milky_Way
4127,2M16360731-2943094,6031878394370598528,6031878394370598528,False,Milky_Way
4128,2M00512921-2609306,2342978980082090752,2342978980082090752,False,Milky_Way
4129,2M16252512-4105422,5993079446534534656,5993079446534534656,False,Milky_Way
4130,2M16024992-3635124,6010657785596419456,6010657785596419456,False,Milky_Way
4131,2M16353959-2956517,6031868430046244096,6031868430046244096,False,Milky_Way
4132,2M15571754-3641231,6010515501917863680,6010515501917863680,False,Milky_Way
4133,2M15531933-3605103,6011328968721527296,6011328968721527296,False,Milky_Way
4134,2M10111982-0203371,3829022408774668800,3829022408774668800,False,Milky_Way
4135,2M15540861-3456060,6011837114893602944,6011837114893602944,False,Milky_Way
4136,2M15565857-3524241,6011752246338524160,6011752246338524160,False,Milky_Way
4137,2M16350923-3020022,6031572489628263808,6031572489628263808,False,Milky_Way
4138,2M15152185+0201438,4421513632591014016,4421513632591014016,False,Milky_Way
4139,2M15175432+0323388,4422328435129459584,4422328435129459584,False,Milky_Way
4140,2M13112466+1707437,3937058157873184384,3937058157873184384,False,Milky_Way
4141,2M12345257-5821054,6060793175055598080,6060793175055598080,False,Milky_Way
4142,2M15233841+0155128,4420771462241134720,4420771462241134720,False,Milky_Way
4143,2M15145311+0151195,4421504321101910528,4421504321101910528,False,Milky_Way
4144,2M15562997-3447419,6011851442904958848,6011851442904958848,False,Milky_Way
4145,2M17155002-4839200,5950504603988293120,5950504603988293120,False,Milky_Way
4146,2M15240014+0310109,4422040195580145792,4422040195580145792,False,Milky_Way
4147,2M13112685+1829428,3938092454718712960,3938092454718712960,False,Milky_Way
4148,2M13142754+1817320,3938777450461253376,3938777450461253376,False,Milky_Way
4149,2M17125759-4817527,5950715534083954816,5950715534083954816,False,Milky_Way
4150,2M12463980+1217268,3928111191241003904,3928111191241003904,False,Milky_Way
4151,2M00503319-2614274,2342989189222040832,2342989189222040832,False,Milky_Way
4152,2M15534366-3559059,6011335668870269824,6011335668870269824,False,Milky_Way
4153,2M15562477-3555394,6010608926048358656,6010608926048358656,False,Milky_Way
4154,2M15235164+0314579,4422042016646287360,4422042016646287360,False,Milky_Way
4155,2M15130399+0209578,4421716045808528768,4421716045808528768,False,Milky_Way
4156,2M15570297-3529183,6011000764503572480,6011000764503572480,False,Milky_Way
4157,2M15580807-3530019,6010997947005020160,6010997947005020160,False,Milky_Way
4158,2M17394295-5054263,5946123393719524352,5946123393719524352,False,Milky_Way
4159,2M17475104-5154436,5945261032999434368,5945261032999434368,False,Milky_Way
4160,2M16091481-3740219,5998297586966109184,5998297586966109184,False,Milky_Way
4161,2M12475583+1204525,3928089475886420992,3928089475886420992,False,Milky_Way
4162,2M05441422-7736536,4647793361809181696,4647793361809181696,False,Milky_Way
4163,2M15521683-3505188,6011641195662563456,6011641195662563456,False,Milky_Way
4164,2M17571524-3218509,4043381104172598656,4043381104172598656,False,Milky_Way
4165,2M15225340+0317140,4422091524734252288,4422091524734252288,False,Milky_Way
4166,2M15171592+0139095,4421439209397765120,4421439209397765120,False,Milky_Way
4167,2M18572795-3023011,6760442351136936448,6760442351136936448,False,Milky_Way
4168,2M15141037+0113161,4419966512354961152,4419966512354961152,False,Milky_Way
4169,2M15150815+0014400,4418992246268997504,4418992246268997504,False,Milky_Way
4170,2M15192385+0006273,4418845079214228992,4418845079214228992,False,Milky_Way
4171,2M18100578-4307160,6724124902283197824,6724124902283197824,False,Milky_Way
4172,2M16182635-2452499,6048884025312358016,6048884025312358016,False,Milky_Way
4173,2M16044781-2216257,6243282938147913984,6243282938147913984,False,Milky_Way
4174,2M18044396-3054069,4049935086803156480,4049935086803156480,False,Milky_Way
4175,2M18183876-3220088,4045817995512731776,4045817995512731776,False,Milky_Way
4176,2M18195328-3302294,4045526487486632960,4045526487486632960,False,Milky_Way
4177,2M13120179+1745121,3937231915070980736,3937231915070980736,False,Milky_Way
4178,2M15152419+0002011,4418937545565490560,4418937545565490560,False,Milky_Way
4179,2M15205245+0155541,4420807265088489856,4420807265088489856,False,Milky_Way
4180,2M15201231+0236072,4421665227760196608,4421665227760196608,False,Milky_Way
4181,2M15152994+0014200,4418945512729473408,4418945512729473408,False,Milky_Way
4182,2M15165255+0041159,4419123603548734336,4419123603548734336,False,Milky_Way
4183,2M15215685+0302252,4422058268802545152,4422058268802545152,False,Milky_Way
4184,2M18555231-3032258,6760435689675501440,6760435689675501440,False,Milky_Way
4185,2M15132332+0148026,4420192874311358080,4420192874311358080,False,Milky_Way
4186,2M15163494-0017256,4418720460738494080,4418720460738494080,False,Milky_Way
4187,2M15150694+0157420,4421511845884617600,4421511845884617600,False,Milky_Way
4188,2M15191406-0006411,4418767705378774144,4418767705378774144,False,Milky_Way
4189,2M10371847-8405002,5191335217013670400,5191335217013670400,False,Milky_Way
4190,2M18565098-3020241,6760444795006141824,6760444795006141824,False,Milky_Way
4191,2M10332941-8541290,5190713997240948096,5190713997240948096,False,Milky_Way
4192,2M10483809-8429410,5191266570553171456,5191266570553171456,False,Milky_Way
4193,2M18554458-3031524,6760436411230032512,6760436411230032512,False,Milky_Way
4194,2M15142225+0054001,4419875291544858112,4419875291544858112,False,Milky_Way
4195,2M15183589+0027100,4419055055870634368,4419055055870634368,False,Milky_Way
4196,2M15215133+0143131,4420785309215632512,4420785309215632512,False,Milky_Way
4197,2M15202846+0104344,4420617427533911168,4420617427533911168,False,Milky_Way
4198,2M15195056+0000064,4418793509542291968,4418793509542291968,False,Milky_Way
4199,2M15203549+0056416,4420580456455410048,4420580456455410048,False,Milky_Way
4200,2M15150546+0103011,4419902057781164928,4419902057781164928,False,Milky_Way
4201,2M15221924+0112128,4420611655097967232,4420611655097967232,False,Milky_Way
4202,2M10383732-8439033,5190933143652216064,5190933143652216064,False,Milky_Way
4203,2M11040065-8502505,5190859201495435264,5190859201495435264,False,Milky_Way
4204,2M13130193+1639132,3936835163170852864,3936835163170852864,False,Milky_Way
4205,2M15215341+0153173,4420792799638612224,4420792799638612224,False,Milky_Way
4206,2M11255962-8523333,5190649022975612544,5190649022975612544,False,Milky_Way
4207,2M15153762+0153059,4421506726283591040,4421506726283591040,False,Milky_Way
4208,2M10330790-8519028,5190795361101319936,5190795361101319936,False,Milky_Way
4209,2M15225079+0043467,4420391306095832960,4420391306095832960,False,Milky_Way
4210,2M15141111+0030487,4419015026775565184,4419015026775565184,False,Milky_Way
4211,2M15195619+0017112,4418854910394830464,4418854910394830464,False,Milky_Way
4212,2M18531141-3037345,6761170850634676096,6761170850634676096,False,Milky_Way
4213,2M15531018-3525551,6011433869004481280,6011433869004481280,False,Milky_Way
4214,2M16214913-4115249,5993018251853214464,5993018251853214464,False,Milky_Way
4215,2M13073923+1703395,3937835993629918208,3937835993629918208,False,Milky_Way
4216,2M15200738+0156288,4421552802696413056,4421552802696413056,False,Milky_Way
4217,2M12302783-5037529,6127177636989489280,6127177636989489280,False,Milky_Way
4218,2M15535928-3547352,6011374323576641920,6011374323576641920,False,Milky_Way
4219,2M15561187-3555335,6010609785041677312,6010609785041677312,False,Milky_Way
4220,2M15155284+0003219,4418926138132347008,4418926138132347008,False,Milky_Way
4221,2M15201335+0205572,4421563832172206848,4421563832172206848,False,Milky_Way
4222,2M11000250-8359482,5191306595350526080,5191306595350526080,False,Milky_Way
4223,2M15170491+0145472,4421467212584567040,4421467212584567040,False,Milky_Way
4224,2M12481613+1142533,3927997323068140672,3927997323068140672,False,Milky_Way
4225,2M16313042-2946290,6031830874857026816,6031830874857026816,False,Milky_Way
4226,2M16054741-3742107,5998334596719150976,5998334596719150976,False,Milky_Way
4227,2M17022292-3543566,5977586979783734784,5977586979783734784,False,Milky_Way
4228,2M16535728-6337591,5817739021577236864,5817739021577236864,False,Milky_Way
4229,2M16455315-6259340,5818018228818980608,5818018228818980608,False,Milky_Way
4230,2M17384050-0423528,4368528304690150528,4368528304690150528,False,Milky_Way
4231,2M16132023-2006494,6245425164750023552,6245425164750023552,False,Milky_Way
4232,2M18080583-3711094,4037840424560491008,4037840424560491008,False,Milky_Way
4233,2M15031723-4536534,5907318673429048576,5907318673429048576,False,Milky_Way
4234,2M18000098-4821290,6707343365529083392,6707343365529083392,False,Milky_Way
4235,2M16011381-2437093,6236125731623293312,6236125731623293312,False,Milky_Way
4236,2M16082308-2202040,6242924875310699136,6242924875310699136,False,Milky_Way
4237,2M16041126-2044142,6244042082206883072,6244042082206883072,False,Milky_Way
4238,2M17380584-0419321,4368521020425668608,4368521020425668608,False,Milky_Way
4239,2M17490258-3530381,4041421155924477056,4041421155924477056,False,Milky_Way
4240,2M18043926-3446074,4039125062072116096,4039125062072116096,False,Milky_Way
4241,2M16261201-4116066,5993061991787311616,5993061991787311616,False,Milky_Way
4242,2M16330097-3006447,6031760849708124032,6031760849708124032,False,Milky_Way
4243,2M16340122-2925552,6031946083057679744,6031946083057679744,False,Milky_Way
4244,2M16094537-2536134,6043535347923237376,6043535347923237376,False,Milky_Way
4245,2M13262496-4706076,6083774862193746048,6083774862193746048,False,Milky_Way
4246,2M15212872+0059169,4420601931291990528,4420601931291990528,False,Milky_Way
4247,2M06335133-7328346,5265293905312404736,5265293905312404736,False,LMC
4248,2M05424321-6308097,4756759366474775552,4756759366474775552,False,LMC
4249,2M05345744-7637223,4648060856668529664,4648060856668529664,False,LMC
4250,2M05251263-7533450,4648273577810105216,4648273577810105216,False,LMC
4251,2M04071109-7104286,4665908988403407104,4665908988403407104,False,LMC
4252,2M04164012-7207000,4653588376499314816,4653588376499314816,False,LMC
4253,2M05354549-7542163,4648580685155178752,4648580685155178752,False,LMC
4254,2M04160971-7147346,4653808416263488768,4653808416263488768,False,LMC
4255,2M03594658-7158428,4665744199098106624,4665744199098106624,False,LMC
4256,2M05511411-6724026,4659237632903205760,4659237632903205760,False,LMC
4257,2M05290350-7541115,4648256810257854720,4648256810257854720,False,LMC
4258,2M05394062-7621109,4648173109935341184,4648173109935341184,False,LMC
4259,2M04070713-7125563,4653868747667312640,4653868747667312640,False,LMC
4260,2M05290049-7655362,4648075906233896576,4648075906233896576,False,LMC
4261,2M05191631-6258472,4760320959507911040,4760320959507911040,False,LMC
4262,2M05104840-6626091,4661985724798530816,4661985724798530816,False,LMC
4263,2M05322522-7626351,4648159877140690048,4648159877140690048,False,LMC
4264,2M04040878-7211273,4653725678012923136,4653725678012923136,False,LMC
4265,2M05345146-6321531,4757174054159336064,4757174054159336064,True,LMC
4266,2M04170412-7132595,4653818002630273152,4653818002630273152,False,LMC
4267,2M05562823-7112430,4656889728903132160,4656889728903132160,False,LMC
4268,2M04005797-7126405,4665794501754910336,4665794501754910336,False,LMC
4269,2M05540329-7034213,4657307302795863040,4657307302795863040,False,LMC
4270,2M05453984-7114360,4657038781476093440,4657038781476093440,False,LMC
4271,2M05440277-6343463,4756717310154383872,4756717310154383872,False,LMC
4272,2M04093865-7247129,4653640117968336896,4653640117968336896,False,LMC
4273,2M05520102-6732130,4659234334369320064,4659234334369320064,False,LMC
4274,2M06193733-7451360,5261825117924865536,5261825117924865536,False,LMC
4275,2M05383198-6355446,4757078018688390912,4757078018688390912,False,LMC
4276,2M05425766-7548587,4648381944127279744,4648381944127279744,False,LMC
4277,2M05451023-6710221,4659451797172285312,4659451797172285312,False,LMC
4278,2M05573803-7015556,4657327643762514816,4657327643762514816,False,LMC
4279,2M04182118-7205545,4653612600114874368,4653612600114874368,False,LMC
4280,2M04160142-7200412,4653778866888452480,4653778866888452480,False,LMC
4281,2M05305319-7630486,4648066044988966784,4648066044988966784,False,LMC
4282,2M05260936-7619024,4648130572577543040,4648130572577543040,False,LMC
4283,2M04182800-7204007,4653612806273302528,4653612806273302528,False,LMC
4284,2M04081575-7140582,4653845524780796032,4653845524780796032,False,LMC
4285,2M04163689-7227253,4653574598244265856,4653574598244265856,False,LMC
4286,2M04123583-7131549,4653874318241689088,4653874318241689088,False,LMC
4287,2M04134909-7222201,4653673313771571584,4653673313771571584,False,LMC
4288,2M04034488-7219599,4653722787499251840,4653722787499251840,False,LMC
4289,2M05102378-6618148,4661995620403602560,4661995620403602560,False,LMC
4290,2M04183531-7138335,4653813570224029056,4653813570224029056,False,LMC
4291,2M04185459-7153219,4653615864289935104,4653615864289935104,False,LMC
4292,2M05342962-7642597,4648058829443968256,4648058829443968256,False,LMC
4293,2M04535818-6822395,4661529152583950592,4661529152583950592,False,LMC
4294,2M05191081-6256111,4760344702087103232,4760344702087103232,False,LMC
4295,2M05171458-6239364,4760364287137794304,4760364287137794304,False,LMC
4296,2M04561953-6839531,4655505954841050496,4655505954841050496,False,LMC
4297,2M04464746-7109592,4654768423059608064,4654768423059608064,True,LMC
4298,2M05174543-6238308,4760361847596752512,4760361847596752512,False,LMC
4299,2M05200000-6257105,4760341678430357120,4760341678430357120,False,LMC
4300,2M05185313-7228388,4651311631540628096,4651311631540628096,False,LMC
4301,2M05142178-6544090,4663526174944585344,4663526174944585344,False,LMC
4302,2M05101298-6550338,4663556892552697344,4663556892552697344,False,LMC
4303,2M05141568-6215279,4760436992343979392,4760436992343979392,False,LMC
4304,2M05094919-6200394,4760641535863707776,4760641535863707776,False,LMC
4305,2M05185513-6238595,4760355147447762688,4760355147447762688,False,LMC
4306,2M05130865-6240243,4760396654011247744,4760396654011247744,False,LMC
4307,2M05153861-6305454,4664251405911162752,4664251405911162752,False,LMC
4308,2M04544169-7127033,4654579311372501376,4654579311372501376,False,LMC
4309,2M05161038-6308541,4664250203320331264,4664250203320331264,False,LMC
4310,2M05095777-6536022,4663584380344722944,4663584380344722944,False,LMC
4311,2M05210180-7238263,4651304656514050432,4651304656514050432,False,LMC
4312,2M05104062-6236400,4760587487995300992,4760587487995300992,False,LMC
4313,2M05001253-7154398,4654506743602397568,4654506743602397568,False,LMC
4314,2M05103019-6526202,4663592935920023936,4663592935920023936,False,LMC
4315,2M04065297-7118491,4653871913059824128,4653871913059824128,False,LMC
4316,2M05171321-6212078,4760471283361243136,4760471283361243136,False,LMC
4317,2M05295288-7253233,4650491808171084672,4650491808171084672,False,LMC
4318,2M05184530-6538132,4660619100556379008,4660619100556379008,False,LMC
4319,2M05221574-6930040,4657987483911919872,4657987483911919872,False,LMC
4320,2M05244020-6951218,4657961851512729472,4657961851512729472,False,LMC
4321,2M05151072-6518373,4663632277803929216,4663632277803929216,False,LMC
4322,2M04482309-7049333,4654803508659133824,4654803508659133824,False,LMC
4323,2M05231128-7008261,4657944710378348672,4657944710378348672,False,LMC
4324,2M05105339-6254183,4664500548370286208,4664500548370286208,False,LMC
4325,2M05150663-7320223,4649679715748205824,4649679715748205824,False,LMC
4326,2M05223690-7219232,4651339389896171904,4651339389896171904,False,LMC
4327,2M05175732-6202527,4760479357899537024,4760479357899537024,False,LMC
4328,2M05125294-6210090,4760441527829420032,4760441527829420032,False,LMC
4329,2M05184053-7210331,4651333209456202496,4651333209456202496,False,LMC
4330,2M05142839-6227486,4760416513939970432,4760416513939970432,False,LMC
4331,2M05115685-6307583,4664305866097096192,4664305866097096192,False,LMC
4332,2M05153491-6231513,4760413730801209856,4760413730801209856,False,LMC
4333,2M05124008-6154404,4760727160331391616,4760727160331391616,False,LMC
4334,2M04132877-7215490,4653771032868109312,4653771032868109312,False,LMC
4335,2M05270672-7639499,4648106658199684352,4648106658199684352,False,LMC
4336,2M05405393-6311434,4756749470869464576,4756749470869464576,False,LMC
4337,2M05462743-6311417,4756711537717533056,4756711537717533056,False,LMC
4338,2M06404405-7012378,5266911561794211072,5266911561794211072,False,LMC
4339,2M04144279-6836370,4668087155297696512,4668087155297696512,False,LMC
4340,2M06270549-6945115,5279087106886335744,5279087106886335744,False,LMC
4341,2M06245699-7014055,5278685952643497984,5278685952643497984,False,LMC
4342,2M06254464-7420499,5261876760611562496,5261876760611562496,False,LMC
4343,2M06335784-6957236,5278893386680769536,5278893386680769536,False,LMC
4344,2M06270653-6952482,5279082056004806400,5279082056004806400,False,LMC
4345,2M06245887-7007140,5278691901179214208,5278691901179214208,False,LMC
4346,2M04130451-6921204,4666489771060933888,4666489771060933888,False,LMC
4347,2M06200767-7443326,5261829859568916992,5261829859568916992,False,LMC
4348,2M04192992-6840579,4668028606303577728,4668028606303577728,False,LMC
4349,2M04143767-6811450,4668102995137038208,4668102995137038208,False,LMC
4350,2M06262262-7441048,5261806666746066048,5261806666745465856,False,LMC
4351,2M04034063-6836500,4666774372773583616,4666774372773583616,False,LMC
4352,2M04131810-6808244,4668115635225166208,4668115635225166208,False,LMC
4353,2M04150693-6840082,4668039463980853120,4668039463980853120,False,LMC
4354,2M06405653-7014193,5266908331978807680,5266908331978807680,False,LMC
4355,2M04024636-6758280,4668353202751519744,4668353202751519744,False,LMC
4356,2M06202673-7519157,5261565564461275264,5261565564461275264,False,LMC
4357,2M04024888-6843110,4666771933232162560,4666771933232162560,False,LMC
4358,2M04174097-6812407,4668146803803840896,4668146803803840896,False,LMC
4359,2M04041429-6848516,4666767397746722048,4666767397746722048,False,LMC
4360,2M05442771-6338361,4756719028141130624,4756719028141130624,False,LMC
4361,2M06302758-7016142,5278862084959024000,5278862084959024000,False,LMC
4362,2M06411906-7016314,5266907644784044800,5266907644784044800,False,LMC
4363,2M04100844-6811421,4668298708206561536,4668298708206561536,False,LMC
4364,2M04123233-6836489,4668067157929940224,4668067157929940224,False,LMC
4365,2M04075521-6733479,4668426659576280832,4668426659576280832,False,LMC
4366,2M04085489-6758488,4668306267348970752,4668306267348970752,False,LMC
4367,2M06323522-7032157,5278794121397114368,5278794121397114368,False,LMC
4368,2M06263456-7044152,5278423723421554560,5278423723421554560,False,LMC
4369,2M06275991-7430205,5261813332534829184,5261813332534829184,False,LMC
4370,2M06265930-7433139,5261811683267270400,5261811683267270400,False,LMC
4371,2M04063132-6844220,4666759976043247104,4666759976043247104,False,LMC
4372,2M06350302-7043084,5266789516005175296,5266789516005175296,True,LMC
4373,2M06272382-7428468,5261859099706319616,5261859099706319616,False,LMC
4374,2M04122493-6911108,4666500731817447680,4666500731817447680,False,LMC
4375,2M04000650-6830032,4666825774942135808,4666825774942135808,False,LMC
4376,2M06334640-6937399,5279100502885929472,5279100502885929472,False,LMC
4377,2M06290874-7059574,5266767010376324480,5266767010376324480,False,LMC
4378,2M04092466-6905504,4666547048744729088,4666547048744729088,False,LMC
4379,2M06314925-7054071,5266763192148039040,5266763192148039040,False,LMC
4380,2M06250854-7448348,5261781687215660032,5261781687215660032,False,LMC
4381,2M04165603-6825155,4668049806262096384,4668049806262096384,False,LMC
4382,2M06322479-7051548,5266763711841562112,5266763711841562112,False,LMC
4383,2M04163393-7229375,4653574392085838848,4653574392085838848,False,LMC
4384,2M04135513-7200151,4653781237710381568,4653781237710381568,False,LMC
4385,2M04040905-7110306,4665898543042880640,4665898543042880640,False,LMC
4386,2M04511733-7106596,4654607005321252480,4654607005321252480,False,LMC
4387,2M04203299-7200301,4653611191365525504,4653611191365525504,False,LMC
4388,2M04144978-7112389,4654212830383892224,4654212830383892224,False,LMC
4389,2M05270975-7549364,4648260722971241344,4648260722971241344,False,LMC
4390,2M04185327-7140292,4653813260986385024,4653813260986385024,False,LMC
4391,2M04162662-7112461,4654210661424004224,4654210661424004224,False,LMC
4392,2M04085283-7236067,4653655515427227136,4653655515427227136,False,LMC
4393,2M04151534-7115390,4654211765232011648,4654211765232011648,False,LMC
4394,2M05413986-7619580,4647986948871146496,4647986948871146496,False,LMC
4395,2M04155765-7213340,4653581745069812992,4653581745069812992,False,LMC
4396,2M04572383-6746192,4661571445095619840,4661571445095619840,False,LMC
4397,2M05342248-7615571,4648166925182510336,4648166925182510336,False,LMC
4398,2M05392807-6343457,4757103994651486464,4757103994651486464,False,LMC
4399,2M05381872-7623021,4648150054550991488,4648150054550991488,False,LMC
4400,2M04165095-7201078,4653778282772909696,4653778282772909696,False,LMC
4401,2M04144556-7152308,4653783780331081472,4653783780331081472,False,LMC
4402,2M05371947-7610036,4648180462919328640,4648180462919328640,False,LMC
4403,2M05114392-6225043,4760595803051908608,4760595803051908608,False,LMC
4404,2M04053309-7236335,4653698770041855360,4653698770041855360,False,LMC
4405,2M05172773-6210193,4760471626958624640,4760471626958624640,False,LMC
4406,2M04034857-6848236,4666767530890317312,4666767530890317312,False,LMC
4407,2M06390283-7007484,5278829511927311616,5278829511927311616,False,LMC
4408,2M06242572-7039009,5278474335316046976,5278474335316046976,False,LMC
4409,2M06245759-7431532,5261838827460549632,5261838827460549632,False,LMC
4410,2M04054061-6859139,4666750664554165248,4666750664554165248,False,LMC
4411,2M06261516-7439486,5261809754824823552,5261809754824823552,False,LMC
4412,2M06321228-7049012,5266775909548670464,5266775909548670464,False,LMC
4413,2M06290883-7016160,5278859198741301504,5278859198741301504,False,LMC
4414,2M04192043-6823372,4668129658294464000,4668129658294464000,False,LMC
4415,2M06315581-7414047,5261870335340471936,5261870335340471936,False,LMC
4416,2M06323777-7006515,5278865108616052736,5278865108616052736,False,LMC
4417,2M06244881-7437330,5261834463773779072,5261834463773779072,False,LMC
4418,2M05400745-6313438,4757498994199093888,4757498994199093888,False,LMC
4419,2M05364508-6318295,4757131276283563776,4757131276283563776,False,LMC
4420,2M05251531-7614434,4648131362851808896,4648131362851808896,False,LMC
4421,2M04174385-7213017,4653586899030582784,4653586899030582784,False,LMC
4422,2M05194279-6229501,4760450908036246144,4760450908036246144,False,LMC
4423,2M05123164-6219197,4760433625089614208,4760433625089614208,False,LMC
4424,2M05413273-6253204,4756782696737070208,4756782696737070208,True,LMC
4425,2M05145963-6207050,4760521860896064640,4760521860896064640,False,LMC
4426,2M05185898-6249586,4760346213915542656,4760346213915542656,False,LMC
4427,2M06312524-7033305,5278795354048370816,5278795354048370816,False,LMC
4428,2M04431549-7602405,4628058816013673216,4628058816013673216,False,LMC
4429,2M04484001-6848329,4655532038211937280,4655532038211937280,False,LMC
4430,2M04471444-6846257,4655544648237648896,4655544648237648896,False,LMC
4431,2M04533901-7518019,4649207539921823744,4649207539921823744,False,LMC
4432,2M04482501-7515109,4652219140928264960,4652219140928264960,False,LMC
4433,2M06022237-7515287,5261707676339786752,5261707676339786752,False,LMC
4434,2M05493619-7306168,4650614128834384768,4650614128834384768,False,LMC
4435,2M04502548-7556343,4625143701451353216,4625143701451353216,False,LMC
4436,2M03533461-7036132,4666171290646105984,4666171290646105984,False,LMC
4437,2M04553734-7528480,4649201668706197504,4649201668706197504,False,LMC
4438,2M04365541-7553232,4628078813381341696,4628078813381341696,False,LMC
4439,2M04420596-7600190,4628062733023835776,4628062733023835776,False,LMC
4440,2M03523662-7041374,4666075530055104768,4666075530055104768,False,LMC
4441,2M04410943-7456218,4652241990154167808,4652241990154167808,False,LMC
4442,2M04513306-7525339,4649210911475741952,4649210911475741952,False,LMC
4443,2M04353853-7539283,4628129975031746048,4628129975031746048,False,LMC
4444,2M04425248-7526025,4628205802680208000,4628205802680208000,False,LMC
4445,2M04381486-7447341,4652294491834351872,4652294491834351872,False,LMC
4446,2M03535209-7039117,4666157924707888256,4666157924707888256,False,LMC
4447,2M04502152-7548256,4625168199944700032,4625168199944700032,False,LMC
4448,2M04383200-7538435,4628176876075763200,4628176876075763200,False,LMC
4449,2M03540042-6940210,4666273407788365056,4666273407788365056,False,LMC
4450,2M00200441-7217594,4689611362426527616,4689611362426527616,False,SMC
4451,2M01361715-7137535,4687740960004582528,4687740960004582528,False,SMC
4452,2M01405837-7124058,4687831463554957824,4687831463554957824,False,SMC
4453,2M01413553-7139199,4687073453367066240,4687073453367066240,False,SMC
4454,2M01371747-7042529,4688111839019936512,4688111839019936512,False,SMC
4455,2M01463874-7120236,4687108156702622208,4687108156702622208,False,SMC
4456,2M02003856-7348002,4638371547887608832,4638371547887608832,False,SMC
4457,2M00335943-7210077,4689944999782792064,4689944999782792064,False,SMC
4458,2M00123627-7642224,4684132843878026752,4684132843878026752,False,SMC
4459,2M01353653-7052289,4688016456386524288,4688016456386524288,False,SMC
4460,2M02010817-7315227,4638608904960111744,4638608904960111744,False,SMC
4461,2M00562534-7538550,4684518222705251968,4684518222705251968,False,SMC
4462,2M01065316-7510137,4684514649292306560,4684514649292306560,False,SMC
4463,2M01110222-7456069,4686019021717593984,4686019021717593984,False,SMC
4464,2M01200430-7536352,4637890374111865216,4637890374111865216,False,SMC
4465,2M01132798-7549397,4636383871382681216,4636383871382681216,False,SMC
4466,2M01303794-7059365,4688019991146000640,4688019991146000640,False,SMC
4467,2M01291384-7111407,4687992816886743808,4687992816886743808,False,SMC
4468,2M00263418-7243447,4688795838334432256,4688795838334432256,False,SMC
4469,2M00310872-7222387,4689184893657707648,4689184893657707648,False,SMC
4470,2M01421201-7108405,4687855927688611072,4687855927688611072,False,SMC
4471,2M02091489-7352354,4638332790102640768,4638332790102640768,True,SMC
4472,2M01590445-7350556,4638370551455204608,4638370551455204608,False,SMC
4473,2M01433292-7115481,4687839125776565504,4687839125776565504,True,SMC
4474,2M01323065-7106229,4688003090448318208,4688003090448318208,False,SMC
4475,2M00321271-7647576,4683942525287408384,4683942525287408384,False,SMC
4476,2M00321843-7237442,4689163075223809408,4689163075223809408,False,SMC
4477,2M01331330-7144338,4687718145138215552,4687718145138215552,False,SMC
4478,2M01394212-7052155,4687916916224292224,4687916916224292224,False,SMC
4479,2M00205848-7232454,4689546907862929152,4689546907862929152,False,SMC
4480,2M01391453-7022112,4688134958828121984,4688134958828121984,False,SMC
4481,2M01345563-7033284,4688036041437366656,4688036041437366656,False,SMC
4482,2M01315061-7051337,4688025424278357632,4688025424278357632,False,SMC
4483,2M02103057-7314300,4644417517514120960,4644417517514120960,False,SMC
4484,2M02035017-7316228,4638423499811970560,4638423499811970560,False,SMC
4485,2M00211867-7145556,4689826046368906112,4689826046368906112,False,SMC
4486,2M02062005-7345060,4638351413080861056,4638351413080861056,False,SMC
4487,2M00312908-7223122,4689184751915718400,4689184751915718400,False,SMC
4488,2M00312625-7201208,4689957231849893248,4689957231849893248,False,SMC
4489,2M01430763-7039589,4687948561543183232,4687948561543183232,False,SMC
4490,2M00273365-7243237,4688789791020467200,4688789791020467200,False,SMC
4491,2M00204904-7133587,4689881915303363328,4689881915303363328,False,SMC
4492,2M01431619-7028179,4687955914527165184,4687955914527165184,False,SMC
4493,2M01394349-7108248,4687897193734486144,4687897193734486144,True,SMC
4494,2M00303627-7222064,4689185512132999296,4689185512132999296,False,SMC
4495,2M01591226-7338013,4638389105713882880,4638389105713882880,False,SMC
4496,2M02195594-7326320,4643625010148865024,4643625010148865024,False,SMC
4497,2M01424351-7148352,4687057059476812160,4687057059476812160,False,SMC
4498,2M00311322-7200375,4689960255506867200,4689960255506867200,False,SMC
4499,2M01395216-7129009,4687736939915040512,4687736939915040512,False,SMC
4500,2M01585239-7248322,4638680849956608256,4638680849956608256,False,SMC
4501,2M00522008-7339588,4685857870261675136,4685857870261675136,False,SMC
4502,2M01350243-7110181,4687817685300146688,4687817685300146688,False,SMC
4503,2M01322247-7047597,4688026038458646400,4688026038458646400,False,SMC
4504,2M00255253-7239566,4688800064582234624,4688800064582234624,False,SMC
4505,2M00251700-7125531,4689909712333078528,4689909712331617280,False,SMC
4506,2M01315025-7134031,4687771162214601216,4687771162214601216,False,SMC
4507,2M00205560-7245431,4689527769488640896,4689527769488640896,False,SMC
4508,2M00271598-7228020,4689559174290085376,4689559174290085376,False,SMC
4509,2M00314111-7217033,4689936787805646336,4689936787805646336,False,SMC
4510,2M01345065-7040369,4688034082932289280,4688034082932289280,False,SMC
4511,2M01391436-7147177,4686978139452954496,4686978139452954496,False,SMC
4512,2M00290885-7228354,4688809238632286464,4688809238632286464,False,SMC
4513,2M00405925-7316509,4688851535503522176,4688851535503522176,False,SMC
4514,2M00503461-6736428,4705149218368688640,4705149218368688640,False,SMC
4515,2M00444975-6733141,4703707685609160832,4703707685609160832,False,SMC
4516,2M01040705-7620511,4636343120733156608,4636343120733156608,True,SMC
4517,2M00583967-7556061,4684450602740179328,4684450602740179328,False,SMC
4518,2M00530642-7331134,4685868491756200576,4685868491756200576,False,SMC
4519,2M00465754-7251150,4688969763046384896,4688969763046384896,False,SMC
4520,2M00465648-6751249,4703638691254380800,4703638691254380800,False,SMC
4521,2M00411376-6836236,4702840518828466560,4702840518828466560,False,SMC
4522,2M00360413-6756206,4703681400409899520,4703681400409899520,False,SMC
4523,2M01062252-7125281,4690611303847688960,4690611303847688960,False,SMC
4524,2M01022015-7137099,4690584262731974912,4690584262731974912,False,SMC
4525,2M00390520-6750014,4703685832815828352,4703685832815828352,False,SMC
4526,2M00440303-6831143,4702853678608240128,4702853678608240128,False,SMC
4527,2M01163874-7303470,4687172306349154304,4687172306349154304,False,SMC
4528,2M01083901-7508453,4684514060880646912,4684514060880646912,False,SMC
4529,2M01042470-7518108,4684506231156453632,4684506231156453632,False,SMC
4530,2M00465773-6732380,4703705112924782336,4703705112924782336,False,SMC
4531,2M00412730-6816393,4703603030142167424,4703603030142167424,False,SMC
4532,2M00364054-6735486,4703888727074058368,4703888727074058368,False,SMC
4533,2M01231881-7326264,4686439481836500352,4686439481836500352,False,SMC
4534,2M00303444-7229031,4689180804848873088,4689180804848873088,False,SMC
4535,2M01152901-7337186,4686389282262421632,4686389282262421632,False,SMC
4536,2M01103916-7253035,4687233294890018944,4687233294890018944,False,SMC
4537,2M01122061-7521171,4637956722766699264,4637956722766699264,False,SMC
4538,2M01072774-7609488,4636369371573140224,4636369371573140224,False,SMC
4539,2M01031507-7527303,4684477987451558272,4684477987451558272,False,SMC
4540,2M00575468-7506494,4684737884517442944,4684737884517442944,False,SMC
4541,2M00524871-7343270,4685674702801179008,4685674702801179008,False,SMC
4542,2M00454791-6810112,4702879826369111040,4702879826369111040,False,SMC
4543,2M00403006-6804407,4703620244371112192,4703620244371112192,False,SMC
4544,2M01202032-7548119,4637872885005041152,4637872885005041152,False,SMC
4545,2M01083290-7501378,4684564127315454208,4684564127315454208,False,SMC
4546,2M01135282-7519286,4637956516608264320,4637956516608264320,False,SMC
4547,2M01163424-7333202,4686395741893111296,4686395741893111296,False,SMC
4548,2M01304887-7123126,4687788823120178816,4687788823120178816,False,SMC
4549,2M00393967-6759002,4703671337302144256,4703671337302144256,False,SMC
4550,2M01262798-7259551,4686525106304294272,4686525106304294272,False,SMC
4551,2M01175249-7512001,4637961773648216576,4637961773648216576,False,SMC
4552,2M01105177-7613138,4636354390727215744,4636354390727215744,False,SMC
4553,2M01014538-7459453,4684576015785230080,4684576015785230080,False,SMC
4554,2M00553570-7535509,4684519253497394688,4684519253497394688,False,SMC
4555,2M00183518-7214352,4689610228559749632,4689610228559749632,False,SMC
4556,2M00441632-6837083,4702849280561741056,4702849280561741056,False,SMC
4557,2M00391402-6817353,4703608321541958784,4703608321541958784,False,SMC
4558,2M01082138-7601060,4636374147576754176,4636374147576754176,False,SMC
4559,2M01034445-7547272,4636419777309388928,4636419777309388928,False,SMC
4560,2M00581645-7521438,4684526400322909568,4684526400322909568,False,SMC
4561,2M00374248-7242408,4689104594946476032,4689104594946476032,False,SMC
4562,2M00404955-6802304,4703621962358029824,4703621962358029824,False,SMC
4563,2M00504802-6750012,4704392440835061760,4704392440835061760,False,SMC
4564,2M02095473-7328505,4644361377997349632,4644361377997349632,False,SMC
4565,2M01391063-7130162,4687748587866351872,4687748587866351872,False,SMC
4566,2M01344491-7038172,4688034804486791808,4688034804486791808,False,SMC
4567,2M02113301-7246405,4644465281846096896,4644465281846096896,False,SMC
4568,2M01590140-7255011,4638676348830758528,4638676348830758528,False,SMC
4569,2M00322930-7205409,4689944312588282240,4689944312588282240,True,SMC
4570,2M00282643-7253162,4688737358059794560,4688737358059794560,False,SMC
4571,2M00164871-7234008,4689589410860673920,4689589410860673920,False,SMC
4572,2M01352214-7130232,4687792259093815552,4687792259093815552,False,SMC
4573,2M01175473-7319362,4686411513012851200,4686411513012851200,False,SMC
4574,2M01170807-7518175,4637960090021048832,4637960090021048832,False,SMC
4575,2M01103812-7528064,4636453965248916608,4636453965248916608,False,SMC
4576,2M00324025-7152533,4689962076572934784,4689962076572934784,False,SMC
4577,2M00283319-7239318,4688802087507719040,4688802087507719040,False,SMC
4578,2M00175375-7205342,4689802853545936384,4689802853545936384,False,SMC
4579,2M01575388-7344278,4638386833675235840,4638386833675235840,False,SMC
4580,2M00290779-7143413,4690028425227697792,4690028425227697792,False,SMC
4581,2M01322745-7115546,4687813149815142144,4687813149815142144,False,SMC
4582,2M00173706-7202430,4689815669728338048,4689815669728338048,False,SMC
4583,2M01324258-7135246,4687767657521164032,4687767657521164032,False,SMC
4584,2M01412052-7111128,4687850052173407488,4687850052173407488,False,SMC
4585,2M02081486-7358338,4638330625439129856,4638330625439129856,False,SMC
4586,2M02013279-7324126,4638416593504561920,4638416593504561920,False,SMC
4587,2M01571951-7335585,4638576916043621376,4638576916043621376,False,SMC
4588,2M01420706-7122121,4687832494347070208,4687832494347070208,False,SMC
4589,2M01432886-7109093,4687853866104311040,4687853866104311040,False,SMC
4590,2M01381395-7144048,4687729552571354496,4687729552571354496,False,SMC
4591,2M02052118-7405451,4638325162240896768,4638325162240896768,False,SMC
4592,2M01445006-7113517,4687837991905195648,4687837991905195648,False,SMC
4593,2M01402405-7142347,4686980097958037504,4686980097958037504,False,SMC
4594,2M01330373-7052492,4688021747786233216,4688021747786233216,False,SMC
4595,2M02050047-7238097,4644644467881858816,4644644467881858816,False,SMC
4596,2M02000631-7321446,4638604055940567168,4638604055940567168,False,SMC
4597,2M01340365-7132420,4687791468819841664,4687791468819841664,False,SMC
4598,2M01441526-7134402,4687078469888709248,4687078469888709248,False,SMC
4599,2M01331048-7118370,4687809438962958848,4687809438962958848,False,SMC
4600,2M01454744-7134306,4687067715290601984,4687067715290601984,False,SMC
4601,2M01573706-7316110,4638597394447647360,4638597394447647360,False,SMC
4602,2M02015901-7311089,4638615364590806784,4638615364590806784,False,SMC
4603,2M02060522-7401197,4638327464343873408,4638327460046829952,False,SMC
4604,2M01410986-7035599,4687929972924831232,4687929972924831232,False,SMC
4605,2M02154616-7351555,4643577529286242304,4643577529286242304,False,SMC
4606,2M02053796-7405006,4638325535901338752,4638325535901338752,False,SMC
4607,2M01361271-7100344,4687824041851732864,4687824041851732864,False,SMC
4608,2M02002464-7300512,4638627253060248832,4638627253060248832,False,SMC
4609,2M01403166-7141448,4686980338476205312,4686980338476205312,False,SMC
4610,2M01384441-7037499,4688113763165276288,4688113763165276288,False,SMC
4611,2M02045348-7257483,4644623439722016000,4644623439722016000,False,SMC
4612,2M01401794-7127065,4687830913799187840,4687830913799187840,False,SMC
4613,2M01354834-7150596,4687724501689918592,4687724501689918592,False,SMC
4614,2M02054288-7300488,4644620278626089600,4644620278626089600,False,SMC
4615,2M01454023-7125241,4687084104885772928,4687084104885772928,False,SMC
4616,2M01390966-7123494,4687750099694814464,4687750099694814464,False,SMC
4617,2M00505439-7033391,4690191049868759552,4690191049868759552,False,SMC
4618,2M00541378-7143078,4689280826047138048,4689280826047138048,False,SMC
4619,2M01592047-7350384,4638370517095465856,4638370517095465856,False,SMC
4620,2M00133966-7707357,4683873771450734464,4683873771450734464,False,SMC
4621,2M00534105-7042369,4690142087241600256,4690142087241600256,False,SMC
4622,2M00380752-6755519,4703679033883495168,4703679033883495168,False,SMC
4623,2M00483039-6807208,4704367499961239808,4704367499961239808,False,SMC
4624,2M00393253-7326001,4688823223071897088,4688823223071897088,False,SMC
4625,2M01435705-7101318,4687858573388450048,4687858573388450048,False,SMC
4626,2M00435230-7253272,4688878095585661568,4688878095585661568,False,SMC
4627,2M01055068-7537114,4684483347570779520,4684483347570779520,False,SMC
4628,2M01103261-7454486,4686066197639304704,4686066266357914752,False,SMC
4629,2M01164320-7532475,4637936381801607808,4637936381801607808,True,SMC
4630,2M01173142-7309431,4687168045741693824,4687168045741693824,False,SMC
4631,2M01234476-7231303,4687315036689711616,4687315036689711616,False,SMC
4632,2M00260757-7246540,4688795322938390784,4688795322938390784,False,SMC
4633,2M00511705-7302217,4685952673133614976,4685952673133614976,False,SMC
4634,2M01323287-7050202,4688025694861194880,4688025694861194880,False,SMC
4635,2M00532664-7141512,4689276084403233280,4689276084403233280,False,SMC
4636,2M00492086-7113319,4690113087622532352,4690113087622532352,False,SMC
4637,2M00541554-7113223,4689353187657774336,4689353187657774336,False,SMC
4638,2M00534519-7122073,4689348033697071360,4689348033697071360,False,SMC
4639,2M00490799-7118174,4689337863213834752,4689337863213834752,False,SMC
4640,2M00510861-7117344,4689357620064063744,4689357620064063744,False,SMC
4641,2M00572855-7146547,4689087002804149376,4689087002804149376,False,SMC
4642,2M00540053-7042341,4690142224680551424,4690142224680551424,False,SMC
4643,2M00515555-7126471,4689344563363555200,4689344563363555200,False,SMC
4644,2M00502570-7129521,4689342639218220160,4689342639218220160,False,SMC
4645,2M00503792-7125465,4689343944888265344,4689343944888265344,False,SMC
4646,2M00550513-7019156,4691701469607320320,4691701469607320320,False,SMC
4647,2M00495167-7127002,4689332125137537920,4689332125137537920,False,SMC
4648,2M00490699-7130486,4689319755631741824,4689319755631741824,False,SMC
4649,2M00532820-7121242,4689348205495760000,4689348205495760000,False,SMC
4650,2M00535343-7033581,4690147000684163712,4690147000684163712,False,SMC
4651,2M00555608-7144504,4689277080835363840,4689277080835363840,False,SMC
4652,2M01422222-7129326,4687827615264263680,4687827615264263680,False,SMC
4653,2M01313222-7126082,4687784768670985728,4687784768670985728,True,SMC
4654,2M00245045-7138198,4689851266416720768,4689851266416720768,False,SMC
4655,2M01374859-7156368,4686970030554718080,4686970030554718080,False,SMC
4656,2M00445018-7230381,4688946334020762240,4688946334020762240,False,SMC
4657,2M00553214-7528326,4684535436934235776,4684535436934235776,False,SMC
4658,2M01012761-7604180,4636405964694597504,4636405964694597504,False,SMC
4659,2M01104991-7518541,4684495201680260736,4684495201680260736,False,SMC
4660,2M01174301-7507084,4637966824529749760,4637966824529749760,False,SMC
4661,2M00203359-7232315,4689545670912349056,4689545670912349056,False,SMC
4662,2M00502757-6720098,4705168494181861632,4705168494181861632,False,SMC
4663,2M00283352-7142353,4689654178972442240,4689654178972442240,False,SMC
4664,2M02011752-7314005,4638609278621011968,4638609278621011968,False,SMC
4665,2M00295299-7158462,4690006572434188928,4690006572434188928,True,SMC
4666,2M00374003-6736110,4703889040604351872,4703889040604351872,True,SMC
4667,2M00415847-6829005,4702843645564742400,4702843645564742400,False,SMC
4668,2M00475249-6753461,4703634842964032896,4703634842964032896,False,SMC
4669,2M00591987-7529464,4684526537761893632,4684526537761893632,False,SMC
4670,2M00312317-7232003,4689168332263852928,4689168332263852928,True,SMC
4671,2M00441191-6757317,4703643024877599616,4703643024877599616,True,SMC
4672,2M00390788-6816162,4703609146175678336,4703609146175678336,False,SMC
4673,2M00333393-7213071,4689194166510833536,4689194166510833536,False,SMC
4674,2M00323647-7217524,4689186710427827968,4689186710427827968,False,SMC
4675,2M00244480-7128530,4689856832694289792,4689856832694289792,False,SMC
4676,2M01111472-7536206,4636449223605032064,4636449223605032064,False,SMC
4677,2M00275055-7223017,4689562988220968832,4689562988220968832,False,SMC
4678,2M00260870-7238058,4688800854856201216,4688800854856201216,False,SMC
4679,2M00292757-7213507,4689566492914090496,4689566492914090496,False,SMC
4680,2M01321491-7039181,4688075383337860608,4688075383337860608,False,SMC
4681,2M00292104-7135521,4690217743089595904,4690217743089595904,False,SMC
4682,2M00333070-7223256,4689182488475945728,4689182488475945728,False,SMC
4683,2M01481674-7103378,4687869259267091968,4687869259267091968,False,SMC
4684,2M02010182-7342297,4638373197155033984,4638373197155033984,False,SMC
4685,2M02061925-7249277,4644626875695845248,4644626875695845248,False,SMC
4686,2M00212790-7249513,4689524883270620160,4689524883270620160,False,SMC
4687,2M00273876-7221460,4689564019013103232,4689564019013103232,False,SMC
4688,2M00195252-7211245,4689615936578538240,4689615936578538240,True,SMC
4689,2M01050424-7545352,4636442901413306880,4636442901413306880,False,SMC
4690,2M00325802-7230006,4689169049513540864,4689169049513540864,False,SMC
4691,2M00365193-6800339,4703676903579724672,4703676903579724672,False,SMC
4692,2M00382246-7305036,4688893488738981120,4688893488738981120,False,SMC
4693,2M01570098-7326322,4638582104364098048,4638582104364098048,False,SMC
4694,2M01415662-7050422,4687911865342634368,4687911865342634368,False,SMC
4695,2M02010185-7335569,4638409755916640640,4638409755916640640,False,SMC
4696,2M01550971-7344080,4638568738425896320,4638568738425896320,False,SMC
4697,2M01412744-7131138,4687826790630543872,4687826790630543872,False,SMC
4698,2M01333531-7035023,4688081907393606272,4688081907393606272,False,SMC
4699,2M02012087-7359103,4638318290293291776,4638318290293291776,False,SMC
4700,2M01400859-7130240,4687829745568085376,4687829745568085376,False,SMC
4701,2M00225363-7241360,4689526738696472192,4689526738696472192,False,SMC
4702,2M00283744-7238085,4688803844153412608,4688803844153412608,True,SMC
4703,2M00324599-7202220,4689944793624596480,4689944793624596480,False,SMC
4704,2M00304130-7150407,4690011520236451328,4690011520236451328,False,SMC
4705,2M00312059-7154247,4690008668378184960,4690008668378184960,False,SMC
4706,2M01354809-7116513,4687804319361936512,4687804319361936512,False,SMC
4707,2M00183171-7138160,4689880403474966656,4689880403474966656,False,SMC
4708,2M02000423-7316448,4638608247828776064,4638608247828776064,False,SMC
4709,2M00333804-7149152,4689968501843973120,4689968501843973120,False,SMC
4710,2M00220887-7231000,4689544468321476352,4689544468321476352,False,SMC
4711,2M00501576-7254533,4688959974836213504,4688959974836213504,False,SMC
4712,2M00531196-7339255,4685675939751628416,4685675939751628416,False,SMC
4713,2M00585045-7524164,4684531141966812288,4684531141966812288,False,SMC
4714,2M01043002-7451415,4684578695844565248,4684578695844565248,False,SMC
4715,2M01084948-7543112,4636441114706793472,4636441114706793472,False,SMC
4716,2M01143844-7537130,4637934457656267648,4637934457656267648,False,SMC
4717,2M01413669-7027472,4688142831503844096,4688142831503844096,False,SMC
4718,2M01593403-7356532,4638366050329499136,4638366050329499136,False,SMC
4719,2M01400661-7119565,4687844520255578112,4687844520255578112,False,SMC
4720,2M01354345-7118289,4687804143270675968,4687804143270675968,False,SMC
4721,2M00150199-7217018,4689799726809783168,4689799726809783168,False,SMC
4722,2M00281757-7228519,4688809410430983040,4688809410430983040,False,SMC
4723,2M00322892-7226499,4689181938720143616,4689181938720143616,False,SMC
4724,2M01360351-7133504,4687744464697759744,4687744464697759744,False,SMC
4725,2M01402142-7151236,4686975081436247296,4686975081436247296,False,SMC
4726,2M00471101-6743358,4703652297710809472,4703652297710809472,False,SMC
4727,2M01070124-7547437,4636438984403104000,4636438984403104000,False,SMC
4728,2M00331839-6735051,4703847701543964288,4703847701543964288,False,SMC
4729,2M00445896-6825356,4702855808912007424,4702855808912007424,False,SMC
4730,2M00413397-7252485,4688922866317000320,4688922866317000320,False,SMC
4731,2M00455960-7230083,4689039345843151488,4689039345843151488,False,SMC
4732,2M01120272-7502007,4686014756813212032,4686014756813212032,False,SMC
4733,2M01201478-7335553,4686345782831799168,4686345782831799168,False,SMC
4734,2M01332360-7122017,4687808270731863296,4687808270731863296,False,SMC
4735,2M01363010-7120281,4687800161833605632,4687800161833605632,False,SMC
4736,2M00345656-7308039,4688901013521916928,4688901013521916928,False,SMC
4737,2M00431006-7240584,4688942760608156928,4688942760608156928,False,SMC
4738,2M01095878-7503442,4684516332919342848,4684516332919342848,False,SMC
4739,2M01150567-7518203,4637954970420033792,4637954970420033792,False,SMC
4740,2M00365210-6805446,4703663915598629760,4703663915598629760,False,SMC
4741,2M00472510-6710021,4705229757595446656,4705229757595446656,False,SMC
4742,2M01043411-7526164,4684500974116519808,4684500974116519808,False,SMC
4743,2M01094528-7514097,4684499359208598272,4684499359208598272,False,SMC
4744,2M01050082-7530128,4684488604610722560,4684488604610722560,False,SMC
4745,2M01125082-7258222,4687229618397595904,4687229618397595904,False,SMC
4746,2M00334321-6750005,4703791557731563776,4703791557731563776,False,SMC
4747,2M02163977-7353473,4643573887153979904,4643573887153979904,False,SMC
4748,2M01371451-7146281,4687723677056103040,4687723677056103040,False,SMC
4749,2M00590275-7149323,4690575054322561280,4690575054322561280,False,SMC
4750,2M00401154-6834325,4702844332759425152,4702844332759425152,False,SMC
4751,2M00414299-7253449,4688919911379515776,4688919911379515776,False,SMC
4752,2M02004801-7407591,4638316194349178368,4638316194349178368,False,SMC
4753,2M01465551-7052572,4687881010297588352,4687881010297588352,False,SMC
4754,2M00245157-7714128,4683892909825320448,4683892909825320448,False,SMC
4755,2M01334034-7116230,4687811049578116992,4687811049578116992,False,SMC
4756,2M01371988-7144289,4687726803792286464,4687726803792286464,False,SMC
4757,2M01335301-7121108,4687808202012384512,4687808202012384512,False,SMC
4758,2M01425662-7136370,4687075274433045632,4687075274433045632,False,SMC
4759,2M01345849-7026579,4688178256394173056,4688178256394173056,False,SMC
4760,2M01461420-7058001,4687880082584661376,4687880082584661376,False,SMC
4761,2M02003569-7401108,4638317809256853760,4638317809256853760,False,SMC
4762,2M01563876-7306341,4638649930487580928,4638649930487580928,False,SMC
4763,2M01165322-7256202,4687185947165190912,4687185947165190912,False,SMC
4764,2M01312450-7048153,4688073493552255360,4688073493552255360,False,SMC
4765,2M00112677-7627101,4684153283627012480,4684153283627012480,False,SMC
4766,2M00484262-6803469,4704379663308613760,4704379663308613760,False,SMC
4767,2M00443128-7305496,4688860331598093952,4688860331598093952,False,SMC
4768,2M00513594-7337462,4685858871027858048,4685858871027858048,False,SMC
4769,2M01004909-7518572,4684533130534995712,4684533130534995712,False,SMC
4770,2M01055965-7619052,4636343842287581056,4636343842287581056,False,SMC
4771,2M00350678-6720271,4703957313404502912,4703957313404502912,False,SMC
4772,2M00430067-6652251,4703988099729908608,4703988099729908608,False,SMC
4773,2M00483051-6727372,4705208282758988416,4705208282758988416,False,SMC
4774,2M00344058-6731429,4703846812485755776,4703846812485755776,False,SMC
4775,2M00461862-6743540,4703655806700242944,4703655806700242944,False,SMC
4776,2M00374463-6707510,4703966934131126272,4703966934131126272,False,SMC
4777,2M00480357-6810274,4702865876315311872,4702865876315311872,False,SMC
4778,2M00593038-7537333,4684469260078064896,4684469260078064896,False,SMC
4779,2M01154827-7536368,4637888823628498944,4637888823628498944,False,SMC
4780,2M01003633-7505096,4684551104974708480,4684551104974708480,False,SMC
4781,2M00382806-6727269,4703896943344127232,4703896943344127232,False,SMC
4782,2M01104982-7504122,4686014451872417024,4686014451872417024,False,SMC
4783,2M00444883-7337565,4685828600075714304,4685828600075714304,False,SMC
4784,2M00202453-7746127,4635746085918908800,4635746085918908800,False,SMC
4785,2M01574909-7343328,4638386906690639872,4638386906690639872,False,SMC
4786,2M00420966-6757439,4703645945455367552,4703645945455367552,False,SMC
4787,2M00393073-7327121,4688823016913480704,4688823016913480704,False,SMC
4788,2M00594060-7518024,4684532791234223360,4684532791234223360,False,SMC
4789,2M01054933-7454386,4684580345112011776,4684580345112011776,False,SMC
4790,2M01172689-7334122,4686392958754311040,4686392958754311040,False,SMC
4791,2M01233630-7254483,4686521120574613248,4686521120574613248,False,SMC
4792,2M01590031-7312258,4638621308825542656,4638621308825542656,False,SMC
4793,2M01394356-7104215,4687901969738116480,4687901969738116480,False,SMC
4794,2M00511134-7137119,4689291099608867328,4689291099608867328,False,SMC
4795,2M01072001-7520249,4684503001340909440,4684503001340909440,False,SMC
4796,2M01121219-7513328,4685996997125339264,4685996997125339264,False,SMC
4797,2M01293452-7105029,4687995840543690880,4687995840543690880,False,SMC
4798,2M00501293-6717281,4705215395224779648,4705215395224779648,False,SMC
4799,2M01011269-7136137,4690596116841711232,4690596116841711232,True,SMC
4800,2M02010541-7305235,4638628730529012736,4638628730529012736,False,SMC
4801,2M01043809-7045315,4690841892038921984,4690841892038921984,True,SMC
4802,2M01012357-7145548,4690573679932852608,4690573679932852608,False,SMC
4803,2M00170138-7708062,4683864318226616576,4683864318226616576,False,SMC
4804,2M00151422-7712502,4683857656733445760,4683857656733445760,False,SMC
4805,2M00251166-7713265,4683893012904532864,4683893012904532864,False,SMC
4806,2M00551576-7125168,4689300819110487552,4689300819110487552,False,SMC
4807,2M01051136-7127060,4690610616652940800,4690610616652940800,False,SMC
4808,2M01021131-7136309,4690584503250128640,4690584503250128640,False,SMC
4809,2M00262468-7647407,4683969635121005184,4683969635121005184,False,SMC
4810,2M01095830-7314011,4687155122177233408,4687155122177233408,False,SMC
4811,2M01070507-7605231,4636373494741735808,4636373494741735808,False,SMC
4812,2M01024814-7534454,4684464312275720448,4684464312275720448,False,SMC
4813,2M00450148-6703501,4703932952349772800,4703932952349772800,False,SMC
4814,2M00395813-6831491,4702839625475262976,4702839625475262976,False,SMC
4815,2M00332244-6750557,4703791149708626944,4703791149708626944,False,SMC
4816,2M00353964-7658099,4683928403434831872,4683928403434831872,False,SMC
4817,2M01114846-7519078,4684494480125754880,4684494480125754880,False,SMC
4818,2M00254392-7700309,4683916343166848384,4683916343166848384,False,SMC
4819,2M00151455-7634137,4684139818904888576,4684139818904888576,False,SMC
4820,2M00285793-7639366,4683972143381865728,4683972143381865728,False,SMC
4821,2M00215873-7653465,4683973174174186496,4683973174174186496,False,SMC
4822,2M01330073-7034185,4688082117846577152,4688082117846577152,False,SMC
4823,2M01402266-7052146,4687922035825275008,4687922035825275008,False,SMC
4824,2M01442382-7100432,4687855687170426240,4687855687170426240,False,SMC
4825,2M02001139-7400135,4638364779019195776,4638364779019195776,False,SMC
4826,2M02051742-7326114,4638406216863551104,4638406216863551104,True,SMC
4827,2M00342243-7701490,4683922287401558272,4683922287401558272,False,SMC
4828,2M00294672-7733255,4635834699684051968,4635834699684051968,False,SMC
4829,2M00124090-7651205,4684080406621134464,4684080406621134464,False,SMC
4830,2M00222990-7621309,4684191319857520128,4684191319857520128,False,SMC
4831,2M00312240-7653571,4683938402118831744,4683938402118831744,False,SMC
4832,2M00161547-7644108,4684087489023372928,4684087489023372928,False,SMC
4833,2M00331329-7722212,4635862732934729344,4635862732934729344,False,SMC
4834,2M00241473-7726301,4635848168701489152,4635848168701489152,False,SMC
4835,2M00190728-7731356,4683794224360748032,4683794224360748032,False,SMC
4836,2M01104120-7509391,4684511831794798592,4684511831793621632,False,SMC
4837,2M01132872-7254189,4687235940589431808,4687235940589431808,False,SMC
4838,2M01005042-7556395,4636411462252720128,4636411462252720128,False,SMC
4839,2M00172807-7646323,4684076012870760064,4684076012870760064,False,SMC
4840,2M01000521-7137472,4690590722362846848,4690590722362846848,False,SMC
4841,2M00574682-7124117,4690798633129963904,4690798633129963904,False,SMC
4842,2M01021100-7056415,4690815331962502016,4690815331962502016,False,SMC
4843,2M01051124-7136156,4690604775497464320,4690604775497464320,False,SMC
4844,2M01050780-7056119,4690836016523553536,4690836016523553536,False,SMC
4845,2M00272898-7707122,4683899575614536192,4683899575614536192,False,SMC
4846,2M00563014-7119511,4689301613688437120,4689301613688437120,False,SMC
4847,2M00075335-7652191,4684106558678262400,4684106558678262400,False,SMC
4848,2M00285429-7627260,4684177511538139264,4684177511538139264,False,SMC
4849,2M00590518-7115447,4690802000384229376,4690802000384229376,False,SMC
4850,2M01032638-7124166,4690599999492788224,4690599999492788224,False,SMC
4851,2M00275951-7627326,4684177271019972352,4684177271019972352,False,SMC
4852,2M00184140-7729048,4683795293808255104,4683795293808255104,False,SMC
4853,2M00180690-7707382,4683865658256414336,4683865658256414336,False,SMC
4854,2M00291917-7710556,4683896620677041280,4683896620677041280,False,SMC
4855,2M00591976-7151594,4690574332768109440,4690574332768109440,False,SMC
4856,2M01000865-7140242,4690589588491565952,4690589588491565952,False,SMC
4857,2M01011162-7141529,4690577803101328128,4690577803101328128,False,SMC
4858,2M00554818-7132138,4689296184849805056,4689296184849805056,False,SMC
4859,2M01005725-7148326,4690573301975832576,4690573301975832576,False,SMC
4860,2M00430531-6727587,4703718650661702400,4703718650661702400,False,SMC
4861,2M00384404-6806147,4703661849718680832,4703661849718680832,False,SMC
4862,2M00563774-7116474,4690803924529613184,4690803924529613184,False,SMC
4863,2M00294652-7637541,4683995748522116864,4683995748522116864,False,SMC
4864,2M00192450-7629086,4684095082525514496,4684095082525514496,False,SMC
4865,2M00583394-7151301,4690574916883664384,4690574916883664384,False,SMC
4866,2M00225581-7703150,4683957265615259392,4683957265615259392,False,SMC
4867,2M00592107-7115205,4690801966024485120,4690801966024485120,False,SMC
4868,2M01003218-7056022,4690861751962596992,4690861751962596992,False,SMC
4869,2M00552819-7108044,4689355283601790976,4689355283601790976,False,SMC
4870,2M00550616-7119063,4689349300701417728,4689349300701417728,False,SMC
4871,2M01344222-7151140,4687725017085916160,4687725017085916160,True,SMC
4872,2M00555480-7114549,4689350606371532416,4689350606371532416,False,SMC
4873,2M00290195-7626297,4684177545897876480,4684177545897876480,False,SMC
4874,2M00505848-6804170,4704365919413261440,4704365919413261440,False,SMC
4875,2M01230565-7343150,4686419450109207040,4686419450109207040,False,SMC
4876,2M00454051-6806366,4702880994600212352,4702880994600212352,False,SMC
4877,2M00382614-6823260,4703607393829030912,4703607393829030912,False,SMC
4878,2M00425465-6750102,4703694014729382016,4703694014729382016,True,SMC
4879,2M00483539-6743122,4705141796665205376,4705141796665205376,False,SMC
4880,2M00394622-7331294,4685819357301830400,4685819357301830400,False,SMC
4881,2M00403133-6724104,4703898249014226432,4703898249014226432,False,SMC
4882,2M00365681-7316112,4688842705044865792,4688842705044865792,False,SMC
4883,2M01245903-7315156,4686451713903481600,4686451713903481600,False,SMC
4884,2M00525452-7346141,4685674359203841408,4685674359203841408,False,SMC
4885,2M01122317-7532057,4636449876440055168,4636449876440055168,False,SMC
4886,2M01153106-7324245,4686407355484580992,4686407355484580992,False,SMC
4887,2M00482912-7117059,4690088314251176960,4690088314251176960,False,SMC
4888,2M00324108-6739566,4703844063706705024,4703844063706705024,False,SMC
4889,2M00394061-6807593,4703619587240479744,4703619587240479744,False,SMC
4890,2M00445046-6716032,4703914088853420672,4703914088853420672,False,SMC
4891,2M01032431-7501584,4684572231918496256,4684572231918496256,True,SMC
4892,2M00504908-6741214,4705144992120844288,4705144992120844288,False,SMC
4893,2M01061627-7552554,4636426546177982720,4636426546177982720,False,SMC
4894,2M00385802-6818265,4703608287182222336,4703608287182222336,False,SMC
4895,2M00564920-7539337,4684471252942970240,4684471252942970240,False,SMC
4896,2M01025303-7457432,4684575770971643776,4684575770971643776,False,SMC
4897,2M01071541-7448355,4684581341544410880,4684581341544410880,False,SMC
4898,2M01165297-7522278,4637947857954199808,4637947857954199808,False,SMC
4899,2M01140067-7320033,4687159176624961536,4687159176624961536,False,SMC
4900,2M01240013-7254338,4686518131277372416,4686518131277372416,False,SMC
4901,2M00435864-6739203,4703700611799073536,4703700611799073536,False,SMC
4902,2M00430766-7244505,4688930562899444736,4688930562899444736,False,SMC
4903,2M00410231-6816346,4703601861911063936,4703601861911063936,False,SMC
4904,2M00583455-7510433,4684548940311224064,4684548940311224064,False,SMC
4905,2M01040678-7502202,4684572717251218944,4684572717250124544,False,SMC
4906,2M01083227-7527325,4684491662627217408,4684491662627217408,False,SMC
4907,2M01134350-7458400,4686016032420361344,4686016032420361344,False,SMC
4908,2M01304226-7118351,4687977148846137088,4687977148846137088,False,SMC
4909,2M00354746-6728446,4703940678995993984,4703940678995993984,False,SMC
4910,2M00453221-7256001,4688875587324800384,4688875587324800384,False,SMC
4911,2M00522223-7335376,4685864918302515328,4685864918302515328,False,SMC
4912,2M00563561-7514357,4684543167875355776,4684543167875355776,False,SMC
4913,2M00375909-6747006,4703871517137760896,4703871517137760896,False,SMC
4914,2M00480992-6725088,4705207939161602560,4705207939161602560,False,SMC
4915,2M00593574-7514534,4684544920221853696,4684544920221853696,False,SMC
4916,2M01102520-7452437,4686067090991559040,4686067090991559040,False,SMC
4917,2M01160837-7529455,4637937309514536448,4637937309514536448,False,SMC
4918,2M00590785-7602320,4636409916064508928,4636409916064508928,False,SMC
4919,2M01221087-7322352,4686443433206385152,4686443433206385152,False,SMC
4920,2M01050059-7538419,4684482969613665664,4684482969613665664,False,SMC
4921,2M01150482-7523026,4637953767829201280,4637953767829201280,False,SMC
4922,2M01125532-7242161,4687253567135083392,4687253567135083392,True,SMC
4923,2M01225344-7313189,4686498202629260160,4686498202629260160,False,SMC
4924,2M01312768-7113198,4687978557595161728,4687978557595161728,False,SMC
4925,2M00301699-7733023,4635834768403525504,4635834768403525504,False,SMC
4926,2M00395485-6652326,4703973462481371520,4703973462481371520,False,SMC
4927,2M01095214-7456432,4684564917589431680,4684564917589431680,False,SMC
4928,2M01124134-7315036,4687162994860253440,4687162994860253440,False,SMC
4929,2M01084338-7553268,4636424102340480384,4636424102340480384,False,SMC
4930,2M01042730-7507341,4684559724973478784,4684559724973478784,False,SMC
4931,2M01065852-7614292,4636344666921298816,4636344666921298816,False,SMC
4932,2M01201161-7550312,4637872232170013568,4637872232170013568,False,SMC
4933,2M01294312-7313217,4686460235119802368,4686460230823421312,False,SMC
4934,2M00344037-6817003,4703567399093466112,4703567399093466112,False,SMC
4935,2M00461488-6735565,4703704558872937728,4703704558872937728,False,SMC
4936,2M00580162-7509474,4684549833664418304,4684549833664418304,False,SMC
4937,2M01033024-7602340,4636399706925985152,4636399706925985152,False,SMC
4938,2M01122861-7549137,4636384455498233216,4636384455498233216,False,SMC
4939,2M01154682-7258528,4687186187683387136,4687186187683387136,False,SMC
4940,2M01205625-7244377,4687276759941812480,4687276759941812480,True,SMC
4941,2M01300493-7104343,4687995977982758272,4687995977982758272,False,SMC
4942,2M00184400-7240490,4689538730252242816,4689538725944069760,False,SMC
4943,2M00332245-7206585,4689946236733630208,4689946236733630208,False,SMC
4944,2M00470240-6736367,4703657627766364032,4703657627766364032,True,SMC
4945,2M00470401-7333562,4685783657532528768,4685783657532528768,False,SMC
4946,2M00380700-6657041,4706974648188848640,4706974648188848640,False,SMC
4947,2M00434171-7237050,4688945406307963776,4688945406307963776,False,SMC
4948,2M01135475-7309185,4687165125163949824,4687165125163949824,False,SMC
4949,2M01245570-7313239,4686452023140889856,4686452023140889856,False,SMC
4950,2M01100291-7530573,4636452384700955520,4636452384700955520,False,SMC
4951,2M01151374-7505536,4685999505386227328,4685999505386227328,False,SMC
4952,2M01131488-7311256,4687176429517909120,4687176429517909120,False,SMC
4953,2M00342021-6801289,4703773076487187328,4703773076487187328,False,SMC
4954,2M00401643-6719558,4703899657763431680,4703899657763431680,False,SMC
4955,2M00454167-6808087,4702880715426977920,4702880715426977920,False,SMC
4956,2M01050200-7544323,4636443726047027456,4636443726047027456,False,SMC
4957,2M01024012-7040533,4690892400854301440,4690892400854301440,False,SMC
4958,2M00315401-7731417,4635857755068443136,4635857755068443136,False,SMC
4959,2M00223232-7704416,4683955685067300864,4683955685067300864,False,SMC
4960,2M00312947-7652556,4683938848795425920,4683938848795425920,False,SMC
4961,2M02015216-7329359,4638413672926805760,4638413672926805760,False,SMC
4962,2M00392192-6753297,4703684565801367296,4703684565801367296,False,SMC
4963,2M01572150-7321300,4638595775243611264,4638595775243611264,False,SMC
4964,2M00225726-7701281,4683958090248976000,4683958090248976000,False,SMC
4965,2M00471754-7236361,4689023162404262528,4689023162404262528,False,SMC
4966,2M00431026-7350429,4685773349610407168,4685773349610407168,False,SMC
4967,2M01160178-7253072,4687189726736389888,4687189726736389888,False,SMC
4968,2M01230049-7244198,4687274595277702528,4687274595277702528,False,SMC
4969,2M00591367-7559489,4636410843777438336,4636410843777438336,False,SMC
4970,2M00504874-7241200,4688977876282449536,4688977876282449536,False,SMC
4971,2M01051918-7128202,4690609826378966144,4690609826378966144,False,SMC
4972,2M00231073-7702488,4683957192599547648,4683957192599547648,False,SMC
4973,2M00364470-6824346,4703512801469205504,4703512801469205504,False,SMC
4974,2M00525647-7251297,4685958548650724736,4685958548650724736,False,SMC
4975,2M00581156-7525109,4684525197732079232,4684525197732079232,False,SMC
4976,2M01034228-7450590,4684766300021691648,4684766300021691648,False,SMC
4977,2M01080717-7458284,4684565295546556288,4684565295546556288,False,SMC
4978,2M00405451-6658550,4703980574947219328,4703980574947219328,False,SMC
4979,2M00465276-7341245,4685778915865553024,4685778915865553024,False,SMC
4980,2M01082744-7526275,4684492487260937728,4684492487260937728,False,SMC
4981,2M01134203-7525094,4637952805756533632,4637952805756533632,False,SMC
4982,2M01112937-7249264,4687246695187706880,4687246695187706880,False,SMC
4983,2M00504594-6744424,4704393922599991936,4704393922599991936,False,SMC
4984,2M01314010-7118452,4687789682113564928,4687789682113564928,False,SMC
4985,2M00451677-7230354,4688946196581801600,4688946196581801600,False,SMC
4986,2M01014814-7502596,4684574911978046208,4684574911978046208,False,SMC
4987,2M01030955-7512160,4684557461526333184,4684557461526333184,False,SMC
4988,2M01071953-7458448,4684566910454319360,4684566910454319360,False,SMC
4989,2M01152285-7232051,4687257243627256064,4687257243627256064,False,SMC
4990,2M01201734-7326484,4686488410104192000,4686488410104192000,False,SMC
4991,2M00334174-6730288,4703848972854305920,4703848972854305920,False,SMC
4992,2M00342737-7307022,4688901215358409984,4688901215358409984,False,SMC
4993,2M00332872-7217050,4689186989601656960,4689186989601656960,False,SMC
4994,2M00384966-6830257,4703591004233834496,4703591004233834496,False,SMC
4995,2M00543115-7330020,4685866979927561472,4685866979927561472,False,SMC
4996,2M01011143-7609179,4636392976711894656,4636392976711894656,False,SMC
4997,2M01061209-7508149,4684556087136771712,4684556087136771712,True,SMC
4998,2M01104650-7557258,4636381156963368704,4636381156963368704,False,SMC
4999,2M01142976-7237170,4687255761883568512,4687255761883568512,False,SMC
5000,2M01181667-7301316,4687263462723174400,4687263462723174400,False,SMC
5001,2M00432264-6815323,4703622958790417152,4703622958790417152,False,SMC
5002,2M00453684-6800272,4703633163632688512,4703633163632688512,False,SMC
5003,2M00400127-6808006,4703618900045712896,4703618900045712896,False,SMC
5004,2M00340820-6803498,4703585227502693376,4703585227502693376,False,SMC
5005,2M00504780-6759370,4704370042581857152,4704370042581857152,False,SMC
5006,2M01021910-7520341,4684529527059083904,4684529527059083904,False,SMC
5007,2M01064770-7449472,4684581204105459840,4684581204105459840,False,SMC
5008,2M01274994-7307066,4686475593921350912,4686475593921350912,False,SMC
5009,2M01145093-7226482,4687261641673406848,4687261641673406848,True,SMC
5010,2M01182994-7329561,4686394642381438464,4686394642381438464,False,SMC
5011,2M01264529-7228178,4687310432484751744,4687310432484751744,False,SMC
5012,2M00573048-7558382,4684448644235095424,4684448644235095424,False,SMC
5013,2M01031350-7608396,4636395966010739840,4636395966010739840,False,SMC
5014,2M01072347-7600423,4636421254778114304,4636421254778114304,False,SMC
5015,2M01121511-7506256,4686001807488738432,4686001807488738432,False,SMC
5016,2M01152861-7237560,4687244015127734784,4687244015127734784,False,SMC
5017,2M01203478-7314311,4686494491777852032,4686494491777852032,False,SMC
5018,2M01294018-7111545,4687982508965234688,4687982508965234688,False,SMC
5019,2M01180027-7306031,4687168492418227200,4687168492418227200,False,SMC
5020,2M00554849-7539197,4684518085266301952,4684518085266301952,False,SMC
5021,2M00570556-7555517,4684451904112157056,4684451904112157056,False,SMC
5022,2M18573076-3101062,6760337249021280000,6760337249021280000,False,Sagittarius
5023,2M18554436-2921326,6761673602321765376,6761673602321765376,False,Sagittarius
5024,2M18575390-3113552,6760143872407446656,6760143872407446656,False,Sagittarius
5025,2M18490180-3114586,6737029354858867328,6737029354858867328,False,Sagittarius
5026,2M18552013-2943507,6761610998877019904,6761610998877019904,False,Sagittarius
5027,2M18461477-3016411,6761381922512512384,6761381922512512384,False,Sagittarius
5028,2M18565770-3131564,6760131846498699264,6760131846498699264,False,Sagittarius
5029,2M19001050-3057151,6760537806805847040,6760537806805847040,False,Sagittarius
5030,2M18485559-3126250,6737017943102510976,6737017943102510976,False,Sagittarius
5031,2M18563071-2824159,6762018333570288128,6762018333570288128,False,Sagittarius
5032,2M18594070-3106418,6760159471729385600,6760159471729385600,False,Sagittarius
5033,2M19033506-3048323,6760505508650865792,6760505508650865792,False,Sagittarius
5034,2M18474752-3011106,6761338968513106560,6761338968513106560,False,Sagittarius
5035,2M18521856-3053456,6761066701942462336,6761066701942462336,False,Sagittarius
5036,2M18550871-3041536,6760410091668787072,6760410091668787072,False,Sagittarius
5037,2M18531460-3045380,6760324638996260480,6760324638996260480,False,Sagittarius
5038,2M18582567-2838456,6761815366282230144,6761815366282230144,False,Sagittarius
5039,2M19000409-3126599,6760098822473114624,6760098822473114624,False,Sagittarius
5040,2M18541495-3111100,6760299006630874240,6760299006630874240,False,Sagittarius
5041,2M18554325-3021232,6760451800067447808,6760451800067447808,False,Sagittarius
5042,2M18541047-3026161,6761179371849851264,6761179371849851264,False,Sagittarius
5043,2M18580189-3106326,6760171360199195392,6760171360199195392,False,Sagittarius
5044,2M18550318-3043368,6760409163955844864,6760409163955844864,False,Sagittarius
5045,2M18555580-3043407,6760406827493509120,6760406827493509120,False,Sagittarius
5046,2M18532554-3035247,6761171327346127744,6761171327346127744,False,Sagittarius
5047,2M18555681-3049202,6760357899224308992,6760357899224308992,False,Sagittarius
5048,2M18562889-3104570,6760338795209587584,6760338795209587584,False,Sagittarius
5049,2M15062084+6704039,1645357410813212160,1645357410813212160,False,Ursa_Minor
5050,2M15110573+6713153,1645445131225420160,1645445131225420160,False,Ursa_Minor
5051,2M15075514+6707182,1645452209331489536,1645452209331489536,False,Ursa_Minor
5052,2M15080497+6714007,1645453996037901696,1645453996037901696,False,Ursa_Minor
5053,2M15111961+6722351,1645472790814882688,1645472790814882688,False,Ursa_Minor
5054,2M15093625+6704196,1645442313726845312,1645442313726845312,False,Ursa_Minor
5055,2M15135797+6642385,1645185092429838592,1645185092429838592,False,Ursa_Minor
5056,2M15095426+6712031,1645446333816254848,1645446333816254848,False,Ursa_Minor
5057,2M10143342-0135549,3829113432016611968,3829113432016611968,False,Sextans
5058,2M10143985-0110527,3830678105782062720,3830678105782062720,False,Sextans
5059,2M10133529-0117548,3829180880182990080,3829180880182990080,False,Sextans
5060,2M10135723-0144452,3829104391110107776,3829104391110107776,False,Sextans
5061,2M10121613-0145482,3829129473719733760,3829129473719733760,True,Sextans
5062,2M10111188-0148488,3829136109444022144,3829136109444022144,False,Sextans
5063,2M00595400-3337421,5027231667755321728,5027231667755321728,False,Sculptor
5064,2M00591134-3337281,5003216134780851072,5003216134780851072,False,Sculptor
5065,2M00590432-3344058,5003210774661675648,5003210774661675648,False,Sculptor
5066,2M01000005-3326384,5027238230465409280,5027238230465409280,False,Sculptor
5067,2M00593697-3341559,5003211771094131200,5003211771094131200,False,Sculptor
5068,2M01001777-3335597,5027221359833813504,5027221359833813504,True,Sculptor
5069,2M00592629-3352120,5003196618449483264,5003196618449483264,False,Sculptor
5070,2M01000025-3344479,5027218130018425984,5027218130018425984,False,Sculptor
5071,2M01020002-3351130,5027157858740343680,5027157858740343680,False,Sculptor
5072,2M00583360-3349398,5003204310734948096,5003204310734948096,False,Sculptor
5073,2M01001460-3347116,5027214865843290496,5027214865843290496,False,Sculptor
5074,2M00595827-3341087,5027219160810565888,5027219160810565888,False,Sculptor
5075,2M01020879-3329106,5027201980941496832,5027201980941496832,False,Sculptor
5076,2M01000746-3343198,5027218267457408384,5027218267457408384,False,Sculptor
5077,2M00591396-3400385,5003186344887660928,5003186344887660928,False,Sculptor
5078,2M00595199-3342361,5027219023371614976,5027219023371614976,False,Sculptor
5079,2M00595302-3339189,5027231186718987904,5027231186718987904,True,Sculptor
5080,2M00573554-3341220,5003398756789699328,5003398752493459072,False,Sculptor
5081,2M00591884-3342175,5003212355209640320,5003212355209640320,False,Sculptor
5082,2M01001736-3343595,5027218026939214848,5027218026939214848,False,Sculptor
5083,2M00593538-3344094,5003199539027234048,5003199539027234048,True,Sculptor
5084,2M00593811-3335080,5027232595468251136,5027232595468251136,True,Sculptor
5085,2M01014939-3336241,5027177345009089280,5027177345009089280,False,Sculptor
5086,2M01002924-3355442,5003146899908108416,5003146899908108416,False,Sculptor
5087,2M01010094-3327549,5027229193854223744,5027229193854223744,False,Sculptor
5088,2M01001736-3341083,5027218817213187840,5027218817213187840,False,Sculptor
5089,2M01023471-3400466,5027151983224592384,5027151983224592384,False,Sculptor
5090,2M00580407-3350416,5003206200520688896,5003206200520688896,False,Sculptor
5091,2M01004427-3349188,5027167105807480832,5027167105806967296,False,Sculptor
5092,2M00594616-3348391,5003198336436399616,5003198336436399616,False,Sculptor
5093,2M01005370-3352274,5027165903216127104,5027165903216127104,False,Sculptor
5094,2M00593400-3346210,5003199435948022528,5003199435948022528,False,Sculptor
5095,2M01000268-3330253,5027234519613598592,5027234519613598592,False,Sculptor
5096,2M00583377-3343187,5003214416793925376,5003214416793925376,False,Sculptor
5097,2M00595831-3334406,5027232045712439936,5027232045712439936,False,Sculptor
5098,2M00591515-3342547,5003212217770687360,5003212217770687360,False,Sculptor
5099,2M01000899-3350228,5003195209700249600,5003195209700249600,False,Sculptor
5100,2M00594727-3346305,5003198817472771712,5003198817472771712,False,Sculptor
5101,2M01005465-3325231,5027230224646371840,5027230224646371840,False,Sculptor
5102,2M01003432-3349528,5027213594532978304,5027213594532978304,True,Sculptor
5103,2M01001537-3339060,5027219676206641152,5027219676206641152,False,Sculptor
5104,2M00592713-3343423,5003211324417492992,5003211324417492992,False,Sculptor
5105,2M01003892-3326097,5027240498208143616,5027240498208143616,False,Sculptor
5106,2M00594412-3328118,5027237955587431424,5027237955587431424,True,Sculptor
5107,2M00595966-3339319,5027219401328730240,5027219401328730240,False,Sculptor
5108,2M00583966-3355347,5003202597043904768,5003202597043904768,False,Sculptor
5109,2M01002384-3342173,5027218542335286912,5027218542335286912,False,Sculptor
5110,2M00593805-3340323,5003212114691514112,5003212114691514112,False,Sculptor
5111,2M01001833-3353314,5003194110188624896,5003194110188624896,False,Sculptor
5112,2M00593698-3330283,5027236203240775680,5027236203240775680,False,Sculptor
5113,2M00595422-3340270,5027219435688469376,5027219435688469376,True,Sculptor
5114,2M00594032-3336064,5027232286230607744,5027232286230607744,False,Sculptor
5115,2M00593723-3337106,5027232183151393536,5027232183151393536,True,Sculptor
5116,2M00591183-3341252,5003212527008328960,5003212527008328960,False,Sculptor
5117,2M01000919-3336094,5027221497272765312,5027221497272765312,False,Sculptor
5118,2M01002109-3333464,5027221978309166720,5027221978309166720,False,Sculptor
5119,2M00594406-3349411,5003198233357185792,5003198233357185792,False,Sculptor
5120,2M01003813-3348168,5027214006849837568,5027214006849837568,False,Sculptor
5121,2M00594992-3344050,5003199779545444224,5003199779545444224,False,Sculptor
5122,2M01003077-3337306,5027220500840423552,5027220500840423552,False,Sculptor
5123,2M00595077-3331472,5027234622690325376,5027234622690325376,False,Sculptor
5124,2M01011927-3345417,5027168308397863424,5027168308397863424,False,Sculptor
5125,2M01010709-3336065,5027223524497404160,5027223524497404160,False,Sculptor
5126,2M00590942-3350542,5003197202565031296,5003197202565031296,False,Sculptor
5127,2M01004177-3359010,5003145727380235904,5003145727380235904,False,Sculptor
5128,2M00583285-3341104,5003214622952362240,5003214622952362240,False,Sculptor
5129,2M00595826-3345507,5003198886192249472,5003198886192249472,False,Sculptor
5130,2M00593841-3345107,5003199470307759104,5003199470307759104,False,Sculptor
5131,2M01002703-3338221,5027220466480663040,5027220466480663040,False,Sculptor
5132,2M00594140-3338470,5027231358517676032,5027231358517676032,False,Sculptor
5133,2M17215694+5759339,1433159981709130240,1433159981709130240,False,Draco
5134,2M17203352+5750196,1433151529213447680,1433151529213447680,False,Draco
5135,2M17191342+5752334,1433201071660077312,1433201071660077312,False,Draco
5136,2M17200396+5759082,1433204099613174144,1433204099613174144,False,Draco
5137,2M17202109+5749274,1433151391773463552,1433151391773463552,False,Draco
5138,2M17193996+5754247,1433202514769134976,1433202514769134976,False,Draco
5139,2M17195181+5759177,1433203756015788928,1433203756015788928,False,Draco
5140,2M17194909+5804319,1433208459004200704,1433208459004200704,False,Draco
5141,2M17205204+5759477,1433162180732376576,1433162180732376576,False,Draco
5142,2M06415969-5051133,5502860052668844544,5502860052668844544,False,Carina
5143,2M06413647-5056231,5502854937365268992,5502854937365268992,False,Carina
5144,2M06405846-5053353,5502483886550162560,5502483886550162560,False,Carina
5145,2M06404635-5101392,5502478973107593728,5502478973107593728,False,Carina
5146,2M06411470-5051099,5502906202094899840,5502906202094899840,False,Carina
5147,2M06420106-5103442,5502840952951788288,5502840952951788288,False,Carina
5148,2M06414823-5055016,5502855345384585856,5502855345384585856,False,Carina
5149,2M06403082-5059153,5502482958837229696,5502482958837229696,False,Carina
5150,2M06404083-5054292,5502530375276167680,5502530375276167680,False,Carina
5151,2M06415781-5059530,5502842258621833984,5502842258621833984,False,Carina
5152,2M06410501-5101359,5502479041827078656,5502479041827078656,False,Carina
5153,2M06423628-5057119,5502844045328239360,5502844045328239360,False,Carina
5154,2M06414627-5058559,5502854009652345088,5502854009652345088,False,Carina
5155,2M06401631-5100180,5502481618807429760,5502481618807429760,False,Carina
5156,2M06411054-5055528,5502482817101070848,5502482817101070848,False,Carina
5157,2M06421742-5055550,5502855727639270912,5502855727639270912,False,Carina
5158,2M06413765-5101436,5502841777585491456,5502841777585491456,False,Carina
5159,2M06411971-5057254,5502854834286049408,5502854834286049408,False,Carina
5160,2M06404237-5057423,5502483096276184320,5502483096276184320,False,Carina
5161,2M06413916-5054328,5502858334681838720,5502858334681838720,False,Carina
5162,2M06405695-5058383,5502482404785371264,5502482404785371264,False,Carina
5163,2M06420155-5053004,5502856960292344192,5502856960292344192,False,Carina
5164,2M06410537-5105257,5502477942315460864,5502477942315460864,False,Carina
5165,2M06403979-5101595,5502481790606221568,5502481790606221568,False,Carina
5166,2M06412612-5055439,5502857926662501248,5502857926662501248,False,Carina
5167,2M06414463-5103312,5502841468347883776,5502841468347883776,False,Carina
5168,2M06415460-5057007,5502854348953017856,5502854348953017856,False,Carina
5169,2M06411676-5100540,5502478423351792128,5502478423351792128,True,Carina
5170,2M06411566-5059480,5502479247985508224,5502479247985508224,False,Carina
5171,2M06403111-5055246,5502530237837212672,5502530237837212672,False,Carina
5172,2M06412718-5100182,5502853769134171648,5502853769134171648,False,Carina
5173,2M18014786-2749080,4062733054195946880,4062733054195946880,False,Djorg_2_ESO456-
5174,2M18014773-2749465,4062733054425945856,4062733054425945856,False,Djorg_2_ESO456-
5175,2M17311037-2957146,4058638679048521344,4058638679048521344,False,HP_1_BH_229
5176,2M17305774-2957404,4058637888769577216,4058637888769577216,False,HP_1_BH_229
5177,2M17310160-2959048,4058637068465363200,4058637068465363200,False,HP_1_BH_229
5178,2M17311196-2958587,4058638305519235328,4058638301089565824,False,HP_1_BH_229
5179,2M17310541-2958416,4058638339854340224,4058638339854340224,False,HP_1_BH_229
5180,2M17310045-2959502,4058636823620808192,4058636823620808192,False,HP_1_BH_229
5181,2M17310020-2959415,4058637034184280704,4058637034184280704,False,HP_1_BH_229
5182,2M05135867-4000120,4819198535864213248,4819198535864213248,False,NGC_1851
5183,2M05135671-4001016,4819198501504485376,4819198501504485376,False,NGC_1851
5184,2M05141956-4004055,4819185719681969024,4819185719681969024,False,NGC_1851
5185,2M05142529-4001361,4819279624844719744,4819279624844719744,False,NGC_1851
5186,2M05141453-4002134,4819197573791676672,4819197573791676672,False,NGC_1851
5187,2M05141575-4003299,4819185788401999488,4819185788401999488,False,NGC_1851
5188,2M05133868-4007394,4819195546567853440,4819195546567853440,False,NGC_1851
5189,2M05135302-4000429,4819198570223965824,4819198570223965824,False,NGC_1851
5190,2M05140280-4001227,4819197779950717056,4819197779950717056,False,NGC_1851
5191,2M05140068-4003239,4819197294615563136,4819197294615563136,False,NGC_1851
5192,2M05143301-4012365,4819180600081639168,4819180600081639168,False,NGC_1851
5193,2M05141724-4002080,4819197573791662080,4819197573791662080,False,NGC_1851
5194,2M05140179-4002525,4819197676868044672,4819197676868044672,False,NGC_1851
5195,2M05140584-4002126,4819197711231029760,4819197711231029760,False,NGC_1851
5196,2M05135945-4005225,4819197054097389952,4819197054097389952,False,NGC_1851
5197,2M05140837-4000501,4819197814309846272,4819197814309846272,False,NGC_1851
5198,2M05140618-3956432,4819292612825765888,4819292612825765888,False,NGC_1851
5199,2M05141947-4000076,4819291444594717184,4819291444594717184,False,NGC_1851
5200,2M05140043-4004133,4819197088457131776,4819197088457131776,False,NGC_1851
5201,2M05142623-3948330,4819295189806128512,4819295189806128512,False,NGC_1851
5202,2M05134480-4000280,4819198432785022080,4819198432785022080,False,NGC_1851
5203,2M05135029-4002069,4819198157907117440,4819198157907117440,False,NGC_1851
5204,2M05140778-4001181,4819197814309866496,4819197814309866496,False,NGC_1851
5205,2M05141262-4002526,4819197539432524544,4819197539432524544,False,NGC_1851
5206,2M05242075-2433266,2957939754808252416,2957939754808252416,False,NGC_1904_M_79
5207,2M05241580-2429525,2957940991758294784,2957940991758294784,False,NGC_1904_M_79
5208,2M05241300-2434440,2957939411210924288,2957939411210924288,False,NGC_1904_M_79
5209,2M05240938-2433300,2957939686088825472,2957939686088825472,False,NGC_1904_M_79
5210,2M05240623-2433312,2957939651729096576,2957939651729096576,False,NGC_1904_M_79
5211,2M05241974-2429246,2957946867273543040,2957946867273543040,False,NGC_1904_M_79
5212,2M05240999-2432244,2957940064045756800,2957940064045756800,False,NGC_1904_M_79
5213,2M05242605-2431478,2957939960966139136,2957939960966139136,False,NGC_1904_M_79
5214,2M05240661-2431125,2957940888680815872,2957940884380346496,False,NGC_1904_M_79
5215,2M05241241-2431064,2957940854319622272,2957940854319622272,False,NGC_1904_M_79
5216,2M05241412-2431079,2957940953099858560,2957940953099858560,False,NGC_1904_M_79
5217,2M05241074-2435444,2957939205052506880,2957939205052506880,False,NGC_1904_M_79
5218,2M05241172-2430038,2957941026118057088,2957941026118057088,False,NGC_1904_M_79
5219,2M05241793-2430580,2957940231545362176,2957940231545362176,False,NGC_1904_M_79
5220,2M05243100-2431208,2957945802121651072,2957945802121651072,False,NGC_1904_M_79
5221,2M05240217-2431172,2957940716880965760,2957940716880965760,False,NGC_1904_M_79
5222,2M05241110-2430184,2957941021819319936,2957941021819319936,False,NGC_1904_M_79
5223,2M05240412-2430066,2957941124898510336,2957941124898510336,False,NGC_1904_M_79
5224,2M05240958-2431483,2957940819959965440,2957940819959965440,False,NGC_1904_M_79
5225,2M05242370-2430189,2957946042639822336,2957946042639822336,False,NGC_1904_M_79
5226,2M09113161-6449022,5248760067939067904,5248760067939067904,False,NGC_2808
5227,2M09112249-6455232,5248757937635147904,5248757937635147904,False,NGC_2808
5228,2M09114586-6452444,5248758929764807296,5248758929764807296,False,NGC_2808
5229,2M09123551-6450430,5248762095164753920,5248762095164753920,False,NGC_2808
5230,2M09124111-6446258,5248765874735697408,5248765874735697408,False,NGC_2808
5231,2M09115636-6453018,5248758899708299392,5248758899708299392,False,NGC_2808
5232,2M09121403-6448427,5248765389395740800,5248765389395740800,False,NGC_2808
5233,2M09120090-6447430,5248760342817686400,5248760342817686400,False,NGC_2808
5234,2M09110169-6451360,5296796803237728896,5296796803237728896,False,NGC_2808
5235,2M09123168-6449222,5248765153181144576,5248765153181144576,False,NGC_2808
5236,2M09115541-6451547,5248758964124582400,5248758964124582400,False,NGC_2808
5237,2M09112230-6452309,5248759823113168384,5248759823113168384,False,NGC_2808
5238,2M09122504-6453371,5248756077906674432,5248756077906674432,False,NGC_2808
5239,2M09122633-6453225,5248756077906677120,5248756077906677120,False,NGC_2808
5240,2M09113946-6453012,5248759586902656640,5248759586902656640,False,NGC_2808
5241,2M09123097-6456084,5248755704252886016,5248755704252886016,False,NGC_2808
5242,2M09120340-6454187,5248758590470656000,5248758590470656000,False,NGC_2808
5243,2M09121256-6456245,5248755566813354240,5248755566813354240,False,NGC_2808
5244,2M09115496-6454146,5248758654886844928,5248758654886844928,False,NGC_2808
5245,2M09122643-6457083,5248755326295670400,5248755326295670400,False,NGC_2808
5246,2M09112270-6450120,5248759930500033152,5248759930500033152,False,NGC_2808
5247,2M09124587-6453014,5248761820286509184,5248761820286509184,False,NGC_2808
5248,2M09115719-6449144,5248760235434910208,5248760235434910208,False,NGC_2808
5249,2M09121664-6452028,5248759101563628416,5248759101563628416,False,NGC_2808
5250,2M09122113-6447138,5248765531138268288,5248765531138268288,False,NGC_2808
5251,2M09115477-6450336,5248760102299319680,5248760102299319680,False,NGC_2808
5252,2M09124134-6448432,5248765187540911104,5248765187540911104,False,NGC_2808
5253,2M09121452-6455239,5248755601173514752,5248755601173514752,False,NGC_2808
5254,2M09122138-6456126,5248755395015145984,5248755395015145984,False,NGC_2808
5255,2M09115085-6456376,5248756975562514304,5248756975562514304,False,NGC_2808
5256,2M09125745-6450291,5248761992085252480,5248761992085252480,False,NGC_2808
5257,2M09123477-6452454,5248756146626163072,5248756146626163072,False,NGC_2808
5258,2M09115296-6450479,5248760097995937792,5248760097995937792,False,NGC_2808
5259,2M09121969-6443557,5248766974247311488,5248766974247311488,False,NGC_2808
5260,2M09132085-6447447,5248762541841117440,5248762541841117440,False,NGC_2808
5261,2M09120856-6454006,5248758624830548736,5248758624830548736,False,NGC_2808
5262,2M09115118-6448375,5248760205378613632,5248760205378613632,False,NGC_2808
5263,2M09122561-6452120,5248756185281133440,5248756185281133440,False,NGC_2808
5264,2M09114249-6450020,5248759788758258176,5248759788758258176,False,NGC_2808
5265,2M09123357-6452430,5248756146626162560,5248756146626162560,False,NGC_2808
5266,2M09121513-6449487,5248759449464505856,5248759449464505856,False,NGC_2808
5267,2M09114558-6450042,5248760171018714880,5248760171018714880,False,NGC_2808
5268,2M09121389-6457093,5248755257575690240,5248755257575690240,False,NGC_2808
5269,2M09123986-6455430,5248755734306615040,5248755734306615040,False,NGC_2808
5270,2M09130981-6452467,5248761128785631488,5248761128785631488,False,NGC_2808
5271,2M09112600-6453371,5248758143793598592,5248758143793598592,False,NGC_2808
5272,2M09121527-6453072,5248758998484408576,5248758998484408576,False,NGC_2808
5273,2M09120894-6456078,5248755635532814976,5248755635532814976,False,NGC_2808
5274,2M00523149-2636016,2342906313533176960,2342906313533176960,False,NGC_288
5275,2M00523795-2636064,2342906141734502528,2342906141734502528,False,NGC_288
5276,2M00524492-2634305,2342907649266464768,2342907649266464768,False,NGC_288
5277,2M00525845-2636062,2342904488170510592,2342904488170510592,False,NGC_288
5278,2M00525250-2636041,2342904659969201024,2342904659969201024,False,NGC_288
5279,2M00524625-2635494,2342907580546992128,2342907580546992128,False,NGC_288
5280,2M00531493-2633524,2344406184830568960,2344406184830568960,False,NGC_288
5281,2M00523688-2630586,2342908890513634688,2342908890513634688,False,NGC_288
5282,2M00524910-2640072,2342902740120458624,2342902740120458624,False,NGC_288
5283,2M00524981-2636559,2342904526826917504,2342904526826917504,False,NGC_288
5284,2M00524057-2628033,2342909680787683584,2342909680787683584,False,NGC_288
5285,2M00524112-2633271,2342907928440967296,2342907928440967296,False,NGC_288
5286,2M00531059-2632247,2344406459708471040,2344406459708471040,False,NGC_288
5287,2M00524519-2634582,2342907653563082368,2342907653563082368,False,NGC_288
5288,2M00525296-2633427,2342908100239742592,2342908100239742592,False,NGC_288
5289,2M00523890-2635317,2342906141734490880,2342906141734490880,False,NGC_288
5290,2M00531301-2637047,2342904011430916480,2342904011430916480,False,NGC_288
5291,2M00524135-2632146,2342908031520178560,2342908031520178560,False,NGC_288
5292,2M00524379-2638018,2342903014996245376,2342903014996245376,False,NGC_288
5293,2M00523847-2631198,2342908890513635968,2342908890513635968,False,NGC_288
5294,2M00524987-2636338,2342904561186653568,2342904561186653568,False,NGC_288
5295,2M00525013-2634147,2342907722282623744,2342907722282623744,False,NGC_288
5296,2M00524690-2634039,2342907756640331008,2342907756640331008,False,NGC_288
5297,2M00522151-2632418,2342907481764234368,2342907481764234368,False,NGC_288
5298,2M00525293-2637582,2342904320668492160,2342904320668492160,False,NGC_288
5299,2M00523689-2633466,2342907894081112064,2342907894081112064,False,NGC_288
5300,2M00523722-2634476,2342907825361657344,2342907825361657344,False,NGC_288
5301,2M00525279-2634388,2342904763048460416,2342904763048460416,False,NGC_288
5302,2M00525692-2634511,2342904698625661824,2342904698625661824,False,NGC_288
5303,2M00524252-2635128,2342907614906719104,2342907614906719104,False,NGC_288
5304,2M00530082-2636440,2342904423747772416,2342904423747772416,False,NGC_288
5305,2M00525849-2630555,2342908340757896704,2342908340757896704,False,NGC_288
5306,2M00525215-2629455,2342908615635797376,2342908615635797376,False,NGC_288
5307,2M00523998-2633498,2342907855424881152,2342907855424881152,False,NGC_288
5308,2M00524297-2636140,2342907546187214848,2342907546187214848,False,NGC_288
5309,2M00525287-2635201,2342904732985400704,2342904732985400704,False,NGC_288
5310,2M00524655-2631523,2342908443837110528,2342908443837110528,False,NGC_288
5311,2M00524019-2634233,2342907859721395072,2342907859721395072,False,NGC_288
5312,2M00523540-2637433,2342905935576100736,2342905935576100736,False,NGC_288
5313,2M00524957-2642106,2342901778047787264,2342901778047787264,False,NGC_288
5314,2M10180716-4632203,5413525733652640128,5413525733652640128,False,NGC_3201
5315,2M10170824-4624533,5413577994816211840,5413577994816211840,False,NGC_3201
5316,2M10182117-4613313,5413584591886511744,5413584591886511744,False,NGC_3201
5317,2M10171520-4629433,5413574249605268992,5413574249605268992,False,NGC_3201
5318,2M10173642-4621287,5413576890996601344,5413576890996601344,False,NGC_3201
5319,2M10175284-4627311,5413528344992557568,5413528344992557568,False,NGC_3201
5320,2M10192588-4627513,5413519548899830656,5413519548899830656,False,NGC_3201
5321,2M10181167-4627270,5413528516791378560,5413528516791378560,False,NGC_3201
5322,2M10173845-4623408,5413575722769513600,5413575722769513600,False,NGC_3201
5323,2M10174150-4620511,5413577028435634816,5413577028435634816,False,NGC_3201
5324,2M10173078-4628356,5413573871647808768,5413573871647808768,False,NGC_3201
5325,2M10174100-4623437,5413575757129257216,5413575757129257216,False,NGC_3201
5326,2M10171686-4625453,5413575005519198848,5413575005519198848,False,NGC_3201
5327,2M10164308-4612312,5413593456698379392,5413593456698379392,False,NGC_3201
5328,2M10181355-4619424,5413535388738962944,5413535388738962944,False,NGC_3201
5329,2M10170011-4622537,5413578304053867520,5413578304053867520,False,NGC_3201
5330,2M10180011-4631100,5413526489566784512,5413526489566784512,False,NGC_3201
5331,2M10175056-4623555,5413575860208491776,5413575860208491776,False,NGC_3201
5332,2M10174666-4610124,5413585519599048448,5413585519599048448,False,NGC_3201
5333,2M10173654-4627386,5413574009086797568,5413574009086797568,False,NGC_3201
5334,2M10162114-4613529,5413592421596413184,5413592421596413184,False,NGC_3201
5335,2M10163558-4626167,5413555008150539520,5413555008150539520,False,NGC_3201
5336,2M10174075-4624448,5413575658354375040,5413575658354375040,False,NGC_3201
5337,2M10181660-4622420,5413534770263664512,5413534770263664512,False,NGC_3201
5338,2M10172073-4622293,5413576689146193280,5413576689146193280,False,NGC_3201
5339,2M10164845-4631198,5413553461962435072,5413553461962435072,False,NGC_3201
5340,2M10192354-4630179,5413517933992116864,5413517933992116864,False,NGC_3201
5341,2M10163611-4627463,5413554905071315456,5413554905071315456,False,NGC_3201
5342,2M10175444-4625094,5413575795793374080,5413575795793374080,False,NGC_3201
5343,2M10173618-4630587,5413573287532235904,5413573287532235904,False,NGC_3201
5344,2M10174206-4628297,5413573798619609216,5413573798619609216,False,NGC_3201
5345,2M10173790-4620281,5413576929664799616,5413576929664799616,False,NGC_3201
5346,2M10163745-4624196,5413555145589502336,5413555145589502336,False,NGC_3201
5347,2M10170089-4626352,5413577479420116864,5413577479420116864,False,NGC_3201
5348,2M10165443-4624207,5413577857377799936,5413577857377799936,False,NGC_3201
5349,2M10183185-4631237,5413524462342242304,5413524462342242304,False,NGC_3201
5350,2M10172578-4621366,5413576757860772352,5413576757860772352,False,NGC_3201
5351,2M10180421-4621147,5413581877467150080,5413581877467150080,False,NGC_3201
5352,2M10182052-4622189,5413534735903929728,5413534735903929728,False,NGC_3201
5353,2M10174576-4628242,5413573768568638976,5413573768568638976,False,NGC_3201
5354,2M10165495-4623196,5413577956148309120,5413577956148309120,False,NGC_3201
5355,2M10170442-4623205,5413578097895438336,5413578097895438336,False,NGC_3201
5356,2M10165834-4625213,5413577651218814080,5413577651218814080,False,NGC_3201
5357,2M10162923-4620193,5413590776638883840,5413590776638883840,False,NGC_3201
5358,2M10172597-4630049,5413573528050401920,5413573528050401920,False,NGC_3201
5359,2M10181982-4625546,5413527932675843072,5413527932675843072,False,NGC_3201
5360,2M10183403-4623163,5413534289227462784,5413534289227462784,False,NGC_3201
5361,2M10180833-4619201,5413582392863236992,5413582392863236992,False,NGC_3201
5362,2M10173729-4620154,5413576998384278400,5413576998384278400,False,NGC_3201
5363,2M10172226-4614506,5413586309872996608,5413586309872996608,False,NGC_3201
5364,2M10175455-4622341,5413575997643293312,5413575997643293312,False,NGC_3201
5365,2M10174278-4630009,5413573631129640832,5413573631129640832,False,NGC_3201
5366,2M10190111-4614325,5413911834026317568,5413911834026317568,False,NGC_3201
5367,2M10160017-4611131,5413595690081251968,5413595690081251968,False,NGC_3201
5368,2M10164531-4622396,5413578750730450688,5413578750730450688,False,NGC_3201
5369,2M10171120-4622562,5413578127948810752,5413578127948810752,False,NGC_3201
5370,2M10172762-4629430,5413573562410144896,5413573562410144896,False,NGC_3201
5371,2M10171931-4624326,5413575108592185216,5413575108592185216,False,NGC_3201
5372,2M10174297-4614443,5413583767252371968,5413583767252371968,False,NGC_3201
5373,2M10174330-4624389,5413575654049953536,5413575654049953536,False,NGC_3201
5374,2M10172060-4634187,5413549716750957568,5413549716750957568,False,NGC_3201
5375,2M10174958-4626261,5413575383476443008,5413575383476443008,False,NGC_3201
5376,2M10174856-4618581,5413582221064535936,5413582221064535936,False,NGC_3201
5377,2M10174761-4627479,5413575241728645120,5413575241728645120,False,NGC_3201
5378,2M10190579-4609552,5413912486861269248,5413912486861269248,False,NGC_3201
5379,2M10173646-4628043,5413574004782479488,5413574004782479488,False,NGC_3201
5380,2M10184751-4618495,5413535899826848512,5413535899826848512,False,NGC_3201
5381,2M10175617-4627217,5413528448071774336,5413528448071774336,False,NGC_3201
5382,2M10170742-4621550,5413578235334410752,5413578235334410752,False,NGC_3201
5383,2M10155094-4621158,5413568030491239040,5413568030491239040,False,NGC_3201
5384,2M10183284-4640081,5413521163810021632,5413521163807459328,False,NGC_3201
5385,2M10175423-4626074,5413528482431515776,5413528482431515776,False,NGC_3201
5386,2M10173003-4626367,5413574073501926528,5413574073501926528,False,NGC_3201
5387,2M10173485-4621446,5413576895305031680,5413576895305031680,False,NGC_3201
5388,2M10170383-4620262,5413579918961600512,5413579918961600512,False,NGC_3201
5389,2M10161408-4626497,5413566484303137024,5413566484303137024,False,NGC_3201
5390,2M10181856-4624170,5413534594158414336,5413534594158414336,False,NGC_3201
5391,2M10174540-4625317,5413575447891531520,5413575447891531520,False,NGC_3201
5392,2M10183915-4635121,5413523706428119168,5413523706428119168,False,NGC_3201
5393,2M10172506-4618152,5413577273261787008,5413577273261787008,False,NGC_3201
5394,2M10172837-4619024,5413577273261783296,5413577273261783296,False,NGC_3201
5395,2M10180150-4632342,5413526455207038720,5413526455207038720,False,NGC_3201
5396,2M10181579-4621512,5413534800315184128,5413534800315184128,False,NGC_3201
5397,2M10170741-4624327,5413577994816214144,5413577994816214144,False,NGC_3201
5398,2M10173411-4624148,5413576375604415744,5413576375604415744,False,NGC_3201
5399,2M10172475-4627289,5413574696281535104,5413574696281535104,False,NGC_3201
5400,2M10183889-4619199,5413535972854657792,5413535972854657792,False,NGC_3201
5401,2M10173159-4629010,5413573871647805184,5413573871647805184,False,NGC_3201
5402,2M10183453-4618012,5413536900567596672,5413536900567596672,False,NGC_3201
5403,2M10180440-4639340,5413501200798620032,5413501200798620032,False,NGC_3201
5404,2M10161074-4620102,5413568271009424384,5413568271009424384,False,NGC_3201
5405,2M10170486-4637207,5413548479800352384,5413548479800352384,False,NGC_3201
5406,2M10173373-4625465,5413575589634818432,5413575589634818432,False,NGC_3201
5407,2M10172063-4620079,5413576860944908416,5413576860944908416,False,NGC_3201
5408,2M10180794-4628259,5413528138834248832,5413528138834248832,False,NGC_3201
5409,2M10174161-4621556,5413576169446119040,5413576169446119040,False,NGC_3201
5410,2M10172084-4625545,5413574795056406784,5413574795056406784,False,NGC_3201
5411,2M10172319-4623220,5413576616122679680,5413576616122679680,False,NGC_3201
5412,2M10173851-4625374,5413575516610976256,5413575516610976256,False,NGC_3201
5413,2M10171403-4624452,5413575074238692992,5413575074238692992,False,NGC_3201
5414,2M10172755-4622555,5413576448628367104,5413576448628367104,False,NGC_3201
5415,2M10154750-4625525,5413566003266657408,5413566003266657408,False,NGC_3201
5416,2M10174661-4626160,5413575344812320640,5413575344812320640,False,NGC_3201
5417,2M10175556-4646188,5413496046837951104,5413496046837951104,False,NGC_3201
5418,2M10173811-4622393,5413575757129250560,5413575757129250560,False,NGC_3201
5419,2M10170454-4623433,5413578063535696128,5413578063535696128,False,NGC_3201
5420,2M10174741-4619464,5413582186704791168,5413582186704791168,False,NGC_3201
5421,2M10171382-4623259,5413575177317685888,5413575177317685888,False,NGC_3201
5422,2M10180676-4614205,5413584317008600832,5413584317008600832,False,NGC_3201
5423,2M10160324-4615494,5413592215437985792,5413592215437985792,False,NGC_3201
5424,2M10165173-4625225,5413577749988148224,5413577749988148224,False,NGC_3201
5425,2M10173233-4623441,5413576379908880256,5413576379908880256,False,NGC_3201
5426,2M10174650-4627172,5413575241733105152,5413575241733105152,False,NGC_3201
5427,2M01024455-7047396,4690887384332587264,4690887384332587264,False,NGC_362
5428,2M01033493-7048078,4690886834576765952,4690886834576765952,False,NGC_362
5429,2M01031004-7054338,4690838181188465408,4690838181188465408,False,NGC_362
5430,2M01024024-7047474,4690887590491024768,4690887590491024768,False,NGC_362
5431,2M01023174-7049324,4690887281254301952,4690887281254301952,False,NGC_362
5432,2M01041856-7052362,4690839899175857920,4690839899175857920,False,NGC_362
5433,2M01031025-7050157,4690886628410998528,4690886628410998528,False,NGC_362
5434,2M01032483-7051517,4690839413840134400,4690839413840134400,False,NGC_362
5435,2M01024103-7056101,4690838799663798272,4690838799663798272,False,NGC_362
5436,2M01023473-7053228,4690839143261118080,4690839143261118080,False,NGC_362
5437,2M01022062-7049129,4690887246894552448,4690887246894552448,False,NGC_362
5438,2M01025013-7051463,4690886216102558464,4690886216102558464,False,NGC_362
5439,2M01032848-7051296,4690839723077788800,4690839723077788800,False,NGC_362
5440,2M01033841-7052047,4690839448199896704,4690839448199896704,False,NGC_362
5441,2M01041799-7047304,4690841376642870784,4690841376642870784,False,NGC_362
5442,2M01030391-7051321,4690839654358245888,4690839654358245888,False,NGC_362
5443,2M01031428-7051581,4690839585638796544,4690839585638796544,False,NGC_362
5444,2M01035451-7050227,4690841028747871616,4690841028747871616,False,NGC_362
5445,2M01020500-7052159,4690862920200569216,4690862920200569216,False,NGC_362
5446,2M01025315-7050308,4690886280523186944,4690886280523186944,False,NGC_362
5447,2M01034387-7057492,4690835020092585984,4690835020092585984,False,NGC_362
5448,2M01040988-7049420,4690840998685840640,4690840998685840640,False,NGC_362
5449,2M01033367-7045563,4690887865368868736,4690887865368868736,False,NGC_362
5450,2M01025111-7057217,4690837768871657856,4690837768871657856,False,NGC_362
5451,2M01032313-7055364,4690838284267703936,4690838284267703936,False,NGC_362
5452,2M01033064-7050104,4690839791797269760,4690839791797269760,False,NGC_362
5453,2M01030894-7051498,4690839658657036672,4690839658657036672,False,NGC_362
5454,2M01031095-7051544,4690839585638787456,4690839585638787456,False,NGC_362
5455,2M01030357-7056074,4690838112469025280,4690838112469025280,False,NGC_362
5456,2M01023043-7055070,4690839040181952512,4690839040181952512,False,NGC_362
5457,2M01035207-7052547,4690838662224685184,4690838662224685184,False,NGC_362
5458,2M01031868-7053531,4690838559145563648,4690838559145563648,False,NGC_362
5459,2M01032002-7049553,4690886624120638336,4690886624120638336,False,NGC_362
5460,2M01033557-7051288,4690839521220458752,4690839516919369728,False,NGC_362
5461,2M01023407-7051572,4690886147383115392,4690886147383115392,False,NGC_362
5462,2M01030097-7053176,4690839211980576512,4690839211980576512,False,NGC_362
5463,2M01040601-7052328,4690839933534958592,4690839933534958592,False,NGC_362
5464,2M01032367-7052015,4690839413840130432,4690839413840130432,False,NGC_362
5465,2M01021469-7052474,4690886319181884544,4690886319181884544,False,NGC_362
5466,2M01040240-7049108,4690841273563721728,4690841273563721728,False,NGC_362
5467,2M01030008-7047510,4690887689272577280,4690887689272577280,False,NGC_362
5468,2M01025597-7050176,4690886284821911424,4690886284821911424,False,NGC_362
5469,2M01030317-7050304,4690886662778375936,4690886662778375936,False,NGC_362
5470,2M01022251-7051570,4690886319181822208,4690886319181822208,False,NGC_362
5471,2M01041148-7043397,4690888758725263488,4690888754421789312,False,NGC_362
5472,2M01025859-7051533,4690839280692952832,4690839280692952832,False,NGC_362
5473,2M12100754+1831055,3950102317148387456,3950102317148387456,False,NGC_4147
5474,2M12100604+1832463,3950103004343164928,3950103004343164928,False,NGC_4147
5475,2M12100405+1832532,3950102622090240896,3950102622090240896,False,NGC_4147
5476,2M12391893-2649418,3496369735636650496,3496369735636650496,False,NGC_4590_M_68
5477,2M12393429-2643233,3496374958317916928,3496374958317916928,False,NGC_4590_M_68
5478,2M12392706-2647511,3496369911732318080,3496369911732318080,False,NGC_4590_M_68
5479,2M12392831-2655206,3496356202196670976,3496356202196670976,False,NGC_4590_M_68
5480,2M12390377-2651202,3496369254600313728,3496369254600313728,False,NGC_4590_M_68
5481,2M12390721-2644333,3496374000541223040,3496374000541223040,False,NGC_4590_M_68
5482,2M12393762-2645155,3496371561000034304,3496371561000034304,False,NGC_4590_M_68
5483,2M12391700-2645385,3496373004108795392,3496373004108795392,False,NGC_4590_M_68
5484,2M12393083-2647526,3496371178745660800,3496371178745660800,False,NGC_4590_M_68
5485,2M12391972-2644163,3496374717799700224,3496374717799700224,False,NGC_4590_M_68
5486,2M12391623-2647468,3496372797950333824,3496372797950333824,False,NGC_4590_M_68
5487,2M12395148-2651463,3496358229421252224,3496358229421252224,False,NGC_4590_M_68
5488,2M12393732-2642543,3496374996973939072,3496374996973939072,False,NGC_4590_M_68
5489,2M12391586-2645147,3496373210267235968,3496373210267235968,False,NGC_4590_M_68
5490,2M12392421-2645169,3496374447217999872,3496374447217999872,False,NGC_4590_M_68
5491,2M12392939-2644225,3496374580360779264,3496374580360779264,False,NGC_4590_M_68
5492,2M13123617+1827323,3939542332597139712,3939542332597139712,False,NGC_5024_M_53
5493,2M13125038+1814391,3938023632162895872,3938023632162895872,False,NGC_5024_M_53
5494,2M13125529+1809086,3937271360051308800,3937271360051308800,False,NGC_5024_M_53
5495,2M13125428+1816071,3939524946569553920,3939524946569553920,False,NGC_5024_M_53
5496,2M13123506+1814286,3938023456066508160,3938023456066508160,False,NGC_5024_M_53
5497,2M13162279+1739074,3938493810821140736,3938493810821140736,False,NGC_5053
5498,2M13165764+1738050,3938490168688902528,3938490168688902528,False,NGC_5053
5499,2M13160457+1747017,3938686122276745856,3938686122276745856,False,NGC_5053
5500,2M13254409-4721089,6083717481428597248,6083717481428597248,False,NGC_5139_oCen
5501,2M13260112-4730527,6083700920005079808,6083700920005079808,False,NGC_5139_oCen
5502,2M13261946-4722533,6083714870078915968,6083714870078915968,False,NGC_5139_oCen
5503,2M13261577-4725153,6083714457771831936,6083714457771831936,False,NGC_5139_oCen
5504,2M13260617-4728393,6083712877210277376,6083712877210277376,False,NGC_5139_oCen
5505,2M13262250-4724378,6083714595210808704,6083714595210808704,False,NGC_5139_oCen
5506,2M13252825-4723232,6083716961698530176,6083716961698530176,False,NGC_5139_oCen
5507,2M13261869-4727328,6083702638018877952,6083702638018877952,False,NGC_5139_oCen
5508,2M13255109-4723246,6083717172190866048,6083717172190866048,False,NGC_5139_oCen
5509,2M13262532-4725369,6083702775457898112,6083702775457898112,False,NGC_5139_oCen
5510,2M13252908-4727205,6083713633137662208,6083713633137662208,False,NGC_5139_oCen
5511,2M13260719-4729520,6083700950063902592,6083700950063902592,False,NGC_5139_oCen
5512,2M13261915-4725580,6083714419081881216,6083714419081881216,False,NGC_5139_oCen
5513,2M13261490-4729111,6083701091830602624,6083701091830602624,False,NGC_5139_oCen
5514,2M13261019-4723233,6083715488563689600,6083715488563689600,False,NGC_5139_oCen
5515,2M13260563-4727225,6083712945930019200,6083712945930019200,False,NGC_5139_oCen
5516,2M13255889-4732290,6083700335916123520,6083700335916123520,False,NGC_5139_oCen
5517,2M13254998-4727386,6083712705424720128,6083712705424720128,False,NGC_5139_oCen
5518,2M13261164-4746574,6083506615692379392,6083506615692379392,False,NGC_5139_oCen
5519,2M13251488-4724454,6083694185522315008,6083694185522315008,False,NGC_5139_oCen
5520,2M13253398-4721500,6083717825025954176,6083717825025954176,False,NGC_5139_oCen
5521,2M13254564-4726067,6083713731887049600,6083713731887049600,False,NGC_5139_oCen
5522,2M13262947-4720006,6083716107039419776,6083716107039419776,False,NGC_5139_oCen
5523,2M13260753-4727269,6083712945942897152,6083712945942897152,False,NGC_5139_oCen
5524,2M13261220-4728346,6083701160549905664,6083701160549905664,False,NGC_5139_oCen
5525,2M13261688-4732165,6083699953631213440,6083699953631213440,False,NGC_5139_oCen
5526,2M13254005-4723377,6083716828594063744,6083716828594063744,False,NGC_5139_oCen
5527,2M13252619-4730521,6083689787476056960,6083689787476056960,False,NGC_5139_oCen
5528,2M13262092-4718160,6083719332525950336,6083719332525950336,False,NGC_5139_oCen
5529,2M13262012-4723282,6083714797039445376,6083714797039445376,False,NGC_5139_oCen
5530,2M13253534-4731557,6083688791043631744,6083688791043631744,False,NGC_5139_oCen
5531,2M13255447-4735071,6083699476922590464,6083699476922590464,False,NGC_5139_oCen
5532,2M13262626-4724243,6083714595201001600,6083714595201001600,False,NGC_5139_oCen
5533,2M13262922-4724178,6083714556525132288,6083714556525132288,False,NGC_5139_oCen
5534,2M13263730-4725222,6083703119030908544,6083703119030908544,False,NGC_5139_oCen
5535,2M13251222-4719128,6083765241466688896,6083765241466688896,False,NGC_5139_oCen
5536,2M13254249-4740494,6083672534556887424,6083672534556887424,False,NGC_5139_oCen
5537,2M13260647-4732095,6083700675185757184,6083700675185757184,False,NGC_5139_oCen
5538,2M13261594-4736517,6083696345856594176,6083696345856594176,False,NGC_5139_oCen
5539,2M13261970-4729297,6083702294396430336,6083702294396430336,False,NGC_5139_oCen
5540,2M13254619-4720392,6083717515788352256,6083717515788352256,False,NGC_5139_oCen
5541,2M13253460-4727504,6083713598777909632,6083713598777909632,False,NGC_5139_oCen
5542,2M13251598-4719289,6083765241431490560,6083765241431490560,False,NGC_5139_oCen
5543,2M13263365-4711101,6083726548072145280,6083726548072145280,False,NGC_5139_oCen
5544,2M13254528-4718284,6083718546580561792,6083718546580561792,False,NGC_5139_oCen
5545,2M13261208-4729362,6083701053142034944,6083701053142034944,False,NGC_5139_oCen
5546,2M13261668-4735119,6083696625042659200,6083696625042659200,False,NGC_5139_oCen
5547,2M13263643-4736261,6083697067412681728,6083697067412681728,False,NGC_5139_oCen
5548,2M13260531-4729559,6083700954364963584,6083700954364963584,False,NGC_5139_oCen
5549,2M13253999-4723207,6083716828593741696,6083716828593741696,False,NGC_5139_oCen
5550,2M13252561-4731436,6083689031561803136,6083689031561803136,False,NGC_5139_oCen
5551,2M13244484-4720462,6083742083002609920,6083742083002609920,False,NGC_5139_oCen
5552,2M13262415-4723174,6083714801369266176,6083714801369266176,False,NGC_5139_oCen
5553,2M13260327-4731129,6083700709545605632,6083700709545605632,False,NGC_5139_oCen
5554,2M13255348-4730451,6083712361813895040,6083712361813895040,False,NGC_5139_oCen
5555,2M13262484-4737549,6083695628632668032,6083695628632668032,False,NGC_5139_oCen
5556,2M13260009-4725379,6083713976722685696,6083713976722685696,False,NGC_5139_oCen
5557,2M13255760-4731282,6083700542074572800,6083700542074572800,False,NGC_5139_oCen
5558,2M13261041-4731108,6083700782592749184,6083700782592749184,False,NGC_5139_oCen
5559,2M13261529-4732557,6083699957933777664,6083699957933777664,False,NGC_5139_oCen
5560,2M13261922-4727386,6083702564971974528,6083702564971974528,False,NGC_5139_oCen
5561,2M13260618-4729406,6083700954364999040,6083700954364999040,False,NGC_5139_oCen
5562,2M13260003-4730196,6083700984423591040,6083700984423591040,False,NGC_5139_oCen
5563,2M13262806-4735251,6083696483297259008,6083696483297259008,False,NGC_5139_oCen
5564,2M13261891-4728502,6083702363115968384,6083702363115968384,False,NGC_5139_oCen
5565,2M13261002-4736326,6083696590704538368,6083696590704538368,False,NGC_5139_oCen
5566,2M13262546-4727029,6083702603634452992,6083702603634452992,False,NGC_5139_oCen
5567,2M13262112-4727535,6083702564976396544,6083702564976396544,False,NGC_5139_oCen
5568,2M13261695-4727225,6083702633691452416,6083702633691452416,False,NGC_5139_oCen
5569,2M13261259-4733440,6083699644393322240,6083699644393322240,False,NGC_5139_oCen
5570,2M13260217-4728484,6083712774131023488,6083712774131023488,False,NGC_5139_oCen
5571,2M13252366-4722574,6083717756306430976,6083717756306430976,False,NGC_5139_oCen
5572,2M13254896-4728481,6083712632375118976,6083712632375118976,False,NGC_5139_oCen
5573,2M13260464-4739575,6083695834791043200,6083695834791043200,False,NGC_5139_oCen
5574,2M13260938-4727512,6083712877223406592,6083712877223406592,False,NGC_5139_oCen
5575,2M13261437-4734574,6083699579980134656,6083699579980134656,False,NGC_5139_oCen
5576,2M13261857-4730313,6083700816927523072,6083700816927523072,False,NGC_5139_oCen
5577,2M13262215-4735248,6083696659424846336,6083696659424846336,False,NGC_5139_oCen
5578,2M13263243-4735272,6083697896375459456,6083697896375459456,False,NGC_5139_oCen
5579,2M13260566-4733483,6083699820492901376,6083699820492901376,False,NGC_5139_oCen
5580,2M13255901-4725127,6083713972402870016,6083713972402870016,False,NGC_5139_oCen
5581,2M13254048-4720409,6083718237343030912,6083718237343030912,False,NGC_5139_oCen
5582,2M13261070-4728519,6083701126190333056,6083701126190333056,False,NGC_5139_oCen
5583,2M13262150-4723161,6083714870088732800,6083714870088732800,False,NGC_5139_oCen
5584,2M13253855-4721340,6083717859385703296,6083717859385703296,False,NGC_5139_oCen
5585,2M13252237-4730523,6083689856195533312,6083689856195533312,False,NGC_5139_oCen
5586,2M13243103-4730094,6083692158297683328,6083692158297683328,False,NGC_5139_oCen
5587,2M13243746-4730008,6083692055218470528,6083692055218470528,False,NGC_5139_oCen
5588,2M13262666-4735290,6083696483297209984,6083696483297209984,False,NGC_5139_oCen
5589,2M13260369-4737066,6083696178387669632,6083696178387669632,False,NGC_5139_oCen
5590,2M13260869-4734399,6083699614361554688,6083699614361554688,False,NGC_5139_oCen
5591,2M13261354-4727346,6083701156221261568,6083701156221261568,False,NGC_5139_oCen
5592,2M13262164-4730202,6083701534184033280,6083701534184033280,False,NGC_5139_oCen
5593,2M13255376-4728122,6083713014662350336,6083713014662350336,False,NGC_5139_oCen
5594,2M13262625-4736166,6083696414590023680,6083696414590023680,False,NGC_5139_oCen
5595,2M13253067-4714591,6083766615856250240,6083766615856250240,False,NGC_5139_oCen
5596,2M13262185-4725476,6083714423404379392,6083714423404379392,False,NGC_5139_oCen
5597,2M13261808-4729171,6083700885647142528,6083700885647142528,False,NGC_5139_oCen
5598,2M13254810-4742143,6083672259679474944,6083672259679474944,False,NGC_5139_oCen
5599,2M13253808-4724539,6083716725514206720,6083716725514206720,False,NGC_5139_oCen
5600,2M13242207-4737039,6083690234116615808,6083690234116615808,False,NGC_5139_oCen
5601,2M13260041-4734308,6083699438234822400,6083699438234822400,False,NGC_5139_oCen
5602,2M13262909-4735091,6083696487626180608,6083696487626180608,False,NGC_5139_oCen
5603,2M13261950-4726563,6083702633695866880,6083702633695866880,False,NGC_5139_oCen
5604,2M13261581-4724563,6083714693959925376,6083714693959925376,False,NGC_5139_oCen
5605,2M13263163-4719220,6083716141399181056,6083716141399181056,False,NGC_5139_oCen
5606,2M13251525-4739515,6083675940501016192,6083675940501016192,False,NGC_5139_oCen
5607,2M13263361-4721057,6083715316765431680,6083715316765431680,False,NGC_5139_oCen
5608,2M13262398-4728096,6083702397475885696,6083702397475885696,False,NGC_5139_oCen
5609,2M13254402-4721150,6083717481428594688,6083717481428594688,False,NGC_5139_oCen
5610,2M13262202-4735554,6083696453266409472,6083696453266409472,False,NGC_5139_oCen
5611,2M13250845-4720273,6083741769434630144,6083741769434630144,False,NGC_5139_oCen
5612,2M13255267-4745261,6083671095778185216,6083671095778185216,False,NGC_5139_oCen
5613,2M13260080-4735131,6083699442562850304,6083699442562850304,False,NGC_5139_oCen
5614,2M13261114-4718406,6083718993257158272,6083718993257158272,False,NGC_5139_oCen
5615,2M13261999-4724259,6083714698290018944,6083714698290018944,False,NGC_5139_oCen
5616,2M13262426-4727090,6083702599336150144,6083702599336150144,False,NGC_5139_oCen
5617,2M13262946-4716517,6083719371214634368,6083719371214634368,False,NGC_5139_oCen
5618,2M13263411-4723589,6083714938800570112,6083714938800570112,False,NGC_5139_oCen
5619,2M13260094-4726223,6083713216491009920,6083713216491009920,False,NGC_5139_oCen
5620,2M13261830-4722283,6083715626002978816,6083715626002978816,False,NGC_5139_oCen
5621,2M13260439-4725149,6083713216501535488,6083713216501535488,False,NGC_5139_oCen
5622,2M13255659-4737104,6083699030245952128,6083699030245952128,False,NGC_5139_oCen
5623,2M13251617-4721507,6083694559153769088,6083694559153769088,False,NGC_5139_oCen
5624,2M13253468-4720221,6083717923771189888,6083717923771189888,False,NGC_5139_oCen
5625,2M13254631-4730283,6083712396187012736,6083712396187012736,False,NGC_5139_oCen
5626,2M13261283-4729101,6083701091830423296,6083701091830423296,False,NGC_5139_oCen
5627,2M13262140-4734406,6083696728144333568,6083696728144333568,False,NGC_5139_oCen
5628,2M13254839-4741144,6083672500197740672,6083672500197740672,False,NGC_5139_oCen
5629,2M13253835-4736314,6083676593336606336,6083676593336606336,False,NGC_5139_oCen
5630,2M13252210-4731298,6083689684362041472,6083689684362041472,False,NGC_5139_oCen
5631,2M13260924-4726108,6083713186461110656,6083713186461110656,False,NGC_5139_oCen
5632,2M13261308-4712509,6083720779963610496,6083720779963610496,False,NGC_5139_oCen
5633,2M13260673-4724456,6083713255180641024,6083713255180641024,False,NGC_5139_oCen
5634,2M13262457-4734103,6083696762481998848,6083696762481998848,False,NGC_5139_oCen
5635,2M13243813-4728391,6083692295736657792,6083692295736657792,False,NGC_5139_oCen
5636,2M13252391-4725451,6083693395248620800,6083693395248620800,False,NGC_5139_oCen
5637,2M13253890-4734286,6083676902574260224,6083676902574260224,False,NGC_5139_oCen
5638,2M13254906-4730224,6083712391856738944,6083712391856738944,False,NGC_5139_oCen
5639,2M13255756-4732128,6083700335916128768,6083700335916128768,False,NGC_5139_oCen
5640,2M13260470-4733142,6083699884911597952,6083699884911597952,False,NGC_5139_oCen
5641,2M13260948-4748072,6083505821109333248,6083505821109333248,False,NGC_5139_oCen
5642,2M13261441-4730593,6083700778264356096,6083700778264356096,False,NGC_5139_oCen
5643,2M13261862-4725023,6083714492121488768,6083714492121488768,False,NGC_5139_oCen
5644,2M13262243-4720261,6083715729082252032,6083715729082252032,False,NGC_5139_oCen
5645,2M13262962-4723413,6083714629570589696,6083714629570589696,False,NGC_5139_oCen
5646,2M13261061-4734495,6083699545642074624,6083699545642074624,False,NGC_5139_oCen
5647,2M13252770-4724458,6083716862953163008,6083716862953163008,False,NGC_5139_oCen
5648,2M13245648-4744287,6083673535319228544,6083673535319228544,False,NGC_5139_oCen
5649,2M13262006-4733527,6083699683057855872,6083699683057855872,False,NGC_5139_oCen
5650,2M13261648-4732385,6083699953631198336,6083699953631198336,False,NGC_5139_oCen
5651,2M13251141-4725088,6083694185522311552,6083694185522311552,False,NGC_5139_oCen
5652,2M13255300-4736177,6083699300810476416,6083699300810476416,False,NGC_5139_oCen
5653,2M13260145-4723322,6083714285972838912,6083714285972838912,False,NGC_5139_oCen
5654,2M13260733-4731328,6083700679486805632,6083700679486805632,False,NGC_5139_oCen
5655,2M13261177-4731166,6083700782566063360,6083700782566063360,False,NGC_5139_oCen
5656,2M13262042-4749132,6083505516181072128,6083505516181072128,False,NGC_5139_oCen
5657,2M13260612-4735275,6083699236404414464,6083699236404414464,False,NGC_5139_oCen
5658,2M13260987-4726183,6083712980290098304,6083712980290098304,False,NGC_5139_oCen
5659,2M13260836-4734087,6083699816191982464,6083699816191982464,False,NGC_5139_oCen
5660,2M13262462-4734456,6083696693784602112,6083696693784602112,False,NGC_5139_oCen
5661,2M13261797-4729085,6083700881349205248,6083700881349205248,False,NGC_5139_oCen
5662,2M13262643-4736438,6083696384546933760,6083696384546933760,False,NGC_5139_oCen
5663,2M13263191-4724278,6083714556521084800,6083714556521084800,False,NGC_5139_oCen
5664,2M13262411-4746578,6083505928497631488,6083505928497631488,False,NGC_5139_oCen
5665,2M13261585-4731054,6083700022350882816,6083700022350882816,False,NGC_5139_oCen
5666,2M13261070-4732058,6083699919271495552,6083699919271495552,False,NGC_5139_oCen
5667,2M13262170-4741030,6083695143264734464,6083695143264734464,False,NGC_5139_oCen
5668,2M13241703-4713153,6083758644396619264,6083758644396619264,False,NGC_5139_oCen
5669,2M13253597-4731309,6083712460576091008,6083712460576091008,False,NGC_5139_oCen
5670,2M13254733-4729245,6083712598013255296,6083712598013255296,False,NGC_5139_oCen
5671,2M13255467-4731393,6083700542074571008,6083700542074571008,False,NGC_5139_oCen
5672,2M13255166-4732085,6083700507714823296,6083700507714823296,False,NGC_5139_oCen
5673,2M13254231-4731470,6083712220071984512,6083712220071984512,False,NGC_5139_oCen
5674,2M13255090-4734015,6083700198477122816,6083700198477122816,False,NGC_5139_oCen
5675,2M13264112-4714262,6083725379834365952,6083725379834365952,False,NGC_5139_oCen
5676,2M13244450-4735071,6083687932049785600,6083687932049785600,False,NGC_5139_oCen
5677,2M13252546-4731390,6083689031561804032,6083689031561804032,False,NGC_5139_oCen
5678,2M13253996-4725164,6083713766246897024,6083713766246897024,False,NGC_5139_oCen
5679,2M13254955-4725033,6083714114174087040,6083714114174087040,False,NGC_5139_oCen
5680,2M13255889-4717597,6083719886610367488,6083719886610367488,False,NGC_5139_oCen
5681,2M13260403-4730358,6083700950063902336,6083700950063902336,False,NGC_5139_oCen
5682,2M13261408-4726354,6083714389039287168,6083714389039287168,False,NGC_5139_oCen
5683,2M13260891-4732263,6083699923599265152,6083699923599265152,False,NGC_5139_oCen
5684,2M13255610-4729142,6083712808503896832,6083712808503896832,False,NGC_5139_oCen
5685,2M13254801-4725079,6083714114174084608,6083714114174084608,False,NGC_5139_oCen
5686,2M13262948-4736424,6083695662992438144,6083695662992438144,False,NGC_5139_oCen
5687,2M13262457-4724499,6083714526481412864,6083714526481412864,False,NGC_5139_oCen
5688,2M13262032-4730381,6083700056715280640,6083700056715280640,False,NGC_5139_oCen
5689,2M13261655-4721554,6083715694722458368,6083715694722458368,False,NGC_5139_oCen
5690,2M13261175-4752231,6083478990461551104,6083478990461551104,False,NGC_5139_oCen
5691,2M13260731-4729121,6083701126190161152,6083701126190161152,False,NGC_5139_oCen
5692,2M13260113-4716580,6083719920970124032,6083719920970124032,False,NGC_5139_oCen
5693,2M13250896-4729490,6083692948571674112,6083692948571674112,False,NGC_5139_oCen
5694,2M13262630-4741591,6083507436022910976,6083507436022910976,False,NGC_5139_oCen
5695,2M13261782-4724561,6083714487801526400,6083714487801526400,False,NGC_5139_oCen
5696,2M13263012-4726103,6083702736775139456,6083702736775139456,False,NGC_5139_oCen
5697,2M13255577-4717440,6083718477861098624,6083718477861098624,False,NGC_5139_oCen
5698,2M13252187-4734335,6083688619244905856,6083688619244905856,False,NGC_5139_oCen
5699,2M13254933-4739403,6083672573247016960,6083672573247016960,False,NGC_5139_oCen
5700,2M13252474-4725510,6083716652462450560,6083716652462450560,False,NGC_5139_oCen
5701,2M13260771-4727412,6083712877210479872,6083712877210479872,False,NGC_5139_oCen
5702,2M13260274-4725084,6083713972405375360,6083713972405375360,False,NGC_5139_oCen
5703,2M13255383-4730424,6083700606466432128,6083700606466432128,False,NGC_5139_oCen
5704,2M13254603-4746453,6083670958339218048,6083670958339218048,False,NGC_5139_oCen
5705,2M13242202-4732223,6083691539822359552,6083691539822359552,False,NGC_5139_oCen
5706,2M13252191-4720591,6083718065544151808,6083718065544151808,False,NGC_5139_oCen
5707,2M13253784-4720033,6083718306062351744,6083718306062351744,False,NGC_5139_oCen
5708,2M13254757-4732378,6083700469041465216,6083700469041465216,False,NGC_5139_oCen
5709,2M13262076-4727550,6083702564976395136,6083702564976395136,False,NGC_5139_oCen
5710,2M13261688-4726064,6083714384722077952,6083714384722077952,False,NGC_5139_oCen
5711,2M13260749-4725181,6083713255180620288,6083713255180620288,False,NGC_5139_oCen
5712,2M13262941-4722094,6083715213676733568,6083715213676733568,False,NGC_5139_oCen
5713,2M13260281-4740558,6083694975797582080,6083694975797582080,False,NGC_5139_oCen
5714,2M13260773-4725538,6083713186448655360,6083713186448655360,False,NGC_5139_oCen
5715,2M13261281-4716301,6083719302494839424,6083719302494839424,False,NGC_5139_oCen
5716,2M13262124-4723483,6083714801369247232,6083714801369247232,False,NGC_5139_oCen
5717,2M13262549-4724291,6083714590880762880,6083714590880762880,False,NGC_5139_oCen
5718,2M13263081-4724520,6083702805490470912,6083702805490470912,False,NGC_5139_oCen
5719,2M13261774-4737136,6083696350187164800,6083696350187164800,False,NGC_5139_oCen
5720,2M13262619-4727022,6083702706713686784,6083702706713686784,False,NGC_5139_oCen
5721,2M13263137-4724190,6083714556521084928,6083714556521084928,False,NGC_5139_oCen
5722,2M13261982-4733255,6083699683057876608,6083699683057876608,False,NGC_5139_oCen
5723,2M13251717-4731197,6083689753115984640,6083689753115984640,False,NGC_5139_oCen
5724,2M13260441-4726284,6083713152101361280,6083713152101361280,False,NGC_5139_oCen
5725,2M13255730-4720086,6083717584507845888,6083717584507845888,False,NGC_5139_oCen
5726,2M13254886-4722355,6083717236590461184,6083717236590461184,False,NGC_5139_oCen
5727,2M13253283-4729011,6083713358259713664,6083713358259713664,False,NGC_5139_oCen
5728,2M13254472-4725136,6083713800619876608,6083713800619876608,False,NGC_5139_oCen
5729,2M13255301-4732544,6083700297228503936,6083700297228503936,False,NGC_5139_oCen
5730,2M13260162-4727379,6083712838533645952,6083712838533645952,False,NGC_5139_oCen
5731,2M13260741-4726104,6083713186461110784,6083713186461110784,False,NGC_5139_oCen
5732,2M13261191-4730361,6083700851285648896,6083700851285648896,False,NGC_5139_oCen
5733,2M13261665-4726243,6083714384726380928,6083714384726380928,False,NGC_5139_oCen
5734,2M13262208-4721346,6083715656033390976,6083715656033390976,False,NGC_5139_oCen
5735,2M13262974-4725184,6083702805490381824,6083702805490381824,False,NGC_5139_oCen
5736,2M13260069-4730473,6083700920005091584,6083700920005091584,False,NGC_5139_oCen
5737,2M13252929-4715347,6083765855606171520,6083765855606171520,False,NGC_5139_oCen
5738,2M13244387-4727030,6083693841925213568,6083693841925213568,False,NGC_5139_oCen
5739,2M13253994-4731020,6083712258748052096,6083712258748052096,False,NGC_5139_oCen
5740,2M13254952-4727203,6083713461326097152,6083713461326097152,False,NGC_5139_oCen
5741,2M13255886-4738323,6083696075309212544,6083696075309212544,False,NGC_5139_oCen
5742,2M13260995-4723153,6083715484234228608,6083715484234228608,False,NGC_5139_oCen
5743,2M13261887-4745111,6083506718771624192,6083506718771624192,False,NGC_5139_oCen
5744,2M13262260-4744058,6083506817540133120,6083506817540133120,False,NGC_5139_oCen
5745,2M13260188-4726526,6083713044692316288,6083713044692316288,False,NGC_5139_oCen
5746,2M13255351-4729442,6083712430546763392,6083712430546763392,False,NGC_5139_oCen
5747,2M13253337-4730395,6083689065921648256,6083689065921648256,False,NGC_5139_oCen
5748,2M13255239-4734250,6083700129757634048,6083700129757634048,False,NGC_5139_oCen
5749,2M13262601-4721433,6083714904439046656,6083714904439046656,False,NGC_5139_oCen
5750,2M13251852-4724164,6083694219882057216,6083694219882057216,False,NGC_5139_oCen
5751,2M13254701-4727445,6083713461338960128,6083713461338960128,False,NGC_5139_oCen
5752,2M13255433-4725137,6083713942363064832,6083713942363064832,False,NGC_5139_oCen
5753,2M13261749-4729213,6083700881344474880,6083700881344474880,False,NGC_5139_oCen
5754,2M13261305-4727535,6083701156222618880,6083701156222618880,False,NGC_5139_oCen
5755,2M13260810-4731226,6083700675185836416,6083700675185836416,False,NGC_5139_oCen
5756,2M13255408-4722151,6083717270940790016,6083717270940790016,False,NGC_5139_oCen
5757,2M13254692-4733171,6083700404635576448,6083700404635576448,False,NGC_5139_oCen
5758,2M13253498-4737169,6083676593336440960,6083676593336440960,False,NGC_5139_oCen
5759,2M13250783-4727218,6083693292169089024,6083693292169089024,False,NGC_5139_oCen
5760,2M13262149-4723371,6083714801369251072,6083714801369251072,False,NGC_5139_oCen
5761,2M13261778-4716548,6083719233775623552,6083719233775623552,False,NGC_5139_oCen
5762,2M13250314-4742351,6083674428672470656,6083674428672470656,False,NGC_5139_oCen
5763,2M13260377-4746394,6083483182349546112,6083483182349546112,False,NGC_5139_oCen
5764,2M13265785-4717183,6083721467159205120,6083721467159205120,False,NGC_5139_oCen
5765,2M13264860-4715191,6083722394872141184,6083722394872141184,False,NGC_5139_oCen
5766,2M13281504-4737394,6083512143299540096,6083512143299540096,False,NGC_5139_oCen
5767,2M13275530-4716048,6083710815638505088,6083710815638505088,False,NGC_5139_oCen
5768,2M13274556-4731054,6083516064620179584,6083516064620179584,False,NGC_5139_oCen
5769,2M13273302-4735085,6083514685923961344,6083514685923961344,False,NGC_5139_oCen
5770,2M13272581-4739422,6083505447460597376,6083505447460597376,False,NGC_5139_oCen
5771,2M13270462-4736261,6083509639348835200,6083509639348835200,False,NGC_5139_oCen
5772,2M13265515-4722403,6083708960212685440,6083708960212685440,False,NGC_5139_oCen
5773,2M13264480-4723339,6083703252167323776,6083703252167323776,False,NGC_5139_oCen
5774,2M13263574-4725243,6083703114732292992,6083703114732292992,False,NGC_5139_oCen
5775,2M13280311-4733017,6083513517698441088,6083513517698441088,False,NGC_5139_oCen
5776,2M13275063-4741169,6083510120386479616,6083510116074999296,False,NGC_5139_oCen
5777,2M13274263-4712328,6083723356944680704,6083723356944680704,False,NGC_5139_oCen
5778,2M13272076-4724300,6083705386799468032,6083705386799468032,False,NGC_5139_oCen
5779,2M13270903-4742120,6083505271360078720,6083505271360078720,False,NGC_5139_oCen
5780,2M13265881-4739150,6083508947846418560,6083508947846418560,False,NGC_5139_oCen
5781,2M13270802-4724376,6083707895060359040,6083707895060359040,False,NGC_5139_oCen
5782,2M13264883-4724431,6083702981616439296,6083702981616439296,False,NGC_5139_oCen
5783,2M13271893-4716331,6083721673317449216,6083721673317449216,False,NGC_5139_oCen
5784,2M13283652-4725082,6083892784781218816,6083892784781218816,False,NGC_5139_oCen
5785,2M13273017-4728468,6083704012409732480,6083704012409732480,False,NGC_5139_oCen
5786,2M13272224-4724516,6083705386799449344,6083705386799449344,False,NGC_5139_oCen
5787,2M13270986-4743155,6083505206942293632,6083505206942293632,False,NGC_5139_oCen
5788,2M13270068-4736448,6083509600681706368,6083509600681706368,False,NGC_5139_oCen
5789,2M13264910-4717344,6083722119994204672,6083722119994204672,False,NGC_5139_oCen
5790,2M13264047-4724128,6083703149087987200,6083703149087987200,False,NGC_5139_oCen
5791,2M13275628-4733199,6083514995157809408,6083514995157809408,False,NGC_5139_oCen
5792,2M13274569-4737439,6083511219896737152,6083511219896737152,False,NGC_5139_oCen
5793,2M13273974-4740554,6083510257823921920,6083510257823921920,False,NGC_5139_oCen
5794,2M13273319-4736151,6083514479765095168,6083514479765095168,False,NGC_5139_oCen
5795,2M13272589-4711154,6083724319017369472,6083724319017369472,False,NGC_5139_oCen
5796,2M13270545-4737356,6083509360163464448,6083509360163464448,False,NGC_5139_oCen
5797,2M13265569-4723404,6083708887164392832,6083708887164392832,False,NGC_5139_oCen
5798,2M13264504-4747355,6083502939200442752,6083502939200442752,False,NGC_5139_oCen
5799,2M13263654-4743588,6083506512613260800,6083506512613260800,False,NGC_5139_oCen
5800,2M13263279-4723019,6083715007527737344,6083715007527737344,False,NGC_5139_oCen
5801,2M13270410-4744160,6083504794625395968,6083504794625395968,False,NGC_5139_oCen
5802,2M13280076-4742274,6083498609872561280,6083498609872561280,False,NGC_5139_oCen
5803,2M13273642-4722316,6083705558598273792,6083705558598273792,False,NGC_5139_oCen
5804,2M13263967-4749521,6083502733041968000,6083502733041968000,False,NGC_5139_oCen
5805,2M13274086-4724041,6083705214983351552,6083705214983351552,False,NGC_5139_oCen
5806,2M13274101-4747573,6083491909723395072,6083491909723395072,False,NGC_5139_oCen
5807,2M13273400-4748584,6083491871055505408,6083491871055505408,False,NGC_5139_oCen
5808,2M13272703-4709421,6083724490816077056,6083724490816077056,False,NGC_5139_oCen
5809,2M13264713-4740039,6083508879124407424,6083508879124407424,False,NGC_5139_oCen
5810,2M13263818-4723085,6083714973168023936,6083714973168023936,False,NGC_5139_oCen
5811,2M13280177-4736188,6083511700933152256,6083511700933152256,False,NGC_5139_oCen
5812,2M13253523-4726598,6083713598777937024,6083713598777937024,False,NGC_5139_oCen
5813,2M13275427-4733156,6083515033827934080,6083515033827934080,False,NGC_5139_oCen
5814,2M13274500-4742028,6083510081717526272,6083510081717526272,False,NGC_5139_oCen
5815,2M13273850-4734199,6083514724590233856,6083514724590233856,False,NGC_5139_oCen
5816,2M13273289-4727599,6083704214239322240,6083704214239322240,False,NGC_5139_oCen
5817,2M13272453-4722166,6083708444816310784,6083708444816310784,False,NGC_5139_oCen
5818,2M13270354-4717227,6083721222306051968,6083721222306051968,False,NGC_5139_oCen
5819,2M13264434-4736459,6083696899943063552,6083696899943063552,False,NGC_5139_oCen
5820,2M13263444-4750174,6083502355084831872,6083502355084831872,False,NGC_5139_oCen
5821,2M13273504-4745403,6083492253320847744,6083492253320847744,False,NGC_5139_oCen
5822,2M13274857-4731426,6083515308693890688,6083515308693890688,False,NGC_5139_oCen
5823,2M13274742-4722448,6083706791215970304,6083706791215970304,False,NGC_5139_oCen
5824,2M13275823-4700532,6084103822294223872,6084103822294223872,False,NGC_5139_oCen
5825,2M13275846-4730275,6083516820534449536,6083516820534449536,False,NGC_5139_oCen
5826,2M13272740-4718217,6083709613047603328,6083709613047603328,False,NGC_5139_oCen
5827,2M13273375-4726258,6083704317323368064,6083704317323368064,False,NGC_5139_oCen
5828,2M13272653-4726237,6083705038877863552,6083705038877863552,False,NGC_5139_oCen
5829,2M13271757-4738524,6083508436757872128,6083508436757872128,False,NGC_5139_oCen
5830,2M13265635-4721008,6083709265122099200,6083709265122099200,False,NGC_5139_oCen
5831,2M13264666-4724172,6083703050311812352,6083703050311812352,False,NGC_5139_oCen
5832,2M13263798-4724434,6083703114732304896,6083703114732304896,False,NGC_5139_oCen
5833,2M13274643-4725255,6083705863503050624,6083705863503050624,False,NGC_5139_oCen
5834,2M13274060-4735578,6083514445410860672,6083514445410860672,False,NGC_5139_oCen
5835,2M13273348-4731200,6083515819795075200,6083515819795075200,False,NGC_5139_oCen
5836,2M13272603-4724251,6083705352422124800,6083705352422124800,False,NGC_5139_oCen
5837,2M13271677-4712584,6083722807188859904,6083722807188859904,False,NGC_5139_oCen
5838,2M13265581-4722018,6083709166355440000,6083709166355440000,False,NGC_5139_oCen
5839,2M13264627-4720408,6083715174997118080,6083715174997118080,False,NGC_5139_oCen
5840,2M13264253-4739054,6083509123953463296,6083509123953463296,False,NGC_5139_oCen
5841,2M13275874-4729483,6083516820534475520,6083516820534475520,False,NGC_5139_oCen
5842,2M13274122-4732088,6083515957234515328,6083515957234515328,False,NGC_5139_oCen
5843,2M13273412-4731581,6083515613636642176,6083515613636642176,False,NGC_5139_oCen
5844,2M13271848-4724321,6083707959451334912,6083707959451334912,False,NGC_5139_oCen
5845,2M13275175-4723414,6083705970915066368,6083705970915066368,False,NGC_5139_oCen
5846,2M13280529-4722461,6083706417591719424,6083706417591719424,False,NGC_5139_oCen
5847,2M13263788-4719002,6083716175758958976,6083716175758958976,False,NGC_5139_oCen
5848,2M13272886-4725366,6083705146281244160,6083705146281244160,False,NGC_5139_oCen
5849,2M13274233-4722388,6083706756860885376,6083706756860885376,False,NGC_5139_oCen
5850,2M13274995-4721237,6083707104786570752,6083707104786570752,False,NGC_5139_oCen
5851,2M13250192-4719361,6083742564038972416,6083742564038972416,False,NGC_5139_oCen
5852,2M13264661-4740480,6083508780356067968,6083508780356067968,False,NGC_5139_oCen
5853,2M13265588-4746359,6083504451028977792,6083504451028977792,False,NGC_5139_oCen
5854,2M13271698-4719282,6083709544328085632,6083709544328085632,False,NGC_5139_oCen
5855,2M13272645-4734018,6083515407478552832,6083515407478552832,False,NGC_5139_oCen
5856,2M13274064-4723189,6083705279391989120,6083705279391989120,False,NGC_5139_oCen
5857,2M13275720-4729326,6083517576448728832,6083517576448728832,False,NGC_5139_oCen
5858,2M13263233-4737457,6083695589942268672,6083695589942268672,False,NGC_5139_oCen
5859,2M13265729-4737384,6083509227032719872,6083509227032719872,False,NGC_5139_oCen
5860,2M13270732-4721036,6083709093323374720,6083709093323374720,False,NGC_5139_oCen
5861,2M13274833-4732320,6083515239986397184,6083515239986397184,False,NGC_5139_oCen
5862,2M13265179-4740189,6083508913484147328,6083508913484147328,False,NGC_5139_oCen
5863,2M13264905-4723185,6083703290854104448,6083703290854104448,False,NGC_5139_oCen
5864,2M13270984-4739443,6083508329376807424,6083508329376807424,False,NGC_5139_oCen
5865,2M13264872-4742529,6083507955722325760,6083507955722325760,False,NGC_5139_oCen
5866,2M13270315-4724068,6083708169938293760,6083708169938293760,False,NGC_5139_oCen
5867,2M13252908-4738433,6083675699983223552,6083675699983223552,False,NGC_5139_oCen
5868,2M13280948-4733329,6083513483333787776,6083513483333787776,False,NGC_5139_oCen
5869,2M13275400-4736555,6083511632213641088,6083511632213641088,False,NGC_5139_oCen
5870,2M13274459-4724319,6083705936555283584,6083705936555283584,False,NGC_5139_oCen
5871,2M13273786-4725224,6083704424708826880,6083704424708826880,False,NGC_5139_oCen
5872,2M13273206-4728228,6083704008080853632,6083704008080853632,False,NGC_5139_oCen
5873,2M13272394-4723536,6083705382471143040,6083705382471143040,False,NGC_5139_oCen
5874,2M13271387-4735530,6083509566322681472,6083509566322681472,False,NGC_5139_oCen
5875,2M13270220-4724313,6083708066859056896,6083708066859056896,False,NGC_5139_oCen
5876,2M13265300-4713541,6083722566670924160,6083722566670924160,False,NGC_5139_oCen
5877,2M13264370-4718107,6083716210118736128,6083716210118736128,False,NGC_5139_oCen
5878,2M13262941-4713180,6083719852251022080,6083719852251022080,False,NGC_5139_oCen
5879,2M13262415-4725026,6083714526491330688,6083714526491330688,False,NGC_5139_oCen
5880,2M13261978-4720424,6083715724765022592,6083715724765022592,False,NGC_5139_oCen
5881,2M13261596-4723495,6083714767009492864,6083714767009492864,False,NGC_5139_oCen
5882,2M13261091-4732460,6083699854879780096,6083699854879780096,False,NGC_5139_oCen
5883,2M13264392-4740537,6083508844764675712,6083508844764675712,False,NGC_5139_oCen
5884,2M13270278-4724019,6083708169920825600,6083708169920825600,False,NGC_5139_oCen
5885,2M13273219-4726424,6083704317318722688,6083704317318722688,False,NGC_5139_oCen
5886,2M13260042-4729139,6083712774144159104,6083712774144159104,False,NGC_5139_oCen
5887,2M13275278-4722456,6083706829908576768,6083706829908576768,False,NGC_5139_oCen
5888,2M13274381-4723379,6083706692469574144,6083706692469574144,False,NGC_5139_oCen
5889,2M13273116-4729329,6083703939361304704,6083703939361304704,False,NGC_5139_oCen
5890,2M13270134-4720306,6083709368201391872,6083709368201391872,False,NGC_5139_oCen
5891,2M13265221-4723267,6083703084695678848,6083703084695678848,False,NGC_5139_oCen
5892,2M13263396-4738336,6083695388114517632,6083695388114517632,False,NGC_5139_oCen
5893,2M13274002-4736560,6083511494774683776,6083511494774683776,False,NGC_5139_oCen
5894,2M13273327-4737132,6083514415352429824,6083514415352429824,False,NGC_5139_oCen
5895,2M13272594-4725405,6083705111921501440,6083705111921501440,False,NGC_5139_oCen
5896,2M13271644-4741420,6083505241302091904,6083505241302091904,False,NGC_5139_oCen
5897,2M13265576-4722593,6083708955884011008,6083708955884011008,False,NGC_5139_oCen
5898,2M13263662-4719329,6083716171429754752,6083716171429754752,False,NGC_5139_oCen
5899,2M13263030-4724159,6083714556521085184,6083714556521085184,False,NGC_5139_oCen
5900,2M13275724-4729083,6083517576448740992,6083517576448740992,False,NGC_5139_oCen
5901,2M13273368-4716596,6083711159236003456,6083711159236003456,False,NGC_5139_oCen
5902,2M13272652-4741193,6083505172582628992,6083505172582628992,False,NGC_5139_oCen
5903,2M13271705-4724065,6083707963762382080,6083707963762382080,False,NGC_5139_oCen
5904,2M13270662-4746418,6083503763833165568,6083503763833165568,False,NGC_5139_oCen
5905,2M13265592-4741119,6083508093161320832,6083508093161320832,False,NGC_5139_oCen
5906,2M13264664-4711068,6083725860870684928,6083725860870684928,False,NGC_5139_oCen
5907,2M13271354-4723113,6083708238657821696,6083708238657821696,False,NGC_5139_oCen
5908,2M13272385-4726453,6083704660916108416,6083704660916108416,False,NGC_5139_oCen
5909,2M13273141-4727224,6083704287269191936,6083704287269191936,False,NGC_5139_oCen
5910,2M13274431-4725071,6083704459086504448,6083704459086504448,False,NGC_5139_oCen
5911,2M13271156-4722009,6083708303049198336,6083708303049198336,False,NGC_5139_oCen
5912,2M13270116-4724402,6083708066859048576,6083708066859048576,False,NGC_5139_oCen
5913,2M13264270-4722319,6083715076247274240,6083715076247274240,False,NGC_5139_oCen
5914,2M13273616-4737103,6083514411045043968,6083514411045043968,False,NGC_5139_oCen
5915,2M13280202-4729545,6083516850583663232,6083516850583663232,False,NGC_5139_oCen
5916,2M13274963-4728354,6083516373857910912,6083516373857910912,False,NGC_5139_oCen
5917,2M13274220-4726009,6083704386036677632,6083704386036677632,False,NGC_5139_oCen
5918,2M13273466-4728590,6083703943671367936,6083703943671367936,False,NGC_5139_oCen
5919,2M13273455-4728346,6083704042440567808,6083704042440567808,False,NGC_5139_oCen
5920,2M13271904-4719342,6083709540000293888,6083709540000293888,False,NGC_5139_oCen
5921,2M13263894-4725298,6083702908569563776,6083702908569563776,False,NGC_5139_oCen
5922,2M13250610-4729516,6083692570614551168,6083692570614551168,False,NGC_5139_oCen
5923,2M13280358-4726438,6083517988765654528,6083517988765654528,False,NGC_5139_oCen
5924,2M13273566-4727354,6083704248599127168,6083704248599127168,False,NGC_5139_oCen
5925,2M13270935-4722457,6083708268689433472,6083708268689433472,False,NGC_5139_oCen
5926,2M13265920-4736352,6083509604989087104,6083509604989087104,False,NGC_5139_oCen
5927,2M13263999-4720237,6083715351116425216,6083715351116425216,False,NGC_5139_oCen
5928,2M13280241-4732109,6083516476936994816,6083516476936994816,False,NGC_5139_oCen
5929,2M13270804-4718113,6083721535871527936,6083721535871527936,False,NGC_5139_oCen
5930,2M13265773-4736507,6083509600681719552,6083509600681719552,False,NGC_5139_oCen
5931,2M13263297-4713031,6083719852251027840,6083719852251027840,False,NGC_5139_oCen
5932,2M13280261-4745571,6083497510360810752,6083497510360810752,False,NGC_5139_oCen
5933,2M13273697-4712222,6083723391304420992,6083723391304420992,False,NGC_5139_oCen
5934,2M13271217-4724408,6083707993811036544,6083707993811036544,False,NGC_5139_oCen
5935,2M13270133-4719440,6083709372529379584,6083709372529379584,False,NGC_5139_oCen
5936,2M13264309-4743347,6083506478253547520,6083506478253547520,False,NGC_5139_oCen
5937,2M13271847-4715427,6083721742036938752,6083721742036938752,False,NGC_5139_oCen
5938,2M13265413-4738413,6083508982206252672,6083508982206252672,False,NGC_5139_oCen
5939,2M13284304-4729032,6083889275788788736,6083889275788788736,False,NGC_5139_oCen
5940,2M13280383-4721477,6083706486311260928,6083706486311260928,False,NGC_5139_oCen
5941,2M13275114-4745224,6083497991397166080,6083497991397166080,False,NGC_5139_oCen
5942,2M13274306-4732482,6083515205626646016,6083515205626646016,False,NGC_5139_oCen
5943,2M13242154-4738394,6083687279214696704,6083687279214696704,False,NGC_5139_oCen
5944,2M13260379-4728258,6083712769814110208,6083712769814110208,False,NGC_5139_oCen
5945,2M13260880-4730345,6083700743910040320,6083700743910040320,False,NGC_5139_oCen
5946,2M13261397-4734508,6083699579982177536,6083699579982177536,False,NGC_5139_oCen
5947,2M13262174-4726159,6083702668051292800,6083702668051292800,False,NGC_5139_oCen
5948,2M13263189-4718496,6083716141399195648,6083716141399195648,False,NGC_5139_oCen
5949,2M13273003-4740459,6083511048097909248,6083511048097909248,False,NGC_5139_oCen
5950,2M13274404-4739299,6083511146867133440,6083511146867133440,False,NGC_5139_oCen
5951,2M13270970-4740323,6083508299318849280,6083508299318849280,False,NGC_5139_oCen
5952,2M13280741-4725230,6083518018814750976,6083518018814750976,False,NGC_5139_oCen
5953,2M13274649-4731373,6083516064620158720,6083516064620158720,False,NGC_5139_oCen
5954,2M13274705-4743236,6083498261965275008,6083498261965275008,False,NGC_5139_oCen
5955,2M13274100-4720110,6083709986687852288,6083709986687852288,False,NGC_5139_oCen
5956,2M13273378-4725286,6083705077548052864,6083705077548052864,False,NGC_5139_oCen
5957,2M13272683-4725421,6083705111903460736,6083705111903460736,False,NGC_5139_oCen
5958,2M13271790-4723216,6083708406128182144,6083708406128182144,False,NGC_5139_oCen
5959,2M13261650-4733238,6083699747472674176,6083699747472674176,False,NGC_5139_oCen
5960,2M13270671-4723109,6083708273017559168,6083708273017559168,False,NGC_5139_oCen
5961,2M13265645-4740349,6083508157572301056,6083508157572301056,False,NGC_5139_oCen
5962,2M13263801-4721560,6083715037557884544,6083715037557884544,False,NGC_5139_oCen
5963,2M13263121-4714258,6083719783531539456,6083719783531539456,False,NGC_5139_oCen
5964,2M13262690-4735556,6083696487603898880,6083696487603898880,False,NGC_5139_oCen
5965,2M13275484-4735182,6083511941451380736,6083511941451380736,False,NGC_5139_oCen
5966,2M13274523-4726512,6083704184208502656,6083704184208502656,False,NGC_5139_oCen
5967,2M13273296-4734219,6083514754643498880,6083514754643498880,False,NGC_5139_oCen
5968,2M13271419-4722259,6083708234329635968,6083708234329635968,False,NGC_5139_oCen
5969,2M13265684-4724220,6083708131250038784,6083708131250038784,False,NGC_5139_oCen
5970,2M13264724-4743462,6083507749563878400,6083507749563878400,False,NGC_5139_oCen
5971,2M13273365-4736121,6083514484058568576,6083514484058568576,False,NGC_5139_oCen
5972,2M13265958-4744004,6083504863344880512,6083504863344880512,False,NGC_5139_oCen
5973,2M13264904-4723366,6083703286527131136,6083703286527131136,False,NGC_5139_oCen
5974,2M13264024-4717197,6083716278838213760,6083716278838213760,False,NGC_5139_oCen
5975,2M13273825-4724248,6083705215000783744,6083705215000783744,False,NGC_5139_oCen
5976,2M13273231-4732396,6083515617944104960,6083515617944104960,False,NGC_5139_oCen
5977,2M13272439-4710375,6083724387736852736,6083724387736852736,False,NGC_5139_oCen
5978,2M13273440-4726004,6083704317317423360,6083704317317423360,False,NGC_5139_oCen
5979,2M13272782-4727274,6083704282963620992,6083704282963620992,False,NGC_5139_oCen
5980,2M13271857-4721323,6083708681006450304,6083708681006450304,False,NGC_5139_oCen
5981,2M13263182-4723249,6083715003197937152,6083715003197937152,False,NGC_5139_oCen
5982,2M13252766-4734077,6083688584885173120,6083688584885173120,False,NGC_5139_oCen
5983,2M13260591-4723002,6083714079814430976,6083714079814430976,False,NGC_5139_oCen
5984,2M13261043-4712414,6083720779963610880,6083720779963610880,False,NGC_5139_oCen
5985,2M13262352-4725162,6083714526491325696,6083714526491325696,False,NGC_5139_oCen
5986,2M13262834-4726103,6083702706713800448,6083702706713800448,False,NGC_5139_oCen
5987,2M13263354-4724558,6083702805490460416,6083702805490460416,False,NGC_5139_oCen
5988,2M13242041-4719352,6083744037177437568,6083744037177437568,False,NGC_5139_oCen
5989,2M13252104-4729104,6083690131073456896,6083690131073456896,False,NGC_5139_oCen
5990,2M13254744-4718435,6083718439172660480,6083718439172660480,False,NGC_5139_oCen
5991,2M13255550-4742011,6083694941437036416,6083694941437036416,False,NGC_5139_oCen
5992,2M13274496-4728274,6083516403911318144,6083516403911318144,False,NGC_5139_oCen
5993,2M13275422-4722412,6083706073994340608,6083706073994340608,False,NGC_5139_oCen
5994,2M13264041-4719065,6083716210118707200,6083716210118707200,False,NGC_5139_oCen
5995,2M13265981-4747591,6083503622084476928,6083503622084476928,False,NGC_5139_oCen
5996,2M13273290-4724114,6083705451190582144,6083705451190582144,False,NGC_5139_oCen
5997,2M13264457-4722472,6083703325213994880,6083703325213994880,False,NGC_5139_oCen
5998,2M13263452-4720054,6083716072679701888,6083716072679701888,False,NGC_5139_oCen
5999,2M13275120-4731269,6083515308705923200,6083515308705923200,False,NGC_5139_oCen
6000,2M13274325-4732519,6083515205626642048,6083515205626642048,False,NGC_5139_oCen
6001,2M13263102-4724052,6083714560841452160,6083714560841452160,False,NGC_5139_oCen
6002,2M13262143-4731289,6083699987991062784,6083699987991062784,False,NGC_5139_oCen
6003,2M13261740-4726306,6083714389052346496,6083714389052346496,False,NGC_5139_oCen
6004,2M13275823-4727209,6083517885686426752,6083517885686426752,False,NGC_5139_oCen
6005,2M13261288-4736165,6083696586374837760,6083696586374837760,False,NGC_5139_oCen
6006,2M13260296-4732084,6083700645153777792,6083700645153777792,False,NGC_5139_oCen
6007,2M13255395-4726046,6083713839296141952,6083713839296141952,False,NGC_5139_oCen
6008,2M13254667-4722158,6083717206550649600,6083717206550649600,False,NGC_5139_oCen
6009,2M13253481-4728008,6083713388289422720,6083713388289422720,False,NGC_5139_oCen
6010,2M13251633-4731502,6083689718756239104,6083689718756239104,False,NGC_5139_oCen
6011,2M13273612-4718198,6083710334602111616,6083710334602111616,False,NGC_5139_oCen
6012,2M13273014-4724350,6083705352439726464,6083705352439726464,False,NGC_5139_oCen
6013,2M13272201-4721293,6083708650974787200,6083708650974787200,False,NGC_5139_oCen
6014,2M13260787-4729185,6083701126190160128,6083701126190160128,False,NGC_5139_oCen
6015,2M13261394-4734572,6083699580002379008,6083699580002379008,False,NGC_5139_oCen
6016,2M13264093-4722571,6083714973168040320,6083714973168040320,False,NGC_5139_oCen
6017,2M13271053-4737004,6083509463242740352,6083509463242740352,False,NGC_5139_oCen
6018,2M13274752-4734065,6083514926438336128,6083514926438336128,False,NGC_5139_oCen
6019,2M13274111-4738273,6083511185536962304,6083511185536962304,False,NGC_5139_oCen
6020,2M13272711-4722505,6083708371781070336,6083708371781070336,False,NGC_5139_oCen
6021,2M13251733-4741357,6083675115867623936,6083675115867623936,False,NGC_5139_oCen
6022,2M13273668-4721561,6083705558598312064,6083705558598312064,False,NGC_5139_oCen
6023,2M13272274-4725443,6083705313751262720,6083705313751262720,False,NGC_5139_oCen
6024,2M13271132-4724028,6083707993815319552,6083707993815319552,False,NGC_5139_oCen
6025,2M13270111-4723422,6083708169920954240,6083708169920954240,False,NGC_5139_oCen
6026,2M13265095-4738124,6083509188364704512,6083509188364704512,False,NGC_5139_oCen
6027,2M13275498-4742180,6083498296325006592,6083498296325006592,False,NGC_5139_oCen
6028,2M13273904-4720093,6083710059724131584,6083710059724131584,False,NGC_5139_oCen
6029,2M13273301-4727468,6083704248603890304,6083704248603890304,False,NGC_5139_oCen
6030,2M13272503-4717211,6083709887925540096,6083709887925540096,False,NGC_5139_oCen
6031,2M13271542-4725087,6083704974464711296,6083704974464711296,False,NGC_5139_oCen
6032,2M13270440-4722249,6083709028931850112,6083709028931850112,False,NGC_5139_oCen
6033,2M13265454-4720234,6083721016152725120,6083721016152725120,False,NGC_5139_oCen
6034,2M13264474-4724195,6083703046008744192,6083703046008744192,False,NGC_5139_oCen
6035,2M13275852-4722489,6083706108354070400,6083706108354070400,False,NGC_5139_oCen
6036,2M13263564-4723312,6083714934478452992,6083714934478452992,False,NGC_5139_oCen
6037,2M13263341-4722442,6083715007527747968,6083715007527747968,False,NGC_5139_oCen
6038,2M13264504-4721206,6083715179326526464,6083715179326526464,False,NGC_5139_oCen
6039,2M13275054-4725483,6083705657344623104,6083705657344623104,False,NGC_5139_oCen
6040,2M13272929-4717548,6083709681767095680,6083709681767095680,False,NGC_5139_oCen
6041,2M13270669-4738121,6083509364470836352,6083509364470836352,False,NGC_5139_oCen
6042,2M13274369-4716034,6083711227955365120,6083711227955365120,False,NGC_5139_oCen
6043,2M13273039-4720421,6083708754054046720,6083708754054046720,False,NGC_5139_oCen
6044,2M13272248-4720272,6083708719694318848,6083708719694318848,False,NGC_5139_oCen
6045,2M13270079-4737233,6083509394523228928,6083509394523228928,False,NGC_5139_oCen
6046,2M13265052-4737506,6083509257084210944,6083509257084210944,False,NGC_5139_oCen
6047,2M13270694-4737046,6083509433190368512,6083509433190368512,False,NGC_5139_oCen
6048,2M13264736-4721262,6083715110607059840,6083715110607059840,False,NGC_5139_oCen
6049,2M13263830-4722441,6083714968838245248,6083714968838245248,False,NGC_5139_oCen
6050,2M13261276-4723080,6083715522923438464,6083715522923438464,False,NGC_5139_oCen
6051,2M13281516-4734159,6083513311530633600,6083513311530633600,False,NGC_5139_oCen
6052,2M13275612-4731553,6083515270046184704,6083515270046184704,False,NGC_5139_oCen
6053,2M13274568-4714344,6083711331034597376,6083711331034597376,False,NGC_5139_oCen
6054,2M13272583-4726498,6083705038873184896,6083705038873184896,False,NGC_5139_oCen
6055,2M13270470-4723408,6083708169920968704,6083708169920968704,False,NGC_5139_oCen
6056,2M13264081-4736468,6083696895612449408,6083696895612449408,False,NGC_5139_oCen
6057,2M13254097-4726468,6083713697527238656,6083713697527238656,False,NGC_5139_oCen
6058,2M13275400-4724541,6083705696037096192,6083705696037096192,False,NGC_5139_oCen
6059,2M13274450-4728038,6083704081129233920,6083704081129233920,False,NGC_5139_oCen
6060,2M13272275-4721560,6083708646646635136,6083708646646635136,False,NGC_5139_oCen
6061,2M13271147-4719104,6083709716126788224,6083709716126788224,False,NGC_5139_oCen
6062,2M13270111-4737535,6083509398816626688,6083509398816626688,False,NGC_5139_oCen
6063,2M13264263-4736386,6083696895612467840,6083696895612467840,False,NGC_5139_oCen
6064,2M13274587-4729095,6083516335191803776,6083516335191803776,False,NGC_5139_oCen
6065,2M13272597-4724561,6083705318079970048,6083705318079970048,False,NGC_5139_oCen
6066,2M13271651-4724543,6083707963762043264,6083707963762043264,False,NGC_5139_oCen
6067,2M13265581-4718422,6083721089202057600,6083721089202057600,False,NGC_5139_oCen
6068,2M13264564-4722260,6083703325191006592,6083703325191006592,False,NGC_5139_oCen
6069,2M13280648-4720261,6083707276585314048,6083707276585314048,False,NGC_5139_oCen
6070,2M13275189-4750038,6083496685726995328,6083496685726995328,False,NGC_5139_oCen
6071,2M13263316-4737172,6083695594272964352,6083695594272964352,False,NGC_5139_oCen
6072,2M13262808-4725122,6083702775458132608,6083702775458132608,False,NGC_5139_oCen
6073,2M13261477-4725279,6083714453445851008,6083714453445851008,False,NGC_5139_oCen
6074,2M13261016-4742356,6083694735278603008,6083694735278603008,False,NGC_5139_oCen
6075,2M13273661-4725046,6083705180641011072,6083705180641011072,False,NGC_5139_oCen
6076,2M13272251-4735170,6083515373118724224,6083515373118724224,False,NGC_5139_oCen
6077,2M13273113-4722203,6083708479176045696,6083708479176045696,False,NGC_5139_oCen
6078,2M13273669-4730514,6083516197759115392,6083516197759115392,False,NGC_5139_oCen
6079,2M13274379-4733350,6083515102547394816,6083515102547394816,False,NGC_5139_oCen
6080,2M13263877-4725173,6083703119055340032,6083703119055340032,False,NGC_5139_oCen
6081,2M13271364-4721311,6083709063291645056,6083709063291645056,False,NGC_5139_oCen
6082,2M13270216-4719222,6083721119232166016,6083721119232166016,False,NGC_5139_oCen
6083,2M13265270-4721494,6083709235074888704,6083709235074888704,False,NGC_5139_oCen
6084,2M13264352-4723199,6083703325213826944,6083703325213826944,False,NGC_5139_oCen
6085,2M13263397-4719545,6083716068350468992,6083716068350468992,False,NGC_5139_oCen
6086,2M13271402-4739132,6083508432450370432,6083508432450370432,False,NGC_5139_oCen
6087,2M13265072-4718044,6083721364079957760,6083721364079957760,False,NGC_5139_oCen
6088,2M13272055-4717548,6083709853565785856,6083709853565785856,False,NGC_5139_oCen
6089,2M13270101-4721414,6083708990244012672,6083708990244012672,False,NGC_5139_oCen
6090,2M13265851-4723452,6083708891493205760,6083708891493205760,False,NGC_5139_oCen
6091,2M13274844-4736099,6083511872731851904,6083511872731851904,False,NGC_5139_oCen
6092,2M13274143-4717267,6083710368961875712,6083710368961875712,False,NGC_5139_oCen
6093,2M13273447-4729116,6083703943690241792,6083703943690241792,False,NGC_5139_oCen
6094,2M13272783-4734223,6083515510557736832,6083515510557736832,False,NGC_5139_oCen
6095,2M13271869-4725577,6083704935798633216,6083704935798633216,False,NGC_5139_oCen
6096,2M13270746-4724596,6083707890736084096,6083707890736084096,False,NGC_5139_oCen
6097,2M13265758-4715054,6083722326152688256,6083722326152688256,False,NGC_5139_oCen
6098,2M13264787-4737520,6083509261392570240,6083509261392570240,False,NGC_5139_oCen
6099,2M13280072-4716253,6083710639512511872,6083710639512511872,False,NGC_5139_oCen
6100,2M13242573-4725164,6083740365015592448,6083740365015592448,False,NGC_5139_oCen
6101,2M13433625+2820593,1454825239860913792,1454825239860913792,False,NGC_5272_M_3
6102,2M13422416+2826168,1454878806692939392,1454878806692939392,False,NGC_5272_M_3
6103,2M13423753+2816374,1454732983965919104,1454732983965919104,False,NGC_5272_M_3
6104,2M13415760+2822350,1454784523573545088,1454784523573545088,False,NGC_5272_M_3
6105,2M13421727+2823011,1454878188217523968,1454878188217523968,False,NGC_5272_M_3
6106,2M13424279+2813196,1454732537289602560,1454732537289602560,False,NGC_5272_M_3
6107,2M13415599+2823357,1454785348207044224,1454785348207044224,False,NGC_5272_M_3
6108,2M13421659+2823020,1454878183922967552,1454878183922967552,False,NGC_5272_M_3
6109,2M13413527+2819497,1454783183543493120,1454783183543493120,False,NGC_5272_M_3
6110,2M13420954+2819531,1454781225038594048,1454781225038594048,False,NGC_5272_M_3
6111,2M13420386+2814395,1454778854216567552,1454778854216567552,False,NGC_5272_M_3
6112,2M13423256+2831052,1454880765198055168,1454880765198055168,False,NGC_5272_M_3
6113,2M13421196+2825210,1454878531814982272,1454878531814982272,False,NGC_5272_M_3
6114,2M13421712+2822137,1454781396838245248,1454781396838245248,False,NGC_5272_M_3
6115,2M13424041+2830212,1454880593399363840,1454880593399363840,False,NGC_5272_M_3
6116,2M13420873+2821479,1454784278758349312,1454784278758349312,False,NGC_5272_M_3
6117,2M13422632+2805193,1454728826437852416,1454728826437852416,False,NGC_5272_M_3
6118,2M13420057+2821370,1454784076896908032,1454784076896908032,False,NGC_5272_M_3
6119,2M13421801+2820197,1454781293758137984,1454781293758137984,False,NGC_5272_M_3
6120,2M13423196+2827025,1454878875413134080,1454878875412430592,False,NGC_5272_M_3
6121,2M13421113+2823339,1454784626653819008,1454784626653818880,False,NGC_5272_M_3
6122,2M13414464+2826206,1454797442834964992,1454797442834964992,False,NGC_5272_M_3
6123,2M13422716+2813520,1454732434210043136,1454732434210043136,False,NGC_5272_M_3
6124,2M13420895+2823471,1454784622355734656,1454784622355734656,False,NGC_5272_M_3
6125,2M13421266+2820420,1454781255101399936,1454781255101399936,False,NGC_5272_M_3
6126,2M13421553+2821237,1454781358180631808,1454781358180631808,False,NGC_5272_M_3
6127,2M13423316+2818484,1454780228606254720,1454780228606254720,False,NGC_5272_M_3
6128,2M13420761+2821254,1454784278758343296,1454784278758343296,False,NGC_5272_M_3
6129,2M13412973+2821299,1454795205152317440,1454795205152317440,False,NGC_5272_M_3
6130,2M13422627+2818480,1454780262965949312,1454780262965949312,False,NGC_5272_M_3
6131,2M13420842+2823041,1454784587995992704,1454784587995992704,False,NGC_5272_M_3
6132,2M13413331+2826542,1454797305396004608,1454797305396004608,False,NGC_5272_M_3
6133,2M13424547+2824452,1454875576877540864,1454875576877540864,False,NGC_5272_M_3
6134,2M13422481+2820035,1454781053239991552,1454781053239991552,False,NGC_5272_M_3
6135,2M13424417+2823088,1454874717884061696,1454874717884061696,False,NGC_5272_M_3
6136,2M13415789+2821525,1454784145616383488,1454784145616383488,False,NGC_5272_M_3
6137,2M13424652+2832065,1454881211874692992,1454881211874692992,False,NGC_5272_M_3
6138,2M13423433+2825005,1454875714316484608,1454875714316484608,False,NGC_5272_M_3
6139,2M13414871+2820024,1454783973817481856,1454783973817481856,False,NGC_5272_M_3
6140,2M13421435+2821228,1454781362477641344,1454781362477641344,False,NGC_5272_M_3
6141,2M13414946+2821243,1454784764091472640,1454784764091472640,False,NGC_5272_M_3
6142,2M13431597+2809063,1454821288490981120,1454821288490981120,False,NGC_5272_M_3
6143,2M13422387+2824418,1454878321358768256,1454878321358768256,False,NGC_5272_M_3
6144,2M13421741+2830117,1454880146723460480,1454880142425410304,False,NGC_5272_M_3
6145,2M13420695+2822294,1454784489214815104,1454784489214815104,False,NGC_5272_M_3
6146,2M13420737+2819485,1454780842784505088,1454780842784505088,False,NGC_5272_M_3
6147,2M13422468+2823284,1454875267639816832,1454875267639816832,False,NGC_5272_M_3
6148,2M13420729+2817400,1454780744002202368,1454780744002202368,False,NGC_5272_M_3
6149,2M13422257+2821460,1454875164560535808,1454875164560535808,False,NGC_5272_M_3
6150,2M13422627+2827291,1454879047211120384,1454879047211120384,False,NGC_5272_M_3
6151,2M13420853+2833029,1454892344429695488,1454892344429695488,False,NGC_5272_M_3
6152,2M13412885+2804523,1454770779678034560,1454770779678034560,False,NGC_5272_M_3
6153,2M13420185+2816310,1454780606563233920,1454780606563233920,False,NGC_5272_M_3
6154,2M13424436+2829084,1454880524679885696,1454880524679885696,False,NGC_5272_M_3
6155,2M13421142+2815300,1454779610130821376,1454779610130821376,False,NGC_5272_M_3
6156,2M13420068+2820588,1454784076896883840,1454784076896883840,False,NGC_5272_M_3
6157,2M13425291+2809446,1454728448480734208,1454728448480734208,False,NGC_5272_M_3
6158,2M13421917+2823487,1454878218282710272,1454878218282710272,False,NGC_5272_M_3
6159,2M13422091+2824011,1454878222577321856,1454878222577321856,False,NGC_5272_M_3
6160,2M13422490+2832490,1454881795990208384,1454881795990208384,False,NGC_5272_M_3
6161,2M13420837+2825541,1454879287729232768,1454879287729232768,False,NGC_5272_M_3
6162,2M13414465+2823096,1454785142048601984,1454785142048601984,False,NGC_5272_M_3
6163,2M13420282+2824132,1454785416926838016,1454785416926838016,False,NGC_5272_M_3
6164,2M13421236+2825570,1454878566174742016,1454878566174742016,False,NGC_5272_M_3
6165,2M13414878+2817328,1454782182811825280,1454782182811825280,False,NGC_5272_M_3
6166,2M13421593+2820363,1454781289461157248,1454781289461157248,False,NGC_5272_M_3
6167,2M13421204+2826265,1454879322088996992,1454879322088996992,False,NGC_5272_M_3
6168,2M13430125+2811344,1454728620279428864,1454728620279428864,False,NGC_5272_M_3
6169,2M13423209+2823022,1454875095841140224,1454875095841140224,False,NGC_5272_M_3
6170,2M13423482+2826148,1454875920474926464,1454875920474926464,False,NGC_5272_M_3
6171,2M13421985+2824515,1454878394376041216,1454878394376041216,False,NGC_5272_M_3
6172,2M13414576+2824597,1454796996158354304,1454796996158354304,False,NGC_5272_M_3
6173,2M13421679+2823479,1454878256937028864,1454878256937028864,False,NGC_5272_M_3
6174,2M13422187+2814412,1454779438332131712,1454779438332131712,False,NGC_5272_M_3
6175,2M13425805+2825425,1454876401511274496,1454876401511274496,False,NGC_5272_M_3
6176,2M13415631+2825565,1454785691804450176,1454785691804450176,False,NGC_5272_M_3
6177,2M13415318+2819255,1454783905098135296,1454783905098135296,False,NGC_5272_M_3
6178,2M13415752+2808309,1454777033150420736,1454777033150420736,False,NGC_5272_M_3
6179,2M13421236+2818373,1454780774062209152,1454780774062209152,False,NGC_5272_M_3
6180,2M13422879+2824167,1454875405078903808,1454875405078903808,False,NGC_5272_M_3
6181,2M13424150+2819081,1454873820233046016,1454873820233046016,False,NGC_5272_M_3
6182,2M13414721+2829488,1454797889511583744,1454797889511583744,False,NGC_5272_M_3
6183,2M13422468+2813268,1454732434210038656,1454732434210038656,False,NGC_5272_M_3
6184,2M13422755+2822240,1454875198920305152,1454875198920305152,False,NGC_5272_M_3
6185,2M13412683+2823443,1454795621768795776,1454795621768795776,False,NGC_5272_M_3
6186,2M13415459+2820595,1454784111256599168,1454784111256599168,False,NGC_5272_M_3
6187,2M13413024+2822163,1454795312531144064,1454795312531144064,False,NGC_5272_M_3
6188,2M13423883+2823306,1454875439438561536,1454875439438561536,False,NGC_5272_M_3
6189,2M13414163+2828583,1454797855151842176,1454797855151842176,False,NGC_5272_M_3
6190,2M13421881+2824441,1454878287002210176,1454878287002210176,False,NGC_5272_M_3
6191,2M13415729+2823323,1454785279487568512,1454785279487568512,False,NGC_5272_M_3
6192,2M13421102+2821270,1454784214332439296,1454784214332439296,False,NGC_5272_M_3
6193,2M13414361+2822204,1454785038969380864,1454785038969380864,False,NGC_5272_M_3
6194,2M13420915+2825401,1454879283434613120,1454879283434613120,False,NGC_5272_M_3
6195,2M13415816+2815518,1454779090435032576,1454779090435032576,False,NGC_5272_M_3
6196,2M13422815+2818523,1454780262965965952,1454780262965965952,False,NGC_5272_M_3
6197,2M13412358+2829403,1454798439267385728,1454798439267385728,False,NGC_5272_M_3
6198,2M13420261+2821197,1454784244398583040,1454784244398583040,False,NGC_5272_M_3
6199,2M13420986+2823043,1454784386135895808,1454784386135895808,False,NGC_5272_M_3
6200,2M13414426+2826048,1454797442834962176,1454797442834962176,False,NGC_5272_M_3
6201,2M13412229+2815084,1454776655193194880,1454776655193194880,False,NGC_5272_M_3
6202,2M13420678+2813228,1454777995223103488,1454777995223103488,False,NGC_5272_M_3
6203,2M13420299+2822101,1454784450557014400,1454784450557014400,False,NGC_5272_M_3
6204,2M13423658+2822039,1454875061481382016,1454875061481382016,False,NGC_5272_M_3
6205,2M13410322+2826217,1454799641858137856,1454799641858137856,False,NGC_5272_M_3
6206,2M13414952+2831297,1454892516228381952,1454892516228381952,False,NGC_5272_M_3
6207,2M13414274+2823325,1454785210768079744,1454785210768079744,False,NGC_5272_M_3
6208,2M13422214+2824057,1454878222577332608,1454878222577332608,False,NGC_5272_M_3
6209,2M13420475+2822052,1454784484916760320,1454784484916760320,False,NGC_5272_M_3
6210,2M13411502+2824120,1454796377683035008,1454796377683035008,False,NGC_5272_M_3
6211,2M13423140+2822543,1454875095841834624,1454875095841132032,False,NGC_5272_M_3
6212,2M13421089+2824080,1454784622355803264,1454784622355803264,False,NGC_5272_M_3
6213,2M13410315+2812391,1454776242876414976,1454776242876414976,False,NGC_5272_M_3
6214,2M13421329+2819508,1454781152022189568,1454781152022189568,False,NGC_5272_M_3
6215,2M13414359+2829513,1454798645425827584,1454798645425827584,False,NGC_5272_M_3
6216,2M13425083+2827576,1454877501022907264,1454877501022907264,False,NGC_5272_M_3
6217,2M13421973+2822440,1454875233280023680,1454875233280023680,False,NGC_5272_M_3
6218,2M13420157+2819445,1454783767659203200,1454783767659203200,False,NGC_5272_M_3
6219,2M13425256+2818445,1454826957847818752,1454826957847818752,False,NGC_5272_M_3
6220,2M13421546+2822499,1454784351774938368,1454784351774938368,False,NGC_5272_M_3
6221,2M13420388+2825088,1454785446989518080,1454785446989518080,False,NGC_5272_M_3
6222,2M13423922+2827574,1454880387240926080,1454880387240926080,False,NGC_5272_M_3
6223,2M13421028+2824044,1454784622355803136,1454784622355803136,False,NGC_5272_M_3
6224,2M13423548+2819583,1454874099408643328,1454874099408643328,False,NGC_5272_M_3
6225,2M13430874+2812335,1454822422362347776,1454822422362347776,False,NGC_5272_M_3
6226,2M13420078+2810427,1454777273668591488,1454777273668591488,False,NGC_5272_M_3
6227,2M13422197+2828408,1454879871844846336,1454879871844846336,False,NGC_5272_M_3
6228,2M13413405+2817366,1454782702507151104,1454782702507151104,False,NGC_5272_M_3
6229,2M13413631+2821243,1454783595860359680,1454783595860359680,False,NGC_5272_M_3
6230,2M13424968+2818038,1454826923488077440,1454826923488077440,False,NGC_5272_M_3
6231,2M13420989+2824085,1454784626652863616,1454784626652863616,False,NGC_5272_M_3
6232,2M13422216+2817065,1454780052507705600,1454780052507705600,False,NGC_5272_M_3
6233,2M13424924+2823523,1454874820963292544,1454874820963292544,False,NGC_5272_M_3
6234,2M13412055+2811492,1454775658760780160,1454775658760780160,False,NGC_5272_M_3
6235,2M13420492+2822301,1454784489215173888,1454784489215173888,False,NGC_5272_M_3
6236,2M14051383+2832515,1452629480779235712,1452629480779235712,False,NGC_5466
6237,2M14293006-0558393,3641359142831815552,3641359142831815552,False,NGC_5634
6238,2M15182846+0159283,4421477653647917568,4421477653647917568,False,NGC_5904_M_5
6239,2M15181946+0157504,4421477142548959360,4421477142548959360,False,NGC_5904_M_5
6240,2M15184681+0209519,4421575273964892416,4421575273964892416,False,NGC_5904_M_5
6241,2M15183531+0207400,4421573620401715456,4421573620401715456,False,NGC_5904_M_5
6242,2M15182636+0202385,4421478169048091264,4421478169048091264,False,NGC_5904_M_5
6243,2M15181691+0209193,4421620560100129920,4421620560100129920,False,NGC_5904_M_5
6244,2M15181260+0203102,4421479066694386816,4421479066694386816,False,NGC_5904_M_5
6245,2M15184910+0207439,4421574964727135872,4421574964727135872,False,NGC_5904_M_5
6246,2M15183873+0208200,4421573727776657536,4421573727776657536,False,NGC_5904_M_5
6247,2M15185167+0201178,4421568573815520000,4421568573815520000,False,NGC_5904_M_5
6248,2M15183612+0204052,4421572147228433536,4421572147228433536,False,NGC_5904_M_5
6249,2M15180038+0207095,4421527273407351808,4421527273407351808,False,NGC_5904_M_5
6250,2M15182072+0206414,4421620079063748992,4421620079063748992,False,NGC_5904_M_5
6251,2M15182924+0202063,4421478100328619648,4421478100328619648,False,NGC_5904_M_5
6252,2M15183941+0206598,4421573414243297920,4421573414243297920,False,NGC_5904_M_5
6253,2M15174702+0204519,4421526689291799040,4421526689291799040,False,NGC_5904_M_5
6254,2M15175224+0208026,4421527513925524864,4421527513925524864,False,NGC_5904_M_5
6255,2M15192875+0206510,4421570493661036288,4421570493661036288,False,NGC_5904_M_5
6256,2M15181803+0203503,4421479169773600128,4421479169773600128,False,NGC_5904_M_5
6257,2M15184836+0203156,4421572215947811072,4421572215947811072,False,NGC_5904_M_5
6258,2M15183720+0208197,4421573727773250944,4421573727773250944,False,NGC_5904_M_5
6259,2M15193425+0212263,4421578057103918848,4421578057103918848,False,NGC_5904_M_5
6260,2M15182808+0202119,4421478169048094848,4421478169048094848,False,NGC_5904_M_5
6261,2M15182431+0200557,4421477962885460864,4421477962885460864,False,NGC_5904_M_5
6262,2M15181912+0203272,4421478963615164544,4421478963615164544,False,NGC_5904_M_5
6263,2M15180407+0205557,4421526448773625216,4421526448773625216,False,NGC_5904_M_5
6264,2M15183815+0203219,4421572074213421952,4421572074213421952,False,NGC_5904_M_5
6265,2M15182014+0203321,4421478959322064640,4421478959322064640,False,NGC_5904_M_5
6266,2M15181666+0159496,4421477623585327232,4421477623585327232,False,NGC_5904_M_5
6267,2M15183050+0209224,4421620731898798848,4421620731898798848,False,NGC_5904_M_5
6268,2M15181871+0205337,4421573109301378176,4421573109301378176,False,NGC_5904_M_5
6269,2M15182936+0207499,4421573659057209216,4421573659057209216,False,NGC_5904_M_5
6270,2M15181140+0204111,4421479135413874816,4421479135413874816,False,NGC_5904_M_5
6271,2M15180831+0158530,4421477451786640128,4421477451786640128,False,NGC_5904_M_5
6272,2M15182264+0210037,4421620972416989696,4421620972416989696,False,NGC_5904_M_5
6273,2M15183057+0205395,4421572967566561920,4421572967566561920,False,NGC_5904_M_5
6274,2M15184022+0213278,4421622690403911552,4421622690403911552,False,NGC_5904_M_5
6275,2M15182126+0204081,4421479204133336704,4421479204133336704,False,NGC_5904_M_5
6276,2M15182935+0203493,4421572761408123008,4421572761408123008,False,NGC_5904_M_5
6277,2M15183954+0207237,4421573517322513408,4421573517322513408,False,NGC_5904_M_5
6278,2M15182001+0157421,4421477142548956288,4421477142548956288,False,NGC_5904_M_5
6279,2M15182917+0159269,4421477692304774272,4421477692304774272,False,NGC_5904_M_5
6280,2M15183915+0205301,4421572555249765632,4421572555249765632,False,NGC_5904_M_5
6281,2M15175526+0207249,4421527239047615616,4421527239047615616,False,NGC_5904_M_5
6282,2M15182822+0204509,4421572864487331072,4421572864487331072,False,NGC_5904_M_5
6283,2M15183765+0201212,4421571666191993216,4421571666191993216,False,NGC_5904_M_5
6284,2M15181867+0204327,4421479204133344128,4421479204133344128,False,NGC_5904_M_5
6285,2M15182634+0206502,4421573281096708992,4421573281096708992,False,NGC_5904_M_5
6286,2M15200543+0204277,4421563316776131072,4421563316776131072,False,NGC_5904_M_5
6287,2M15184670+0155152,4421473328617968896,4421473328617968896,False,NGC_5904_M_5
6288,2M15184374+0208171,4421573551677662080,4421573551677662080,False,NGC_5904_M_5
6289,2M15191033+0207072,4421571082076932608,4421571082076932608,False,NGC_5904_M_5
6290,2M15185833+0210033,4421575514482996480,4421575514482996480,False,NGC_5904_M_5
6291,2M15180537+0202015,4421478684440064896,4421478684440064896,False,NGC_5904_M_5
6292,2M15183333+0216107,4421624167872672512,4421624167872672512,False,NGC_5904_M_5
6293,2M15184346+0203074,4421571833695284224,4421571833695284224,False,NGC_5904_M_5
6294,2M15190992+0208218,4421574414971557888,4421574414971557888,False,NGC_5904_M_5
6295,2M15180078+0211530,4421624580189612672,4421624580189612672,False,NGC_5904_M_5
6296,2M15182104+0205088,4421573109297805184,4421573109297805184,False,NGC_5904_M_5
6297,2M15182930+0206378,4421573212380574976,4421573212380574976,False,NGC_5904_M_5
6298,2M15183948+0210458,4421622278087025280,4421622278087025280,False,NGC_5904_M_5
6299,2M15185397+0205393,4421572456467067648,4421572452165926144,False,NGC_5904_M_5
6300,2M15182919+0202113,4421478104621669760,4421478104621669760,False,NGC_5904_M_5
6301,2M15183938+0158516,4421474565568567168,4421474565568567168,False,NGC_5904_M_5
6302,2M15185321+0155473,4421473397337444480,4421473397337444480,False,NGC_5904_M_5
6303,2M15183401+0207158,4421573586041974272,4421573586041974272,False,NGC_5904_M_5
6304,2M15182144+0202446,4421478894895675008,4421478894895675008,False,NGC_5904_M_5
6305,2M15182438+0200073,4421477722367392512,4421477722367392512,False,NGC_5904_M_5
6306,2M15173864+0202251,4421525074384092032,4421525074384092032,False,NGC_5904_M_5
6307,2M15182499+0203098,4421478924962333184,4421478924962333184,False,NGC_5904_M_5
6308,2M15183438+0224058,4421634956830601856,4421634956830601856,False,NGC_5904_M_5
6309,2M15184495+0202034,4421568844393473152,4421568844393473152,False,NGC_5904_M_5
6310,2M15191077+0159458,4421567852261002112,4421567852261002112,False,NGC_5904_M_5
6311,2M15185239+0203551,4421569295370050432,4421569295370050432,False,NGC_5904_M_5
6312,2M15184785+0206199,4421572628264795392,4421572628264795392,False,NGC_5904_M_5
6313,2M15181418+0201222,4421478379499596288,4421478379499596288,False,NGC_5904_M_5
6314,2M15190237+0204586,4421570910277746176,4421570910277746176,False,NGC_5904_M_5
6315,2M15184800+0213370,4421622896562333824,4421622896562333824,False,NGC_5904_M_5
6316,2M15175206+0159462,4421477039469820928,4421477039469820928,False,NGC_5904_M_5
6317,2M15181445+0203131,4421479066694384256,4421479066694384256,False,NGC_5904_M_5
6318,2M15182581+0204552,4421572868783138688,4421572868783138688,False,NGC_5904_M_5
6319,2M15183456+0202349,4421571941069950720,4421571941069950720,False,NGC_5904_M_5
6320,2M15184518+0205132,4421572520890056704,4421572520890056704,False,NGC_5904_M_5
6321,2M15191396+0207141,4421571391314576896,4421571391314576896,False,NGC_5904_M_5
6322,2M15181232+0202560,4421479032334646528,4421479032334646528,False,NGC_5904_M_5
6323,2M15181353+0200297,4421478379499585920,4421478379499585920,False,NGC_5904_M_5
6324,2M15182945+0204576,4421572967566553856,4421572967566553856,False,NGC_5904_M_5
6325,2M15185515+0214337,4421622960981513728,4421622960981513728,False,NGC_5904_M_5
6326,2M15190244+0213503,4421581836675075840,4421581836675075840,False,NGC_5904_M_5
6327,2M15182185+0147091,4421458691369414528,4421458691369414528,False,NGC_5904_M_5
6328,2M15182984+0205377,4421572967566556288,4421572967566556288,False,NGC_5904_M_5
6329,2M15183957+0205018,4421572555249768832,4421572555249768832,False,NGC_5904_M_5
6330,2M15183484+0206165,4421573379883545600,4421573379883545600,False,NGC_5904_M_5
6331,2M15180456+0205441,4421526345694409088,4421526345694409088,False,NGC_5904_M_5
6332,2M15182241+0158417,4421477279987915776,4421477279987915776,False,NGC_5904_M_5
6333,2M15183010+0207053,4421573654761442304,4421573654761442304,False,NGC_5904_M_5
6334,2M15183994+0203156,4421571868055003776,4421571868055003776,False,NGC_5904_M_5
6335,2M15185420+0202375,4421569192290817408,4421569192290817408,False,NGC_5904_M_5
6336,2M15195156+0202446,4421557338181877504,4421557338181877504,False,NGC_5904_M_5
6337,2M15180892+0206285,4421526483133363072,4421526483133363072,False,NGC_5904_M_5
6338,2M15182283+0203097,4421478929255508864,4421478929255508864,False,NGC_5904_M_5
6339,2M15183060+0204166,4421572800063597312,4421572800063597312,False,NGC_5904_M_5
6340,2M15184035+0158187,4421474565568564480,4421474565568564480,False,NGC_5904_M_5
6341,2M15184103+0202242,4421571700551739904,4421571700551739904,False,NGC_5904_M_5
6342,2M15183955+0202520,4421571868055001088,4421571868055001088,False,NGC_5904_M_5
6343,2M15183134+0157118,4421474045875793792,4421474045875793792,False,NGC_5904_M_5
6344,2M15180987+0210088,4421621350374120576,4421621350374120576,False,NGC_5904_M_5
6345,2M15191247+0204421,4421570601040084864,4421570601040084864,False,NGC_5904_M_5
6346,2M15184497+0202168,4421568848693444224,4421568848693444224,False,NGC_5904_M_5
6347,2M15183442+0227451,4421647154537724032,4421647154537724032,False,NGC_5904_M_5
6348,2M15184048+0210446,4421622278087022592,4421622278087022592,False,NGC_5904_M_5
6349,2M15180449+0201030,4421478516938564096,4421478516938564096,False,NGC_5904_M_5
6350,2M15190176+0206351,4421573899575028352,4421573899575028352,False,NGC_5904_M_5
6351,2M15182210+0208251,4421620285222204800,4421620285222204800,False,NGC_5904_M_5
6352,2M15183000+0210466,4421621041136461568,4421621041136461568,False,NGC_5904_M_5
6353,2M15183975+0212333,4421622656044260480,4421622656044260480,False,NGC_5904_M_5
6354,2M15185104+0157502,4421473706575096576,4421473706575096576,False,NGC_5904_M_5
6355,2M15183781+0207024,4421573414243292800,4421573414243292800,False,NGC_5904_M_5
6356,2M15182833+0205181,4421572967566547200,4421572967566547200,False,NGC_5904_M_5
6357,2M15181926+0202295,4421478791816461056,4421478791816461056,False,NGC_5904_M_5
6358,2M15175554+0217164,4421626504334889472,4421626504334889472,False,NGC_5904_M_5
6359,2M15182302+0159134,4421477344413878912,4421477344413878912,False,NGC_5904_M_5
6360,2M15182345+0159572,4421477722367392896,4421477722367392896,False,NGC_5904_M_5
6361,2M15184330+0159322,4421474599928306048,4421474599928306048,False,NGC_5904_M_5
6362,2M15185731+0203077,4421569226650556032,4421569226650556032,False,NGC_5904_M_5
6363,2M15182373+0202043,4421478134688349056,4421478134688349056,False,NGC_5904_M_5
6364,2M15182428+0201090,4421477967182712576,4421477967182712576,False,NGC_5904_M_5
6365,2M15181110+0203360,4421479135413870080,4421479135413870080,False,NGC_5904_M_5
6366,2M15183481+0202226,4421571730616013568,4421571730616013568,False,NGC_5904_M_5
6367,2M15182603+0203404,4421572761408105600,4421572761408105600,False,NGC_5904_M_5
6368,2M15174676+0204305,4421526620572321664,4421526620572321664,False,NGC_5904_M_5
6369,2M15184061+0206241,4421573345523824640,4421573345523824640,False,NGC_5904_M_5
6370,2M15183086+0212167,4421622587324697728,4421622587324697728,False,NGC_5904_M_5
6371,2M15182324+0159163,4421477344410272896,4421477344410272896,False,NGC_5904_M_5
6372,2M15181037+0157308,4421475905598388352,4421475905598388352,False,NGC_5904_M_5
6373,2M15182652+0205353,4421573173724968192,4421573173724968192,False,NGC_5904_M_5
6374,2M15181745+0203280,4421479169773597696,4421479169773597696,False,NGC_5904_M_5
6375,2M15185953+0202076,4421569020492117120,4421569020492117120,False,NGC_5904_M_5
6376,2M15184015+0154369,4421472916301109376,4421472916301109376,False,NGC_5904_M_5
6377,2M15183049+0207005,4421573586041966848,4421573586041966848,False,NGC_5904_M_5
6378,2M15182262+0206397,4421620182142956672,4421620182142956672,False,NGC_5904_M_5
6379,2M15171587+0159323,4421518786551972608,4421518786551972608,False,NGC_5904_M_5
6380,2M15190597+0211317,4421575651922160512,4421575651922160512,False,NGC_5904_M_5
6381,2M15183463+0209313,4421620766258647168,4421620766258647168,False,NGC_5904_M_5
6382,2M15184558+0205495,4421572520890057472,4421572520890057472,False,NGC_5904_M_5
6383,2M15181098+0201063,4421478448219075968,4421478448219075968,False,NGC_5904_M_5
6384,2M15183223+0201341,4421477894170193280,4421477894170193280,False,NGC_5904_M_5
6385,2M15184187+0205537,4421572589609521920,4421572589609521920,False,NGC_5904_M_5
6386,2M15181041+0203321,4421479135413870720,4421479135413870720,False,NGC_5904_M_5
6387,2M15183303+0202544,4421571936774429824,4421571936774429824,False,NGC_5904_M_5
6388,2M15182359+0204243,4421572834419569664,4421572834419569664,False,NGC_5904_M_5
6389,2M15184132+0205014,4421572555249780736,4421572555249780736,False,NGC_5904_M_5
6390,2M15190407+0205255,4421570944637486464,4421570944637486464,False,NGC_5904_M_5
6391,2M15181106+0210161,4421621384733858560,4421621384733858560,False,NGC_5904_M_5
6392,2M15181075+0212356,4421622071928631936,4421622071928631936,False,NGC_5904_M_5
6393,2M15183182+0203277,4421572039853636480,4421572039853636480,False,NGC_5904_M_5
6394,2M15184164+0203533,4421571902414753664,4421571902414753664,False,NGC_5904_M_5
6395,2M15183142+0207117,4421573586041969280,4421573586041969280,False,NGC_5904_M_5
6396,2M15184346+0156311,4421473637855619200,4421473637855619200,False,NGC_5904_M_5
6397,2M15181644+0207177,4421620147783248512,4421620147783248512,False,NGC_5904_M_5
6398,2M15191912+0202334,4421569570247923072,4421569570247923072,False,NGC_5904_M_5
6399,2M15184846+0226402,4421636640457782144,4421636640457782144,False,NGC_5904_M_5
6400,2M15183649+0204285,4421572142932886144,4421572142932886144,False,NGC_5904_M_5
6401,2M15182784+0209431,4421620697539071488,4421620697539071488,False,NGC_5904_M_5
6402,2M15181841+0203547,4421479165480490496,4421479165480490496,False,NGC_5904_M_5
6403,2M15184579+0201169,4421568676894741504,4421568676894741504,False,NGC_5904_M_5
6404,2M15190904+0213450,4421581664876381568,4421581664876381568,False,NGC_5904_M_5
6405,2M15183902+0206511,4421573414243296896,4421573414243296896,False,NGC_5904_M_5
6406,2M15182852+0208170,4421620594459831936,4421620594459831936,False,NGC_5904_M_5
6407,2M15181952+0207106,4421620246562055808,4421620246562055808,False,NGC_5904_M_5
6408,2M15175895+0206239,4421527170328135296,4421527170328135296,False,NGC_5904_M_5
6409,2M15190943+0205498,4421570978997219968,4421570978997219968,False,NGC_5904_M_5
6410,2M15181765+0210375,4421621689671197568,4421621689671197568,False,NGC_5904_M_5
6411,2M15184449+0202053,4421568848693442944,4421568848693442944,False,NGC_5904_M_5
6412,2M15182591+0205076,4421573070645750400,4421573070645750400,False,NGC_5904_M_5
6413,2M15183415+0159215,4421474737367267072,4421474737367267072,False,NGC_5904_M_5
6414,2M15181274+0159300,4421477486146377344,4421477486146377344,False,NGC_5904_M_5
6415,2M15182717+0159524,4421477756731820672,4421477756731820672,False,NGC_5904_M_5
6416,2M15184001+0211023,4421622273786748928,4421622273786748928,False,NGC_5904_M_5
6417,2M15182262+0200305,4421477928525722368,4421477928525722368,False,NGC_5904_M_5
6418,2M15181619+0205358,4421620044704138880,4421620044704138880,False,NGC_5904_M_5
6419,2M15183589+0202423,4421571975429683072,4421571975429683072,False,NGC_5904_M_5
6420,2M15191070+0211520,4421580805882912768,4421580805882912768,False,NGC_5904_M_5
6421,2M16234321-2631539,6045465471874771328,6045465471874771328,False,NGC_6121_M_4
6422,2M16233144-2630247,6045466120404792704,6045466120404792704,False,NGC_6121_M_4
6423,2M16231475-2645281,6045453102368388864,6045453102368388864,False,NGC_6121_M_4
6424,2M16230368-2634550,6045475711077568256,6045475711077568256,False,NGC_6121_M_4
6425,2M16232148-2638354,6045462585656563456,6045462585656563456,False,NGC_6121_M_4
6426,2M16240766-2634251,6045461967181168384,6045461967181168384,False,NGC_6121_M_4
6427,2M16234899-2629191,6045466399577821440,6045466399577821440,False,NGC_6121_M_4
6428,2M16234967-2642545,6045458599926709504,6045458599926709504,False,NGC_6121_M_4
6429,2M16233658-2632294,6045465055252946560,6045465055252946560,False,NGC_6121_M_4
6430,2M16232169-2626468,6045478666015246592,6045478666015246592,False,NGC_6121_M_4
6431,2M16232827-2634278,6045463444650192256,6045463444650192256,False,NGC_6121_M_4
6432,2M16240684-2638001,6045460420992873856,6045460420992873856,False,NGC_6121_M_4
6433,2M16232611-2630402,6045466159069810688,6045466159069810688,False,NGC_6121_M_4
6434,2M16235082-2644323,6045411213536413952,6045411213536413952,False,NGC_6121_M_4
6435,2M16232017-2636226,6045463272851458304,6045463272851458304,False,NGC_6121_M_4
6436,2M16240146-2639316,6045460283553909760,6045460283553909760,False,NGC_6121_M_4
6437,2M16224070-2631178,6045477016747852928,6045477016747852928,False,NGC_6121_M_4
6438,2M16231153-2626407,6045479078332149632,6045479078332149632,False,NGC_6121_M_4
6439,2M16233996-2628490,6045466640106128768,6045466640106128768,False,NGC_6121_M_4
6440,2M16225270-2634337,6045475848516564096,6045475848516564096,False,NGC_6121_M_4
6441,2M16232187-2617160,6045506806641714816,6045506806641714816,False,NGC_6121_M_4
6442,2M16241586-2635066,6045461172595996160,6045461172595996160,False,NGC_6121_M_4
6443,2M16233829-2631071,6045466223484064256,6045466223484064256,False,NGC_6121_M_4
6444,2M16232354-2633412,6045464264978866816,6045464264978866816,False,NGC_6121_M_4
6445,2M16234788-2629482,6045466360918967424,6045466360918967424,False,NGC_6121_M_4
6446,2M16234975-2628517,6045466399587848704,6045466399587848704,False,NGC_6121_M_4
6447,2M16231545-2638471,6045462688735810688,6045462688735810688,False,NGC_6121_M_4
6448,2M16235570-2639006,6045460524072098816,6045460524072098816,False,NGC_6121_M_4
6449,2M16234732-2622300,6045502580393775360,6045502580393775360,False,NGC_6121_M_4
6450,2M16230364-2630585,6045476501351679488,6045476501351679488,False,NGC_6121_M_4
6451,2M16233825-2635551,6045464578521392896,6045464578521392896,False,NGC_6121_M_4
6452,2M16234980-2633589,6045464750320089728,6045464750320089728,False,NGC_6121_M_4
6453,2M16232195-2630320,6045477807021629952,6045477807021629952,False,NGC_6121_M_4
6454,2M16230267-2629282,6045477356033739136,6045477356033739136,False,NGC_6121_M_4
6455,2M16223337-2638041,6045469457605120256,6045469457605120256,False,NGC_6121_M_4
6456,2M16231194-2644369,6045453308526829696,6045453308526829696,False,NGC_6121_M_4
6457,2M16233250-2624340,6045502305515873024,6045502305515873024,False,NGC_6121_M_4
6458,2M16234520-2633568,6045464814730497152,6045464814730497152,False,NGC_6121_M_4
6459,2M16240388-2635340,6045461864101939072,6045461864101939072,False,NGC_6121_M_4
6460,2M16230905-2629405,6045476638790652032,6045476638790652032,False,NGC_6121_M_4
6461,2M16241055-2642258,6045413004552381568,6045413004552381568,False,NGC_6121_M_4
6462,2M16235013-2633238,6045465128277235584,6045465128277235584,False,NGC_6121_M_4
6463,2M16230438-2623429,6045482411226841472,6045482411226841472,False,NGC_6121_M_4
6464,2M16213552-2641324,6045377506634528128,6045377506634528128,False,NGC_6121_M_4
6465,2M16215190-2617091,6048489472438681728,6048489472438681728,False,NGC_6121_M_4
6466,2M16233520-2632323,6045465815472198400,6045465815472198400,False,NGC_6121_M_4
6467,2M16234764-2631042,6045465506234520192,6045465506234520192,False,NGC_6121_M_4
6468,2M16240578-2640169,6045460214834414080,6045460214834414080,False,NGC_6121_M_4
6469,2M16234091-2637234,6045460146115070592,6045460146115070592,False,NGC_6121_M_4
6470,2M16243321-2618137,6045498663383552128,6045498663383552128,False,NGC_6121_M_4
6471,2M16225050-2642162,6045457019378614400,6045457019378614400,False,NGC_6121_M_4
6472,2M16244817-2644029,6045409255034381696,6045409255034381696,False,NGC_6121_M_4
6473,2M16233337-2633148,6045464956478709120,6045464956478709120,False,NGC_6121_M_4
6474,2M16234632-2632272,6045465403155228416,6045465403155228416,False,NGC_6121_M_4
6475,2M16234879-2635093,6045461761022808320,6045461761022808320,False,NGC_6121_M_4
6476,2M16242452-2622132,6045491482198181760,6045491482198181760,False,NGC_6121_M_4
6477,2M16230520-2627322,6045478936581861888,6045478936581861888,False,NGC_6121_M_4
6478,2M16225135-2640217,6045457328616272896,6045457328616272896,False,NGC_6121_M_4
6479,2M16240060-2628207,6045489180096624256,6045489180095663488,False,NGC_6121_M_4
6480,2M16231459-2630469,6045476363912657792,6045476363912657792,False,NGC_6121_M_4
6481,2M16231791-2630059,6045477837079964928,6045477837079964928,False,NGC_6121_M_4
6482,2M16243376-2626347,6045487874425541760,6045487874425541760,False,NGC_6121_M_4
6483,2M16234175-2629466,6045466330868395776,6045466330868395776,False,NGC_6121_M_4
6484,2M16225536-2618213,6045484301012513024,6045484301012513024,False,NGC_6121_M_4
6485,2M16233621-2640002,6045459905596848768,6045459905596848768,False,NGC_6121_M_4
6486,2M16232708-2633297,6045464200564513280,6045464200564513280,False,NGC_6121_M_4
6487,2M16234091-2630093,6045466326563296768,6045466326563296768,False,NGC_6121_M_4
6488,2M16245893-2644171,6045431868049267840,6045431868049267840,False,NGC_6121_M_4
6489,2M16235677-2646425,6045410874248570240,6045410874248570240,False,NGC_6121_M_4
6490,2M16240120-2631326,6045488767778740608,6045488767778740608,False,NGC_6121_M_4
6491,2M16231007-2632137,6045476226473672192,6045476226473672192,False,NGC_6121_M_4
6492,2M16235232-2624350,6045490382686606208,6045490382686606208,False,NGC_6121_M_4
6493,2M16235651-2625284,6045490103497000320,6045490103497000320,False,NGC_6121_M_4
6494,2M16240898-2622404,6045492135033247360,6045492135033247360,False,NGC_6121_M_4
6495,2M16242964-2628168,6045487736986573056,6045487736986573056,False,NGC_6121_M_4
6496,2M16233579-2630422,6045465918551534848,6045465918551534848,False,NGC_6121_M_4
6497,2M16233948-2631114,6045466223484071552,6045466223484071552,False,NGC_6121_M_4
6498,2M16233236-2626205,6045478528576252288,6045478528576252288,False,NGC_6121_M_4
6499,2M16241712-2631164,6045485709761996672,6045485709761996672,False,NGC_6121_M_4
6500,2M16230993-2628335,6045478872173678208,6045478872173678208,False,NGC_6121_M_4
6501,2M16235228-2630252,6045465574953992704,6045465574953992704,False,NGC_6121_M_4
6502,2M16243654-2630158,6045485366164587008,6045485366164587008,False,NGC_6121_M_4
6503,2M16242276-2628364,6045486431316525312,6045486431316525312,False,NGC_6121_M_4
6504,2M16223348-2631308,6045474096169735424,6045474096169735424,False,NGC_6121_M_4
6505,2M16234414-2639293,6045459768157880192,6045459768157880192,False,NGC_6121_M_4
6506,2M16234351-2625375,6045501996278180992,6045501996278180992,False,NGC_6121_M_4
6507,2M16233193-2631314,6045465884191780992,6045465884191780992,False,NGC_6121_M_4
6508,2M16231122-2640444,6045456778860434432,6045456778860434432,False,NGC_6121_M_4
6509,2M16232437-2632284,6045465952911274752,6045465952911274752,False,NGC_6121_M_4
6510,2M16231503-2625546,6045479112691895168,6045479112691895168,False,NGC_6121_M_4
6511,2M16240321-2620238,6045504190988425856,6045504190988425856,False,NGC_6121_M_4
6512,2M16231206-2629436,6045478047540140544,6045478047540140544,False,NGC_6121_M_4
6513,2M16322112-1302516,4330463761892871552,4330463761892871552,False,NGC_6171_M107
6514,2M16324272-1306583,4330462318785386880,4330462314488326144,False,NGC_6171_M107
6515,2M16322403-1302105,4330463864972088576,4330463864972088576,False,NGC_6171_M107
6516,2M16320382-1308186,4330439503917112320,4330439503917112320,False,NGC_6171_M107
6517,2M16324321-1301465,4330465170642451712,4330465170642451712,False,NGC_6171_M107
6518,2M16323061-1306301,4330462177045885312,4330462177045885312,False,NGC_6171_M107
6519,2M16322415-1301106,4330475650363943424,4330475650362366208,False,NGC_6171_M107
6520,2M16321394-1301086,4330475783501245440,4330475783501245440,False,NGC_6171_M107
6521,2M16414108+3627550,1328057905737016576,1328057905737016576,False,NGC_6205_M_13
6522,2M16412709+3628002,1328058107595085440,1328058107595085440,False,NGC_6205_M_13
6523,2M16412470+3625193,1328057527780192640,1328057527780192640,False,NGC_6205_M_13
6524,2M16415024+3629431,1328059451925409408,1328059451925409408,False,NGC_6205_M_13
6525,2M16415747+3619559,1328053370251032064,1328053370251032064,False,NGC_6205_M_13
6526,2M16413684+3629289,1328058214975013888,1328058214975013888,False,NGC_6205_M_13
6527,2M16423787+3624127,1328042856171060352,1328042856171060352,False,NGC_6205_M_13
6528,2M16414547+3629586,1328059516344476800,1328059516344476800,False,NGC_6205_M_13
6529,2M16405637+3622185,1328080514445337600,1328080514445337600,False,NGC_6205_M_13
6530,2M16414517+3628132,1328057935796509824,1328057935796509824,False,NGC_6205_M_13
6531,2M16405539+3635433,1328109410985449856,1328109410985449856,False,NGC_6205_M_13
6532,2M16411948+3630280,1328105322176496000,1328105322176496000,False,NGC_6205_M_13
6533,2M16415462+3627229,1328058382473166976,1328058382473166976,False,NGC_6205_M_13
6534,2M16414800+3629531,1328059451925444608,1328059451925444608,False,NGC_6205_M_13
6535,2M16413072+3630075,1328105184737459072,1328105184737459072,False,NGC_6205_M_13
6536,2M16420085+3623338,1328053610769234432,1328053610769234432,False,NGC_6205_M_13
6537,2M16414545+3630114,1328059516344569344,1328059516344569344,False,NGC_6205_M_13
6538,2M16415190+3619350,1328052957934181888,1328052957934181888,False,NGC_6205_M_13
6539,2M16413725+3629368,1328058210674357888,1328058210674357888,False,NGC_6205_M_13
6540,2M16414113+3628499,1328058008816490112,1328058008816490112,False,NGC_6205_M_13
6541,2M16423056+3619513,1328042031537333120,1328042031537333120,False,NGC_6205_M_13
6542,2M16414459+3625536,1328056978024785920,1328056978024785920,False,NGC_6205_M_13
6543,2M16414053+3624430,1328056943664065408,1328056943664065408,False,NGC_6205_M_13
6544,2M16411961+3641229,1328111919246350080,1328111919246350080,False,NGC_6205_M_13
6545,2M16414814+3623362,1328056664486056320,1328056664486056320,False,NGC_6205_M_13
6546,2M16413961+3627381,1328057905737211136,1328057905737211136,False,NGC_6205_M_13
6547,2M16414081+3634114,1328106937084160256,1328106937084160256,False,NGC_6205_M_13
6548,2M16415842+3628312,1328058524211999488,1328058524211999488,False,NGC_6205_M_13
6549,2M16413127+3625182,1328057386040597120,1328057386040597120,False,NGC_6205_M_13
6550,2M16414394+3624419,1328056733205657472,1328056733205657472,False,NGC_6205_M_13
6551,2M16415239+3628395,1328058696010894080,1328058696010894080,False,NGC_6205_M_13
6552,2M16413053+3629434,1328105184737443072,1328105184737443072,False,NGC_6205_M_13
6553,2M16412844+3627332,1328058038875613440,1328058038875613440,False,NGC_6205_M_13
6554,2M16414291+3626104,1328057042443295616,1328057042443295616,False,NGC_6205_M_13
6555,2M16404298+3627418,1328081923194738432,1328081923194738432,False,NGC_6205_M_13
6556,2M16414966+3627104,1328057111162822656,1328057111162822656,False,NGC_6205_M_13
6557,2M16420038+3625250,1328055358815372544,1328055358815372544,False,NGC_6205_M_13
6558,2M16413476+3627596,1328058077536011520,1328058077536011520,False,NGC_6205_M_13
6559,2M16414528+3631068,1328059722502999296,1328059722502999296,False,NGC_6205_M_13
6560,2M16415862+3627465,1328058421132748160,1328058421132748160,False,NGC_6205_M_13
6561,2M16412450+3629378,1328105111717166208,1328105111717166208,False,NGC_6205_M_13
6562,2M16415494+3627421,1328058622991336832,1328058622991336832,False,NGC_6205_M_13
6563,2M16414932+3625264,1328056874944522880,1328056874944522880,False,NGC_6205_M_13
6564,2M16413082+3630130,1328105184737460992,1328105184737460992,False,NGC_6205_M_13
6565,2M16415681+3641510,1328113809031906688,1328113809031906688,False,NGC_6205_M_13
6566,2M16421650+3626137,1328055569274301696,1328055569274301696,False,NGC_6205_M_13
6567,2M16413806+3627494,1328057970156194560,1328057970156194560,False,NGC_6205_M_13
6568,2M16415160+3629363,1328059447625041408,1328059447625041408,False,NGC_6205_M_13
6569,2M16413869+3622400,1328056320885119232,1328056320885119232,False,NGC_6205_M_13
6570,2M16414558+3630328,1328059520645012992,1328059520645012992,False,NGC_6205_M_13
6571,2M16412837+3627038,1328057660918491008,1328057660918491008,False,NGC_6205_M_13
6572,2M16420255+3632326,1328060104760407040,1328060104760407040,False,NGC_6205_M_13
6573,2M16411583+3633177,1328106245584069376,1328106245584069376,False,NGC_6205_M_13
6574,2M16414739+3625111,1328056767565424128,1328056767565424128,False,NGC_6205_M_13
6575,2M16413707+3630378,1328058283694543360,1328058283694543360,False,NGC_6205_M_13
6576,2M16422603+3627048,1328054950798996480,1328054950798996480,False,NGC_6205_M_13
6577,2M16413987+3629173,1328058210674376704,1328058210674376704,False,NGC_6205_M_13
6578,2M16413253+3624424,1328057351677265920,1328057351677265920,False,NGC_6205_M_13
6579,2M16413500+3625253,1328057390341068288,1328057390341068288,False,NGC_6205_M_13
6580,2M16413125+3628022,1328058038875625856,1328058038875625856,False,NGC_6205_M_13
6581,2M16414879+3626505,1328057111162816640,1328057111162816640,False,NGC_6205_M_13
6582,2M16413437+3625048,1328057390341058304,1328057390341058304,False,NGC_6205_M_13
6583,2M16471892-0155508,4379076465194303616,4379076465194303616,False,NGC_6218_M_12
6584,2M16470332-0203428,4379061763524894848,4379061763524894848,False,NGC_6218_M_12
6585,2M16474217-0156272,4379087945645514496,4379087945645514496,False,NGC_6218_M_12
6586,2M16472224-0157102,4379076155956676864,4379076155956676864,False,NGC_6218_M_12
6587,2M16471806-0201131,4379063722029968128,4379063722029968128,False,NGC_6218_M_12
6588,2M16470397-0201322,4379073995591813888,4379073995591813888,False,NGC_6218_M_12
6589,2M16474921-0154560,4379088461044009344,4379088461042653824,False,NGC_6218_M_12
6590,2M16473094-0159397,4379064065627336704,4379064065627336704,False,NGC_6218_M_12
6591,2M16474006-0158110,4379064237426022656,4379064237426022656,False,NGC_6218_M_12
6592,2M16471630-0152292,4379101169844984448,4379101169844984448,False,NGC_6218_M_12
6593,2M16472283-0155089,4379076568273540224,4379076568273540224,False,NGC_6218_M_12
6594,2M16472651-0156319,4379076297694297088,4379076297694297088,False,NGC_6218_M_12
6595,2M16471761-0159356,4379075576141745152,4379075576139745408,False,NGC_6218_M_12
6596,2M16464471-0203003,4379073682053180288,4379073682053180288,False,NGC_6218_M_12
6597,2M16471184-0159574,4379075610499514880,4379075610499514880,False,NGC_6218_M_12
6598,2M16465104-0157094,4379075507420749440,4379075507420749440,False,NGC_6218_M_12
6599,2M16472665-0158198,4379064340505284992,4379064340505284992,False,NGC_6218_M_12
6600,2M16471472-0155138,4379077225407577344,4379077225407577344,False,NGC_6218_M_12
6601,2M16473788-0149212,4379101586462470912,4379101586462470912,False,NGC_6218_M_12
6602,2M16465650-0203074,4379073548915213568,4379073548915213568,False,NGC_6218_M_12
6603,2M16470966-0201127,4379074029952252544,4379074029952252544,False,NGC_6218_M_12
6604,2M16470992-0158106,4379075915438420352,4379075915438420352,False,NGC_6218_M_12
6605,2M16464925-0155246,4379080008546502144,4379080008546502144,False,NGC_6218_M_12
6606,2M16472598-0153142,4379100864907558016,4379100864907558016,False,NGC_6218_M_12
6607,2M16470521-0200165,4379074304829501184,4379074304829501184,False,NGC_6218_M_12
6608,2M16471380-0154564,4379077294127070848,4379077294127070848,False,NGC_6218_M_12
6609,2M16472396-0201022,4379063550231262208,4379063550231262208,False,NGC_6218_M_12
6610,2M16470305-0156094,4379077049309758208,4379077049309758208,False,NGC_6218_M_12
6611,2M16471210-0156485,4379076052877388160,4379076052877388160,False,NGC_6218_M_12
6612,2M16472113-0155514,4379076469493150848,4379076469493150848,False,NGC_6218_M_12
6613,2M16470314-0155556,4379077053608944896,4379077053608944896,False,NGC_6218_M_12
6614,2M16470347-0158135,4379076641291996928,4379076641291996928,False,NGC_6218_M_12
6615,2M16471971-0157552,4379075777999541504,4379075777999541504,False,NGC_6218_M_12
6616,2M16472350-0200285,4379063859468916480,4379063859468916480,False,NGC_6218_M_12
6617,2M16473898-0146028,4379106465545328640,4379106465545328640,False,NGC_6218_M_12
6618,2M16470075-0156574,4379076744371283968,4379076744371283968,False,NGC_6218_M_12
6619,2M16472283-0158239,4379075713578704768,4379075713578704768,False,NGC_6218_M_12
6620,2M16470445-0157487,4379076671352639104,4379076671352639104,False,NGC_6218_M_12
6621,2M16470907-0156355,4379076774431874560,4379076774431874560,False,NGC_6218_M_12
6622,2M16471769-0159098,4379075679218976512,4379075679218976512,False,NGC_6218_M_12
6623,2M16470871-0159096,4379075812359197824,4379075812359197824,False,NGC_6218_M_12
6624,2M16472828-0154500,4379100005913867136,4379100005913867136,False,NGC_6218_M_12
6625,2M16471654-0156588,4379076366413884800,4379076366413884800,False,NGC_6218_M_12
6626,2M16470836-0155219,4379076881810237696,4379076881810237696,False,NGC_6218_M_12
6627,2M16472740-0200247,4379063687670214400,4379063687670214400,False,NGC_6218_M_12
6628,2M16472533-0154146,4379100074633524992,4379100074633524992,False,NGC_6218_M_12
6629,2M16470663-0156314,4379076847450471168,4379076847450471168,False,NGC_6218_M_12
6630,2M16472655-0157192,4379076121596950144,4379076121596950144,False,NGC_6218_M_12
6631,2M16480797-0159217,4379083753758188160,4379083753758188160,False,NGC_6218_M_12
6632,2M16472160-0156593,4379076160255366272,4379076160255366272,False,NGC_6218_M_12
6633,2M16471462-0155557,4379077186748777728,4379077186748777728,False,NGC_6218_M_12
6634,2M16465982-0202241,4379073961232075392,4379073961232075392,False,NGC_6218_M_12
6635,2M16471196-0158195,4379075851017790848,4379075851017790848,False,NGC_6218_M_12
6636,2M16471631-0158158,4379075743639780608,4379075743639780608,False,NGC_6218_M_12
6637,2M16471295-0203534,4379061900963813120,4379061900963813120,False,NGC_6218_M_12
6638,2M16471103-0156177,4379076808791624192,4379076808791624192,False,NGC_6218_M_12
6639,2M16471050-0200025,4379075610499521280,4379075610499521280,False,NGC_6218_M_12
6640,2M16465198-0148182,4379082104490583552,4379082104490583552,False,NGC_6218_M_12
6641,2M16470713-0159300,4379075816658008448,4379075816658008448,False,NGC_6218_M_12
6642,2M16470039-0154387,4379080111625699840,4379080111625699840,False,NGC_6218_M_12
6643,2M16470701-0153296,4379077569005056768,4379077569005056768,False,NGC_6218_M_12
6644,2M16464680-0158500,4379075266902562304,4379075266902562304,False,NGC_6218_M_12
6645,2M16472091-0158414,4379075709280072832,4379075709280072832,False,NGC_6218_M_12
6646,2M16472413-0152522,4379100929325689856,4379100929325689856,False,NGC_6218_M_12
6647,2M16472816-0156385,4379076297694278016,4379076297694278016,False,NGC_6218_M_12
6648,2M16465157-0159288,4379075095103821184,4379075095103821184,False,NGC_6218_M_12
6649,2M16470900-0150375,4379104399659980288,4379104399659980288,False,NGC_6218_M_12
6650,2M16472261-0206542,4379060698373746688,4379060698373746688,False,NGC_6218_M_12
6651,2M16465553-0200536,4379074236110240256,4379074236110240256,False,NGC_6218_M_12
6652,2M16470475-0205095,4379061454287219968,4379061454287219968,False,NGC_6218_M_12
6653,2M16471104-0158363,4379075846718950144,4379075846718950144,False,NGC_6218_M_12
6654,2M16465295-0156332,4379075507420753408,4379075507420753408,False,NGC_6218_M_12
6655,2M16471235-0153543,4379077500285546496,4379077500285546496,False,NGC_6218_M_12
6656,2M16474219-0153063,4379100349511160192,4379100349511160192,False,NGC_6218_M_12
6657,2M16472330-0204340,4379061110689811072,4379061110689811072,False,NGC_6218_M_12
6658,2M16465095+4731163,1408588576888526976,1408588576888526976,False,NGC_6229
6659,2M16465319+4732413,1408600499718060672,1408600499718060672,False,NGC_6229
6660,2M16471308+4732430,1408611941510678400,1408611941510678400,False,NGC_6229
6661,2M16465362+4730222,1408588508169046144,1408588508169046144,False,NGC_6229
6662,2M16472079+4731478,1408611215659721856,1408611215659721856,False,NGC_6229
6663,2M16470210+4733163,1408600465358308096,1408600465358308096,False,NGC_6229
6664,2M16565095-0409211,4365621294726418688,4365621294726418688,False,NGC_6254_M_10
6665,2M16565475-0410556,4365621024153012864,4365621024153012864,False,NGC_6254_M_10
6666,2M16570630-0406120,4365623360607498880,4365623360614851712,False,NGC_6254_M_10
6667,2M16572856-0409291,4365621951865195008,4365621951865195008,False,NGC_6254_M_10
6668,2M16570420-0404505,4365635214724678784,4365635214724678784,False,NGC_6254_M_10
6669,2M16572564-0403374,4365623979089933824,4365623979089933824,False,NGC_6254_M_10
6670,2M16564717-0408471,4365633118780962048,4365633118780962048,False,NGC_6254_M_10
6671,2M16570530-0404276,4365635210423073408,4365635210423073408,False,NGC_6254_M_10
6672,2M16571018-0406099,4365623394974550912,4365623394974550912,False,NGC_6254_M_10
6673,2M16573766-0407494,4365622501621006464,4365622501621006464,False,NGC_6254_M_10
6674,2M16570249-0402413,4365635592681877120,4365635592681877120,False,NGC_6254_M_10
6675,2M16572993-0402436,4365647481152213504,4365647481152213504,False,NGC_6254_M_10
6676,2M16571077-0406423,4365623287593781248,4365623287593781248,False,NGC_6254_M_10
6677,2M16571278-0403156,4365635730120745088,4365635730120745088,False,NGC_6254_M_10
6678,2M16571373-0408352,4365621539548403072,4365621539548403072,False,NGC_6254_M_10
6679,2M16570037-0406015,4365633698594456576,4365633698594456576,False,NGC_6254_M_10
6680,2M16571474-0405533,4365623425032859136,4365623425032859136,False,NGC_6254_M_10
6681,2M16571740-0403304,4365635691459466880,4365635691459466880,False,NGC_6254_M_10
6682,2M16565434-0403511,4365636211157177472,4365636211157177472,False,NGC_6254_M_10
6683,2M16571789-0404211,4365623906069207680,4365623906069207680,False,NGC_6254_M_10
6684,2M16565710-0402312,4365636344291980672,4365636344291980672,False,NGC_6254_M_10
6685,2M16565083-0404130,4365634729384219648,4365634729384219648,False,NGC_6254_M_10
6686,2M16570224-0403443,4365635523962376576,4365635523962376576,False,NGC_6254_M_10
6687,2M16574393-0414443,4365617588179123200,4365617588179123200,False,NGC_6254_M_10
6688,2M16571356-0405115,4365623493752331392,4365623493752331392,False,NGC_6254_M_10
6689,2M16565433-0405359,4365633874694930432,4365633874694930432,False,NGC_6254_M_10
6690,2M16573484-0407081,4365622566037679872,4365622566037679872,False,NGC_6254_M_10
6691,2M16571425-0407101,4365623115795106816,4365623115795106816,False,NGC_6254_M_10
6692,2M16570983-0410235,4365620646195181952,4365620646195181952,False,NGC_6254_M_10
6693,2M16572533-0404319,4365623669852242688,4365623669852242688,False,NGC_6254_M_10
6694,2M16565831-0408052,4365621745707545984,4365621745707545984,False,NGC_6254_M_10
6695,2M16571925-0411163,4365620405676969984,4365620405676969984,False,NGC_6254_M_10
6696,2M16571442-0411113,4365620371317242496,4365620371317242496,False,NGC_6254_M_10
6697,2M16573654-0400111,4365647721670388224,4365647721670388224,False,NGC_6254_M_10
6698,2M16570236-0416369,4365610853670365568,4365610853670365568,False,NGC_6254_M_10
6699,2M16565733-0408287,4365621711349030016,4365621707043766016,False,NGC_6254_M_10
6700,2M16571405-0410438,4365620680554894208,4365620680554894208,False,NGC_6254_M_10
6701,2M16571128-0406331,4365623326254910080,4365623326254910080,False,NGC_6254_M_10
6702,2M16565465-0408554,4365621333390274048,4365621333390274048,False,NGC_6254_M_10
6703,2M16565514-0412188,4365620852354306432,4365620852354306432,False,NGC_6254_M_10
6704,2M16571764-0408452,4365622261102884736,4365622261102884736,False,NGC_6254_M_10
6705,2M16570277-0410209,4365621363445880448,4365621363445880448,False,NGC_6254_M_10
6706,2M16570825-0409510,4365621402109446656,4365621402109446656,False,NGC_6254_M_10
6707,2M16572406-0410100,4365621917505459072,4365621917505459072,False,NGC_6254_M_10
6708,2M16570716-0407043,4365621814426446592,4365621814426446592,False,NGC_6254_M_10
6709,2M16571876-0405194,4365623463693843456,4365623463693843456,False,NGC_6254_M_10
6710,2M16565101-0410349,4365621122927599872,4365621122927599872,False,NGC_6254_M_10
6711,2M16571038-0404017,4365635283444135040,4365635283444135040,False,NGC_6254_M_10
6712,2M16570782-0409370,4365621402109457152,4365621402109457152,False,NGC_6254_M_10
6713,2M16575224-0408407,4365619336222776832,4365619336222776832,False,NGC_6254_M_10
6714,2M16572461-0406047,4365623566772974720,4365623566772974720,False,NGC_6254_M_10
6715,2M16565359-0408144,4365633462377968384,4365633462377968384,False,NGC_6254_M_10
6716,2M16572587-0406175,4365622806557360384,4365622806557360384,False,NGC_6254_M_10
6717,2M16570078-0408467,4365621676987469568,4365621676987469568,False,NGC_6254_M_10
6718,2M16570121-0406185,4365633629874982272,4365633629874982272,False,NGC_6254_M_10
6719,2M16570359-0404388,4365635210423063808,4365635210423063808,False,NGC_6254_M_10
6720,2M16564659-0402276,4365636486035119616,4365636486035119616,False,NGC_6254_M_10
6721,2M16570464-0406340,4365621883146098944,4365621883146098944,False,NGC_6254_M_10
6722,2M16572047-0408058,4365622295462624896,4365622295462624896,False,NGC_6254_M_10
6723,2M16571908-0416567,4365615698393516672,4365615698393516672,False,NGC_6254_M_10
6724,2M16570753-0400096,4365636898351957888,4365636898351957888,False,NGC_6254_M_10
6725,2M16565115-0402533,4365636279876675968,4365636279876675968,False,NGC_6254_M_10
6726,2M16571416-0405329,4365623425032857216,4365623425032857216,False,NGC_6254_M_10
6727,2M16571117-0403190,4365635725819178752,4365635725819178752,False,NGC_6254_M_10
6728,2M16565506-0402168,4365636314236410752,4365636314236410752,False,NGC_6254_M_10
6729,2M16571126-0407476,4365623081435353472,4365623081435353472,False,NGC_6254_M_10
6730,2M16571889-0406443,4365623154456133376,4365623154456133376,False,NGC_6254_M_10
6731,2M16564584-0401260,4365636554754603648,4365636554754603648,False,NGC_6254_M_10
6732,2M16572178-0401320,4365635901919430144,4365635901919430144,False,NGC_6254_M_10
6733,2M16572804-0405403,4365623596830514560,4365623596830514560,False,NGC_6254_M_10
6734,2M16570363-0412481,4365620130799784448,4365620130799784448,False,NGC_6254_M_10
6735,2M16570550-0408364,4365621573908207744,4365621573908207744,False,NGC_6254_M_10
6736,2M16565499-0405464,4365633870393246464,4365633870393246464,False,NGC_6254_M_10
6737,2M16565750-0406502,4365633595515235712,4365633595515235712,False,NGC_6254_M_10
6738,2M16571741-0402430,4365635695760986752,4365635695760986752,False,NGC_6254_M_10
6739,2M16563597-0405137,4365634454506085504,4365634454506085504,False,NGC_6254_M_10
6740,2M16571608-0404329,4365623528112079488,4365623528112079488,False,NGC_6254_M_10
6741,2M16571554-0406000,4365623425032757760,4365623425032757760,False,NGC_6254_M_10
6742,2M17165185+4308031,1360408183521862528,1360408183521862528,False,NGC_6341_M_92
6743,2M17170731+4309308,1360405774042267520,1360405774042267520,False,NGC_6341_M_92
6744,2M17175037+4313460,1360407633765351040,1360407633765351040,False,NGC_6341_M_92
6745,2M17170647+4306029,1360404644468229632,1360404644468229632,False,NGC_6341_M_92
6746,2M17165994+4309307,1360408320961131264,1360408320961131264,False,NGC_6341_M_92
6747,2M17170908+4308398,1360405503457218048,1360405503457218048,False,NGC_6341_M_92
6748,2M17170985+4307144,1360404674530653056,1360404674530653056,False,NGC_6341_M_92
6749,2M17405714-5340339,5921750931784513920,5921750931784513920,False,NGC_6397
6750,2M17405309-5341496,5921745021908384768,5921745021908384768,False,NGC_6397
6751,2M17400462-5340542,5921748728445435136,5921748728445435136,False,NGC_6397
6752,2M17403275-5340313,5921748281774666240,5921748281774666240,False,NGC_6397
6753,2M17412539-5333220,5921752718490237952,5921752718490237952,False,NGC_6397
6754,2M17402033-5337572,5921748526601937152,5921748526601937152,False,NGC_6397
6755,2M17400168-5337219,5921749385595436800,5921749385595436800,False,NGC_6397
6756,2M17404661-5342414,5921745090627865088,5921745090627865088,False,NGC_6397
6757,2M17402590-5339375,5921748487933063552,5921748487933063552,False,NGC_6397
6758,2M17402817-5337257,5921754230319277312,5921754230319277312,False,NGC_6397
6759,2M17404401-5332573,5921753405685369216,5921753405685369216,False,NGC_6397
6760,2M17413601-5352128,5921696196717821440,5921696196717821440,False,NGC_6397
6761,2M17394134-5342275,5921759075041640448,5921759075041640448,False,NGC_6397
6762,2M17403911-5342543,5921745124987625216,5921745124987625216,False,NGC_6397
6763,2M17403518-5340141,5921748247414940800,5921748247414940800,False,NGC_6397
6764,2M17405506-5339285,5921751069223435648,5921751069223435648,False,NGC_6397
6765,2M17402864-5338323,5921754195939331584,5921754195939331456,False,NGC_6397
6766,2M17413724-5343281,5921702965577913728,5921702965577913728,False,NGC_6397
6767,2M17403885-5339252,5921754127240235904,5921754127240235904,False,NGC_6397
6768,2M17395678-5340483,5921748900244131584,5921748900244131584,False,NGC_6397
6769,2M17405105-5342289,5921745193707070976,5921745193707070976,False,NGC_6397
6770,2M17405905-5343014,5921744983239670400,5921744983239670400,False,NGC_6397
6771,2M17391019-5333463,5921762064338971392,5921762064338971392,False,NGC_6397
6772,2M17401135-5341035,5921748767120083456,5921748767120083456,False,NGC_6397
6773,2M17403884-5344292,5921744712670734592,5921744712670734592,False,NGC_6397
6774,2M17411668-5345126,5921744089880325504,5921744089880325504,False,NGC_6397
6775,2M17404221-5341230,5921745258117741056,5921745258117741056,False,NGC_6397
6776,2M17401283-5343118,5921747869451541632,5921747869451541632,False,NGC_6397
6777,2M17401421-5339187,5921748453567086080,5921748453567086080,False,NGC_6397
6778,2M17403020-5335464,5921754745715310336,5921754745715310336,False,NGC_6397
6779,2M17405934-5343200,5921744918829125120,5921744918829125120,False,NGC_6397
6780,2M17403522-5339428,5921748247414941568,5921748247414941568,False,NGC_6397
6781,2M17404971-5352220,5921742135690241152,5921742135690241152,False,NGC_6397
6782,2M17405300-5337491,5921751649029137024,5921751649029137024,False,NGC_6397
6783,2M17394781-5341066,5921747495809814272,5921747495809814272,False,NGC_6397
6784,2M17410642-5351036,5921741860813720320,5921741860813720320,False,NGC_6397
6785,2M17404903-5346017,5921744536556925824,5921744536556925824,False,NGC_6397
6786,2M17410052-5333427,5921753268246403968,5921753268246403968,False,NGC_6397
6787,2M17401170-5339263,5921749179436965376,5921749179436965376,False,NGC_6397
6788,2M17404163-5337328,5921751344101329024,5921751344101329024,False,NGC_6397
6789,2M17405480-5342024,5921745017599402624,5921745017599402624,False,NGC_6397
6790,2M17401411-5343192,5921747869451870464,5921747869451870464,False,NGC_6397
6791,2M17421217-5344440,5921702342798208000,5921702342798208000,False,NGC_6397
6792,2M17403393-5344071,5921747564529042688,5921747564529042688,False,NGC_6397
6793,2M17404736-5339487,5921751137942962048,5921751137942962048,False,NGC_6397
6794,2M17413786-5346010,5921702793787969152,5921702793787969152,False,NGC_6397
6795,2M17403391-5341212,5921748109975980416,5921748109975980416,False,NGC_6397
6796,2M17403192-5341537,5921748144335708544,5921748144335708544,False,NGC_6397
6797,2M17403889-5340451,5921748247414961024,5921748247414961024,False,NGC_6397
6798,2M17423712-5331134,5921727528487380992,5921727528487380992,False,NGC_6397
6799,2M17402973-5338078,5921754230319289216,5921754230319289216,False,NGC_6397
6800,2M17404922-5326297,5921777732381648512,5921777732381648512,False,NGC_6397
6801,2M17404525-5341049,5921745296786337792,5921745296786337792,False,NGC_6397
6802,2M18014225-0855095,4170395553463829760,4170395553463829760,False,NGC_6517
6803,2M18033819-3000515,4050199588012703488,4050199588012703488,False,NGC_6522
6804,2M18033660-3002164,4050198110543819008,4050198110543819008,False,NGC_6522
6805,2M18033965-3000521,4050199583835023872,4050199583835023872,False,NGC_6522
6806,2M18061180-2745308,4062918562418318848,4062918562418318848,False,NGC_6540_Djorg
6807,2M18060873-2745527,4062918601100135040,4062918601100135040,False,NGC_6540_Djorg
6808,2M18073271-2500281,4065784508196785664,4065784508196785664,False,NGC_6544
6809,2M18072114-2458359,4065787772372140416,4065787772372140416,False,NGC_6544
6810,2M18074298-2452101,4065790761664334720,4065790761664334720,False,NGC_6544
6811,2M18071190-2458586,4065788395200240128,4065788395200240128,False,NGC_6544
6812,2M18072492-2458004,4065787742365621760,4065787742365621760,False,NGC_6544
6813,2M18071474-2454595,4065789288553893248,4065789288553893248,False,NGC_6544
6814,2M18071492-2457397,4065788601359107712,4065788601359107712,False,NGC_6544
6815,2M18073312-2457396,4065787944165223168,4065787944165223168,False,NGC_6544
6816,2M18072927-2502396,4065784267677998464,4065784267677998464,False,NGC_6544
6817,2M18072204-2501100,4065787291335573632,4065787291335573632,False,NGC_6544
6818,2M18072612-2457497,4065788115969119488,4065788115969119488,False,NGC_6544
6819,2M18070657-2500417,4065694520044068608,4065694520044068608,False,NGC_6544
6820,2M18072230-2458509,4065787703652667264,4065787703652667264,False,NGC_6544
6821,2M18072123-2502436,4065690504335667200,4065690504335667200,False,NGC_6544
6822,2M18071050-2458361,4065788459566440832,4065788459566440832,False,NGC_6544
6823,2M18072402-2458088,4065787806731888384,4065787806731888384,False,NGC_6544
6824,2M18072003-2502407,4065693420536989440,4065693420536989440,False,NGC_6544
6825,2M18071347-2458525,4065788390847400576,4065788390847400576,False,NGC_6544
6826,2M18071622-2457231,4065788601359107840,4065788601359107840,False,NGC_6544
6827,2M18070312-2501429,4065694386986267904,4065694386986267904,False,NGC_6544
6828,2M18071947-2500517,4065787360055046784,4065787360055046784,False,NGC_6544
6829,2M18072970-2456359,4065788219043195776,4065788219043195776,False,NGC_6544
6830,2M18072226-2500325,4065787394414789248,4065787394414789248,False,NGC_6544
6831,2M18315542-2329078,4077768806976462080,4077768806976462080,False,NGC_6642
6832,2M18320194-2328249,4077768467732346240,4077768467732346240,False,NGC_6642
6833,2M18315425-2328124,4077768910055674240,4077768910055674240,False,NGC_6642
6834,2M18354542-2352285,4077498434590368512,4077498434590368512,False,NGC_6656_M_22
6835,2M18360274-2354141,4077497747395396096,4077497747395396096,False,NGC_6656_M_22
6836,2M18360619-2348374,4077592953835603584,4077592953835603584,False,NGC_6656_M_22
6837,2M18361229-2354538,4077494753712791552,4077494753712791552,False,NGC_6656_M_22
6838,2M18360809-2351186,4077591923043401728,4077591923043401728,False,NGC_6656_M_22
6839,2M18360514-2356375,4077494238308835328,4077494238308835328,False,NGC_6656_M_22
6840,2M18364201-2351316,4077588280911093248,4077588280911093248,False,NGC_6656_M_22
6841,2M18355596-2354555,4077497335078570624,4077497335078570624,False,NGC_6656_M_22
6842,2M18362856-2355408,4077587628084619648,4077587628084619648,False,NGC_6656_M_22
6843,2M18363472-2352014,4077588938129602432,4077588938129602432,False,NGC_6656_M_22
6844,2M18365691-2358105,4076836077521516032,4076836077521516032,False,NGC_6656_M_22
6845,2M18362063-2401108,4077492863918972544,4077492863918972544,False,NGC_6656_M_22
6846,2M18361984-2359109,4077493310595706368,4077493310595706368,False,NGC_6656_M_22
6847,2M18363405-2348192,4077590892251302912,4077590892251302912,False,NGC_6656_M_22
6848,2M18365312-2350326,4077589758380300672,4077589758380300672,False,NGC_6656_M_22
6849,2M18362755-2353562,4077588491374970880,4077588491374970880,False,NGC_6656_M_22
6850,2M18363621-2403500,4076741077225431168,4076741077225431168,False,NGC_6656_M_22
6851,2M18362011-2347443,4077592575878493696,4077592575878493696,False,NGC_6656_M_22
6852,2M18360136-2358051,4077494105262970496,4077494105262970496,False,NGC_6656_M_22
6853,2M18361814-2351240,4077591789988130560,4077591789988130560,False,NGC_6656_M_22
6854,2M18364766-2351140,4077589797122942592,4077589797122942592,False,NGC_6656_M_22
6855,2M18364541-2354564,4077587804257984768,4077587804257984768,False,NGC_6656_M_22
6856,2M18354877-2356184,4077497365043390976,4077497365043390976,False,NGC_6656_M_22
6857,2M18363895-2359550,4076742520334557440,4076742520334557440,False,NGC_6656_M_22
6858,2M18364186-2348039,4077590857891942656,4077590857891942656,False,NGC_6656_M_22
6859,2M18354581-2351153,4077499014312824704,4077499014312824704,False,NGC_6656_M_22
6860,2M18360267-2345300,4077605396446295936,4077605396446295936,False,NGC_6656_M_22
6861,2M18354967-2352095,4077498812547466752,4077498812547466752,False,NGC_6656_M_22
6862,2M18354109-2356392,4077495960689102976,4077495960689102976,False,NGC_6656_M_22
6863,2M18360861-2355566,4077494650625735808,4077494650625735808,False,NGC_6656_M_22
6864,2M18351361-2348237,4077511731810982016,4077511731810982016,False,NGC_6656_M_22
6865,2M18350187-2352211,4077509635866902912,4077509635866902912,False,NGC_6656_M_22
6866,2M18364704-2404418,4076741210281085312,4076741210281085312,False,NGC_6656_M_22
6867,2M18362687-2406101,4076740901044085760,4076740901044085760,False,NGC_6656_M_22
6868,2M18372745-2346031,4076845977497959680,4076845977497959680,False,NGC_6656_M_22
6869,2M18361887-2342048,4077595432120733952,4077595432120733952,False,NGC_6656_M_22
6870,2M18363198-2353171,4077588521437922816,4077588521437922816,False,NGC_6656_M_22
6871,2M18362572-2350547,4077589242983764864,4077589242983764864,False,NGC_6656_M_22
6872,2M18353544-2348160,4077511212020111872,4077511212020111872,False,NGC_6656_M_22
6873,2M18361247-2349434,4077592060482386048,4077592060482386048,False,NGC_6656_M_22
6874,2M18360909-2353260,4077497811719981440,4077497811719981440,False,NGC_6656_M_22
6875,2M18361675-2355411,4077494547554372224,4077494547554372224,False,NGC_6656_M_22
6876,2M18370740-2342071,4077597596784931968,4077597596784931968,False,NGC_6656_M_22
6877,2M18360643-2400423,4077493040110915968,4077493040110915968,False,NGC_6656_M_22
6878,2M18364306-2400241,4076742447232847616,4076742447232847616,False,NGC_6656_M_22
6879,2M18361423-2352221,4077591682533792384,4077591682533792384,False,NGC_6656_M_22
6880,2M18364660-2356203,4076836799075987712,4076836799075987712,False,NGC_6656_M_22
6881,2M18363960-2355587,4077587387557906432,4077587387557906432,False,NGC_6656_M_22
6882,2M18360883-2357546,4077493963429298304,4077493963429298304,False,NGC_6656_M_22
6883,2M18362984-2352153,4077588972489386880,4077588972489386880,False,NGC_6656_M_22
6884,2M18361778-2354327,4077494586299295872,4077494586299295872,False,NGC_6656_M_22
6885,2M18364546-2352442,4077588212192057856,4077588212192057856,False,NGC_6656_M_22
6886,2M18362346-2349328,4077592236664754944,4077592236664754944,False,NGC_6656_M_22
6887,2M18363104-2347001,4077593915940450944,4077593915940450944,False,NGC_6656_M_22
6888,2M18355268-2353152,4077497987913687168,4077497987913687168,False,NGC_6656_M_22
6889,2M18544848-3031588,6760424140477799424,6760424140477799424,False,NGC_6715_M_54
6890,2M18550623-3030561,6760425549227103360,6760425549227103360,False,NGC_6715_M_54
6891,2M18551034-3027105,6760426339505144320,6760426339505144320,False,NGC_6715_M_54
6892,2M18551535-3024142,6760452835185127936,6760452835185127936,False,NGC_6715_M_54
6893,2M18550560-3026332,6760429294442624384,6760429294442624384,False,NGC_6715_M_54
6894,2M18545470-3027044,6760429058228726784,6760429058228726784,False,NGC_6715_M_54
6895,2M18545920-3028403,6760428783366999168,6760428783366999168,False,NGC_6715_M_54
6896,2M18552982-3028545,6760448712016438400,6760448712016438400,False,NGC_6715_M_54
6897,2M18550247-3031314,6760425416112252032,6760425416112252032,False,NGC_6715_M_54
6898,2M18550740-3026052,6760429333122830976,6760429333122830976,False,NGC_6715_M_54
6899,2M18551152-3025352,6760452796499772160,6760452796499772160,False,NGC_6715_M_54
6900,2M18594898-3635401,6731280588348601088,6731280588348601088,False,NGC_6723
6901,2M18590940-3640192,6730904113000152832,6730904113000152832,False,NGC_6723
6902,2M18593255-3641374,6730892735622714240,6730892735622714240,False,NGC_6723
6903,2M18594565-3637016,6730893495840652160,6730893495840652160,False,NGC_6723
6904,2M19110769-6001239,6638376498667947776,6638376498667947776,False,NGC_6752
6905,2M19104380-5959416,6632372748565154560,6632372748565154560,False,NGC_6752
6906,2M19100057-5955129,6632388489625249536,6632388489625249536,False,NGC_6752
6907,2M19102179-5958597,6632375531701649280,6632375531701649280,False,NGC_6752
6908,2M19103867-5954507,6632376944752974080,6632376944752974080,False,NGC_6752
6909,2M19103631-5958583,6632375673442549120,6632375673442549120,False,NGC_6752
6910,2M19101337-6003493,6632371893871384576,6632371893871384576,False,NGC_6752
6911,2M19111162-5958288,6638377353363012480,6638377353363012480,False,NGC_6752
6912,2M19105674-5957053,6638380617538095616,6638380617538095616,False,NGC_6752
6913,2M19113210-5942199,6638397114511225472,6638397114511225472,False,NGC_6752
6914,2M19101264-5957363,6632376429357003008,6632376429357003008,False,NGC_6752
6915,2M19123838-5956186,6638331723627352320,6638331723627352320,False,NGC_6752
6916,2M19112754-6009239,6638324817319954432,6638324817319954432,False,NGC_6752
6917,2M19111588-5950222,6638382339823689344,6638382339823689344,False,NGC_6752
6918,2M19094430-6015004,6632321350698092672,6632321350694929408,False,NGC_6752
6919,2M19105230-5957423,6632375806581902464,6632375806581902464,False,NGC_6752
6920,2M19102258-5954055,6632377116551779968,6632377116551779968,False,NGC_6752
6921,2M19110326-6006515,6632324099473952896,6632324099473952896,False,NGC_6752
6922,2M19132543-6013440,6638308981780579328,6638308981780579328,False,NGC_6752
6923,2M19085558-6016324,6632362444943835776,6632362444943835776,False,NGC_6752
6924,2M19111022-5959484,6638376601747185280,6638376601747185280,False,NGC_6752
6925,2M19100502-5957391,6632376394991970816,6632376394991970816,False,NGC_6752
6926,2M19112921-5953317,6638381201651213952,6638381201651213952,False,NGC_6752
6927,2M19102347-6006255,6632370790056764544,6632370790056764544,False,NGC_6752
6928,2M19094091-6003364,6632373749297459584,6632373749297459584,False,NGC_6752
6929,2M19120559-6001164,6638328910428966144,6638328910428966144,False,NGC_6752
6930,2M19114668-5958086,6638376979704148096,6638376979704148096,False,NGC_6752
6931,2M19112271-5958034,6638377495100327936,6638377495100327936,False,NGC_6752
6932,2M19113940-5948594,6638382438601939200,6638382438601939200,False,NGC_6752
6933,2M19105624-6018147,6632318052159978112,6632318052159978112,False,NGC_6752
6934,2M19103388-6006048,6632370863078814720,6632370863078814720,False,NGC_6752
6935,2M19112488-5956242,6638377937476917376,6638377937476917376,False,NGC_6752
6936,2M19101237-6000379,6632375295485575424,6632375295485575424,False,NGC_6752
6937,2M19102983-5955255,6632376837371754880,6632376837371754880,False,NGC_6752
6938,2M19105749-6004353,6632324438769699840,6632324438769699840,False,NGC_6752
6939,2M19113265-6000021,6638376773545734272,6638376773545734272,False,NGC_6752
6940,2M19121181-5950266,6638379969001387648,6638379969001387648,False,NGC_6752
6941,2M19111115-6000169,6638376528729196928,6638376528729196928,False,NGC_6752
6942,2M19101235-6005520,6632371034877872000,6632371034877872000,False,NGC_6752
6943,2M19104899-5958032,6632375806581891584,6632375806581891584,False,NGC_6752
6944,2M19104370-6001040,6632372439327397632,6632372439327397632,False,NGC_6752
6945,2M19105638-5948053,6638394262652963072,6638394262652963072,False,NGC_6752
6946,2M19090865-6009251,6632369931064669440,6632369931064669440,False,NGC_6752
6947,2M19134519-6005010,6638319525920241920,6638319525920241920,False,NGC_6752
6948,2M19083249-6003199,6632380346367368576,6632380346367368576,False,NGC_6752
6949,2M19102593-5959049,6632375707802379264,6632375707802379264,False,NGC_6752
6950,2M19100895-5959022,6632375566060377344,6632375566060377344,False,NGC_6752
6951,2M19104208-6005294,6632371236733361408,6632371236733361408,False,NGC_6752
6952,2M19120432-5951550,6638379728483223040,6638379728483223040,False,NGC_6752
6953,2M19094462-6004512,6632373470116353792,6632373470116353792,False,NGC_6752
6954,2M19101659-6000596,6632375222463000704,6632375222463000704,False,NGC_6752
6955,2M19111132-6001077,6638376326869231360,6638376326869231360,False,NGC_6752
6956,2M19100424-5955210,6632388416602518016,6632388416602518016,False,NGC_6752
6957,2M19103667-5957397,6632375944020796416,6632375944020796416,False,NGC_6752
6958,2M19105517-6007113,6632324060812585216,6632324060812585216,False,NGC_6752
6959,2M19104739-5950000,6638393919055582208,6638393919055582208,False,NGC_6752
6960,2M19111340-6002303,6638376258149705216,6638376258149705216,False,NGC_6752
6961,2M19102304-6003335,6632371996950520064,6632371996950520064,False,NGC_6752
6962,2M19093295-5957338,6632386836054558080,6632386836054558080,False,NGC_6752
6963,2M19080290-6000366,6632384091578991104,6632384091578991104,False,NGC_6752
6964,2M19103769-5953237,6632377185271182592,6632377185271182592,False,NGC_6752
6965,2M19113530-5955358,6638377976136633856,6638377976136633856,False,NGC_6752
6966,2M19105814-6001469,6632371683413181312,6632371683413181312,False,NGC_6752
6967,2M19110434-5954152,6638381034153622016,6638381034153622016,False,NGC_6752
6968,2M19114304-5956453,6638377250280690944,6638377250280690944,False,NGC_6752
6969,2M19093777-5954597,6632387901206441472,6632387901206441472,False,NGC_6752
6970,2M19102316-6007047,6632370794360245888,6632370794360245888,False,NGC_6752
6971,2M19095631-5951276,6632389589136923008,6632389589136923008,False,NGC_6752
6972,2M19105545-5955449,6638380686257568640,6638380686257568640,False,NGC_6752
6973,2M19112497-6002308,6638329357105647232,6638329357105647232,False,NGC_6752
6974,2M19114289-5954244,6638378079215827072,6638378079215827072,False,NGC_6752
6975,2M19113578-6007201,6638327978415883264,6638327978415883264,False,NGC_6752
6976,2M19110397-6014309,6632318803772618752,6632318803772618752,False,NGC_6752
6977,2M19112032-5953182,6638381240311974272,6638381240311974272,False,NGC_6752
6978,2M19095798-5957152,6632376566796020352,6632376566796020352,False,NGC_6752
6979,2M19104243-5959548,6632372748565149568,6632372748565149568,False,NGC_6752
6980,2M19110196-6003329,6632371412834562816,6632371412834562816,False,NGC_6752
6981,2M19090450-5953519,6632390723008356352,6632390723008356352,False,NGC_6752
6982,2M19101506-5955523,6632376631212258816,6632376631212258816,False,NGC_6752
6983,2M19103420-5949197,6632389348618661888,6632389348618661888,False,NGC_6752
6984,2M19100448-6000417,6632375398565160448,6632375398565160448,False,NGC_6752
6985,2M19110452-5953198,6638381098572722176,6638381098572722176,False,NGC_6752
6986,2M19114482-5952305,6638378384152052608,6638378384152052608,False,NGC_6752
6987,2M19103630-5948133,6638394915488006144,6638394915488006144,False,NGC_6752
6988,2M19110303-6001489,6632371687714404096,6632371683413187200,False,NGC_6752
6989,2M19113910-5945330,6638396014999524480,6638396014999524480,False,NGC_6752
6990,2M19113471-5951018,6638381583909295744,6638381583909295744,False,NGC_6752
6991,2M19105758-5959320,6632372576766505600,6632372576766505600,False,NGC_6752
6992,2M19103085-5958072,6632375944020774016,6632375944020774016,False,NGC_6752
6993,2M19095219-5957438,6632376532436296832,6632376532436296832,False,NGC_6752
6994,2M19100804-5944241,6632394463916463488,6632394463916463488,False,NGC_6752
6995,2M19104123-6004367,6632371309755397888,6632371309755397888,False,NGC_6752
6996,2M19110330-5959272,6638377323301762688,6638377323301762688,False,NGC_6752
6997,2M19103649-5956076,6632376120119726976,6632376120119726976,False,NGC_6752
6998,2M19113577-5955024,6638377976136645120,6638377976136645120,False,NGC_6752
6999,2M19100150-5953084,6632388764503176064,6632388764503176064,False,NGC_6752
7000,2M19105960-5956405,6638380656196483200,6638380656196483200,False,NGC_6752
7001,2M19095404-5959258,6632376253255146112,6632376253255146112,False,NGC_6752
7002,2M19101494-5959134,6632375497340901632,6632375497340901632,False,NGC_6752
7003,2M19113192-5958371,6638377048425224832,6638377048423660672,False,NGC_6752
7004,2M19104803-5956308,6632376085759375360,6632376085759375360,False,NGC_6752
7005,2M19111620-6012403,6632319697125815680,6632319697125815680,False,NGC_6752
7006,2M19100695-5953052,6632388725840159744,6632388725840159744,False,NGC_6752
7007,2M19101162-5957101,6632376425053831168,6632376425053831168,False,NGC_6752
7008,2M19103906-5957504,6632375840941589888,6632375840941589888,False,NGC_6752
7009,2M19114100-5957067,6638377082783384064,6638377082783384064,False,NGC_6752
7010,2M19101674-5947522,6632390413770625920,6632390413770625920,False,NGC_6752
7011,2M19111843-6001349,6638376258149693952,6638376258149693952,False,NGC_6752
7012,2M19100551-5943257,6632394536939282816,6632394536939282816,False,NGC_6752
7013,2M19103868-5958568,6632375669142896128,6632375669142896128,False,NGC_6752
7014,2M19110793-5957591,6638377422082475776,6638377422082475776,False,NGC_6752
7015,2M19115233-5958527,6638329971280699008,6638329971280699008,False,NGC_6752
7016,2M19092679-6003554,6632373401396872960,6632373401396872960,False,NGC_6752
7017,2M19105237-6001552,6632371717772910464,6632371717772910464,False,NGC_6752
7018,2M19112310-5959397,6638376666168271744,6638376666168271744,False,NGC_6752
7019,2M19103222-5959594,6632372679845632640,6632372679845632640,False,NGC_6752
7020,2M19131140-5958048,6638333617713056640,6638333617713056640,False,NGC_6752
7021,2M19104880-6008450,6632323962035010432,6632323962035010432,False,NGC_6752
7022,2M19111990-6009027,6638327845277117184,6638327845277117184,False,NGC_6752
7023,2M19104929-5946131,6638395121646432896,6638395121646432896,False,NGC_6752
7024,2M19113852-5957466,6638377082783385600,6638377082783385600,False,NGC_6752
7025,2M19113195-5950239,6638381652628820096,6638381652628820096,False,NGC_6752
7026,2M19105672-5949212,6638394022134790656,6638394022134790656,False,NGC_6752
7027,2M19102705-6008405,6632323721516868992,6632323721516868992,False,NGC_6752
7028,2M19094701-6004229,6632373577498729728,6632373577498729728,False,NGC_6752
7029,2M19111291-6005115,6638329013508268800,6638329013508268800,False,NGC_6752
7030,2M19104533-5944306,6638395396524345472,6638395396524345472,False,NGC_6752
7031,2M19103139-6001326,6632372615425794560,6632372615425794560,False,NGC_6752
7032,2M19115477-5959154,6638329902561222912,6638329902561222912,False,NGC_6752
7033,2M19101951-6000301,6632375256822737024,6632375256822737024,False,NGC_6752
7034,2M19091769-6006401,6632373092159236096,6632373092159236096,False,NGC_6752
7035,2M19110859-5957359,6638377632539417088,6638377632539417088,False,NGC_6752
7036,2M19110869-5954404,6638380827995163008,6638380827995163008,False,NGC_6752
7037,2M19115324-5953501,6638379591044720000,6638379591044720000,False,NGC_6752
7038,2M19091982-5957091,6632386977796837120,6632386977796837120,False,NGC_6752
7039,2M19102039-6001565,6632372267525503104,6632372267525503104,False,NGC_6752
7040,2M19105019-5959591,6632372546699638144,6632372546699638144,False,NGC_6752
7041,2M19111849-5959417,6638376631808524800,6638376631808524800,False,NGC_6752
7042,2M19395055-3058294,6751388834959032576,6751388834959032576,False,NGC_6809_M_55
7043,2M19400321-3101119,6751341590318716160,6751341590318716160,False,NGC_6809_M_55
7044,2M19400785-3102131,6751341319739092608,6751341319739092608,False,NGC_6809_M_55
7045,2M19395269-3100508,6751388457001830912,6751388457001830912,False,NGC_6809_M_55
7046,2M19392429-3053510,6751393198644579072,6751393198644579072,False,NGC_6809_M_55
7047,2M19394754-3054148,6751390381146732928,6751390381146732928,False,NGC_6809_M_55
7048,2M19400406-3059593,6751342036995483648,6751342036995483648,False,NGC_6809_M_55
7049,2M19403673-3058219,6751342694128577920,6751342694128577920,False,NGC_6809_M_55
7050,2M19395738-3058323,6751389041117513344,6751389041117513344,False,NGC_6809_M_55
7051,2M19402994-3100105,6751342556690283904,6751342556690283904,False,NGC_6809_M_55
7052,2M19400853-3050167,6751392343950943360,6751392343950943360,False,NGC_6809_M_55
7053,2M19394668-3059287,6751388736178306176,6751388736178306176,False,NGC_6809_M_55
7054,2M19393057-3105551,6751293972016251776,6751293972016251776,False,NGC_6809_M_55
7055,2M19395598-3059160,6751388667452599680,6751388667452599680,False,NGC_6809_M_55
7056,2M19401095-3054588,6751390729043059328,6751390729043059328,False,NGC_6809_M_55
7057,2M19393225-3055264,6751392855047198592,6751392855047198592,False,NGC_6809_M_55
7058,2M19395693-3100367,6751388564379466112,6751388564379466112,False,NGC_6809_M_55
7059,2M19401265-3100287,6751341796477157504,6751341796477157504,False,NGC_6809_M_55
7060,2M19392144-3105081,6751294208235079936,6751294208235079936,False,NGC_6809_M_55
7061,2M19404029-3103586,6751339013337189504,6751339013337189504,False,NGC_6809_M_55
7062,2M19400570-3056128,6751389212916276224,6751389212916276224,False,NGC_6809_M_55
7063,2M19393868-3055121,6751390041848518528,6751390041848518528,False,NGC_6809_M_55
7064,2M19400535-3053118,6751391759835333632,6751391759835333632,False,NGC_6809_M_55
7065,2M19394086-3100592,6751294865369524352,6751294865369524352,False,NGC_6809_M_55
7066,2M19400069-3056093,6751389384714926336,6751389384714926336,False,NGC_6809_M_55
7067,2M19394647-3057463,6751389659592730752,6751389659592730752,False,NGC_6809_M_55
7068,2M19400241-3047084,6751395672542424704,6751395672542424704,False,NGC_6809_M_55
7069,2M19394382-3055319,6751389968830364800,6751389968830364800,False,NGC_6809_M_55
7070,2M19400181-3058450,6751388976696347904,6751388976696347904,False,NGC_6809_M_55
7071,2M19400550-3057151,6751389182848532736,6751389182848532736,False,NGC_6809_M_55
7072,2M19394319-3056519,6751389728312194432,6751389728312194432,False,NGC_6809_M_55
7073,2M19400147-3055590,6751389384714932992,6751389384714932992,False,NGC_6809_M_55
7074,2M19394768-3059149,6751388736178305792,6751388736178305792,False,NGC_6809_M_55
7075,2M19395821-3057185,6751389281635688704,6751389281635688704,False,NGC_6809_M_55
7076,2M19392981-3101401,6751295513905133952,6751295513905133952,False,NGC_6809_M_55
7077,2M19395544-3104190,6751247375911683968,6751247375911683968,False,NGC_6809_M_55
7078,2M19400891-3059139,6751342006933915648,6751342006933915648,False,NGC_6809_M_55
7079,2M19400435-3054377,6751390969561309440,6751390969561309440,False,NGC_6809_M_55
7080,2M19394846-3053048,6751390557244589184,6751390557244589184,False,NGC_6809_M_55
7081,2M19395870-3101475,6751341457178106496,6751341457178106496,False,NGC_6809_M_55
7082,2M19392133-3110241,6751245279967645952,6751245279967645952,False,NGC_6809_M_55
7083,2M19403632-3050343,6751397253090392448,6751397253090392448,False,NGC_6809_M_55
7084,2M19400434-3103459,6751341178000706304,6751341178000706304,False,NGC_6809_M_55
7085,2M19401317-3057390,6751342208794234624,6751342208794234624,False,NGC_6809_M_55
7086,2M19394748-3057395,6751389663891299968,6751389663891299968,False,NGC_6809_M_55
7087,2M19400303-3052192,6751391927334257664,6751391927334257664,False,NGC_6809_M_55
7088,2M19400230-3055443,6751389419074679040,6751389419074679040,False,NGC_6809_M_55
7089,2M19393734-3057322,6751389835690064256,6751389835690064256,False,NGC_6809_M_55
7090,2M19392300-3049202,6751394813552279168,6751394813552279168,False,NGC_6809_M_55
7091,2M19393288-3051043,6751394508614550400,6751394508614550400,False,NGC_6809_M_55
7092,2M19400557-3100342,6751341972574167168,6751341972574167168,False,NGC_6809_M_55
7093,2M19394984-3057240,6751388938038243328,6751388938038243328,False,NGC_6809_M_55
7094,2M19395107-3056275,6751390071909616896,6751390071909616896,False,NGC_6809_M_55
7095,2M19395061-3055421,6751390174988829440,6751390174988829440,False,NGC_6809_M_55
7096,2M19392958-3050089,6751394577334036096,6751394577334036096,False,NGC_6809_M_55
7097,2M19400050-3054550,6751389492092937088,6751389492092937088,False,NGC_6809_M_55
7098,2M19392427-3058458,6751295891862253696,6751295891862253696,False,NGC_6809_M_55
7099,2M19395251-3055028,6751390174988843392,6751390174988843392,False,NGC_6809_M_55
7100,2M19395981-3059272,6751388594440936704,6751388594440936704,False,NGC_6809_M_55
7101,2M19401816-3054272,6751390797762482304,6751390797762482304,False,NGC_6809_M_55
7102,2M19395861-3043330,6751396845076763520,6751396845076763520,False,NGC_6809_M_55
7103,2M19401937-3109239,6751336818613278208,6751336818613278208,False,NGC_6809_M_55
7104,2M19394000-3103418,6751294414393509248,6751294414393509248,False,NGC_6809_M_55
7105,2M19400052-3059547,6751341659038331520,6751341659038331520,False,NGC_6809_M_55
7106,2M19400980-3053548,6751391038280758400,6751391038280758400,False,NGC_6809_M_55
7107,2M19393505-3059366,6751295758722730624,6751295758722730624,False,NGC_6809_M_55
7108,2M19394693-3056286,6751389762671947904,6751389762671947904,False,NGC_6809_M_55
7109,2M19400806-3058162,6751342178732647040,6751342178732647040,False,NGC_6809_M_55
7110,2M19395453-3056269,6751389354653634304,6751389354653634304,False,NGC_6809_M_55
7111,2M19392469-3055190,6751393099865264384,6751393099865264384,False,NGC_6809_M_55
7112,2M19402053-3058140,6751343411385100160,6751343411385100160,False,NGC_6809_M_55
7113,2M19400012-3044361,6751396089162510848,6751396089162510848,False,NGC_6809_M_55
7114,2M19393864-3048329,6751396123522259072,6751396123522259072,False,NGC_6809_M_55
7115,2M19401290-3054077,6751391038280721664,6751391038280721664,False,NGC_6809_M_55
7116,2M19395695-3054097,6751390316726360320,6751390316726360320,False,NGC_6809_M_55
7117,2M19393281-3101360,6751294796650051584,6751294796650051584,False,NGC_6809_M_55
7118,2M19401159-3055573,6751390625963797376,6751390625963797376,False,NGC_6809_M_55
7119,2M19402107-3055496,6751343828000057088,6751343828000057088,False,NGC_6809_M_55
7120,2M19395596-3057033,6751389350355147264,6751389350355147264,False,NGC_6809_M_55
7121,2M19400056-3057173,6751389075477280000,6751389075477280000,False,NGC_6809_M_55
7122,2M19400601-3105110,6751340319007248768,6751340319007248768,False,NGC_6809_M_55
7123,2M19394868-3107441,6751246761735787392,6751246761735787392,False,NGC_6809_M_55
7124,2M19393021-3059189,6751295926221992448,6751295926221992448,False,NGC_6809_M_55
7125,2M19400865-3104125,6751340525165678080,6751340525165678080,False,NGC_6809_M_55
7126,2M19395471-3059042,6751388663160371712,6751388663160371712,False,NGC_6809_M_55
7127,2M19402240-3104010,6751340593885154560,6751340593885154560,False,NGC_6809_M_55
7128,2M19400475-3051026,6751391961690798080,6751391961690798080,False,NGC_6809_M_55
7129,2M19404991-3101425,6751339189435223680,6751339189435223680,False,NGC_6809_M_55
7130,2M21300053+1211369,1745948529892544000,1745948529892544000,False,NGC_7078_M_15
7131,2M21300978+1212544,1745971997587802752,1745971997587802752,False,NGC_7078_M_15
7132,2M21295509+1209335,1745947945776950016,1745947945776950016,False,NGC_7078_M_15
7133,2M21295357+1209106,1745947911417202176,1745947911417202176,False,NGC_7078_M_15
7134,2M21304412+1211226,1745959460583545728,1745959460583545728,False,NGC_7078_M_15
7135,2M21290843+1209118,1745950183454056704,1745950183454056704,False,NGC_7078_M_15
7136,2M21295560+1212422,1745949358821123712,1745949358821123712,False,NGC_7078_M_15
7137,2M21333432-0051285,2686841006766345856,2686841006766345856,False,NGC_7089_M_2
7138,2M21331948-0051034,2686841212924555136,2686841212924555136,False,NGC_7089_M_2
7139,2M21331521-0049516,2686844232287038080,2686844232287038080,False,NGC_7089_M_2
7140,2M21330924-0049508,2686844408380253696,2686844408380253696,False,NGC_7089_M_2
7141,2M21331406-0053534,2686840383992468352,2686840383992468352,False,NGC_7089_M_2
7142,2M21325385-0053569,2686842140637525376,2686842140637525376,False,NGC_7089_M_2
7143,2M21333131-0047414,2686847359023368704,2686847359023368704,False,NGC_7089_M_2
7144,2M21331723-0048171,2686844575884424960,2686844575884424960,False,NGC_7089_M_2
7145,2M21334193-0048169,2686847500757306368,2686847500757306368,False,NGC_7089_M_2
7146,2M21332216-0048247,2686850245241274368,2686850245241274368,False,NGC_7089_M_2
7147,2M21332531-0052511,2686840869327120768,2686840869327120768,False,NGC_7089_M_2
7148,2M21332527-0049386,2686841350361010944,2686841350361010944,False,NGC_7089_M_2
7149,2M21331674-0047039,2686850520119280896,2686850520119280896,False,NGC_7089_M_2
7150,2M21333520-0046089,2686850726273709056,2686850726273709056,False,NGC_7089_M_2
7151,2M21332545-0047056,2686850386975312256,2686850386975312256,False,NGC_7089_M_2
7152,2M21332616-0045172,2686850696212987392,2686850696212987392,False,NGC_7089_M_2
7153,2M21331854-0051563,2686841109845332736,2686841109845332736,False,NGC_7089_M_2
7154,2M21331069-0051096,2686843751246824576,2686843751246824576,False,NGC_7089_M_2
7155,2M21333747-0047252,2686847775635218816,2686847775635218816,False,NGC_7089_M_2
7156,2M21331293-0045169,2686851383407735680,2686851383407735680,False,NGC_7089_M_2
7157,2M21332068-0050432,2686841311709291008,2686841311709291008,False,NGC_7089_M_2
7158,2M21332399-0055167,2686839593718486656,2686839593718486656,False,NGC_7089_M_2
7159,2M15160866-0008031,4418919712861243264,4418919712861243264,False,Pal_5
7160,2M15162090-0008426,4418732039970339968,4418732039970339968,False,Pal_5
7161,2M15160773-0010183,4418726061375864320,4418726061375864320,False,Pal_5
7162,2M15155888-0005171,4418920846732620416,4418920846732620416,False,Pal_5
7163,2M18030009-2603567,4064109990705447040,4064109990705447040,False,Terzan_10
7164,2M17303838-3135492,4057922484667059968,4057922484667059968,False,Terzan_4_HP_4
7165,2M17302949-3135089,4057921282065799168,4057921282065799168,False,Terzan_4_HP_4
7166,2M18014007-2649505,4063973376402696832,4063973376402696832,False,Terzan_9
7167,2M18013868-2649154,4063973440746119168,4063973440746119168,False,Terzan_9
7168,2M18013319-2649277,4063972719191601152,4063972719191601152,False,Terzan_9
7169,2M18013260-2651182,4063971757118833024,4063971757118833024,False,Terzan_9
7170,2M18013889-2650118,4063971898933913472,4063971898933913472,False,Terzan_9

